CAE-Bench: Benchmarking AI Agents for Reusable CAE Solver Development

We developed CAE-Bench, a benchmark to evaluate AI agents on Computer-Aided Engineering (CAE) solver development. A CAE solver is more than a PDE solver; it must be able to generalize across various inputs, such as different boundary conditions, geometries, and material properties. CAE-Bench evaluates the generalizability of AI-developed CAE solvers by providing the same task, such as a heat transfer problem, multiple cases, with each case specifying an input. The AI agent develops a solver for a fixed task using only a few public cases, and the resulting solver is then tested on held-out cases, i.e., cases it has never seen before. We evaluate 15 models across a range of reasoning settings on 80 computational tasks. Our experiments show that even if a solver developed by an AI agent performs well on the public cases, it may even get $0$ score on held-out cases. Even GPT-6.2 Astra, the highest-scoring model in our evaluation, averages 42.48 on held-out cases for tasks with varying physical inputs. A data format and an SDK for task registration are provided, so the researcher can use the benchmark on their own infrastructure. We hope that CAE-Bench will help the community to develop AI agents that can develop reusable CAE solvers that generalize to various inputs.

==> figures/data/case_variation_inputs.json <==
{
  "schema_version": 1,
  "scope": "Input-only data needed for the two figure panels. Full case cases and reference outputs are not included.",
  "provenance": {
    "source_repository": "https://github.com/AXeonV/CAE-Bench",
    "release_id": "caeoj-qbank-20261024-rc6",
    "catalog": {
      "path": "catalog.json",
      "sha256": "8eb4ec914897d237b7d466a173d2dc0097f7cf8fe12554d94b762d0bdce37d3b",
      "matches_SHA256SUMS": true
    },
    "checksum_manifest": {
      "path": "SHA256SUMS.json",
      "sha256": "b4e9b3bf449e27464f139cc406c79ebebedc4e7a4cd9f516306beb19049c7f92"
    },
    "bank_archive": {
      "path": "D:\\Code\\CAE-Bench-OJ\\runs\\releases\\caeoj-qbank-20261024-rc6\\qbank.zip",
      "sha256_from_manifest": "77817bf332fe9023af6d9d3819592d5c8b2e99d38549b21de5b9c7ebf70cbcef",
      "full_archive_hash_recomputed": false
    },
    "member_validation": "Every consumed task member was SHA-256 checked against catalog.json; ZIP reads also validate per-member CRC.",
    "reference_output_members_read": false
  },
  "advection_1d": {
    "task": "advection-1d",
    "formal_case_count": 24,
    "velocity_count": 8,
    "cell_edges_x": [
      0.0,
      0.0009765625,
      0.001953125,
      0.0029296875,
      0.00390625,
      0.0048828125,
      0.005859375,
      0.0068359375,
      0.0078125,
      0.0087890625,
      0.009765625,
      0.0107421875,
      0.01171875,
      0.0126953125,
      0.013671875,
      0.0146484375,
      0.015625,
      0.0166015625,
      0.017578125,
      0.0185546875,
      0.01953125,
      0.0205078125,
      0.021484375,
      0.0224609375,
      0.0234375,
      0.0244140625,
      0.025390625,
      0.0263671875,
      0.02734375,
      0.0283203125,
      0.029296875,
      0.0302734375,
      0.03125,
      0.0322265625,
      0.033203125,
      0.0341796875,
      0.03515625,
      0.0361328125,
      0.037109375,
      0.0380859375,
      0.0390625,
      0.0400390625,
      0.041015625,
      0.0419921875,
      0.04296875,
      0.0439453125,
      0.044921875,
      0.0458984375,
      0.046875,
      0.0478515625,
      0.048828125,
      0.0498046875,
      0.05078125,
      0.0517578125,
      0.052734375,
      0.0537109375,
      0.0546875,
      0.0556640625,
      0.056640625,
      0.0576171875,
      0.05859375,
      0.0595703125,
      0.060546875,
      0.0615234375,
      0.0625,
      0.0634765625,
      0.064453125,
      0.0654296875,
      0.06640625,
      0.0673828125,
      0.068359375,
      0.0693359375,
      0.0703125,
      0.0712890625,
      0.072265625,
      0.0732421875,
      0.07421875,
      0.0751953125,
      0.076171875,
      0.0771484375,
      0.078125,
      0.0791015625,
      0.080078125,
      0.0810546875,
      0.08203125,
      0.0830078125,
      0.083984375,
      0.0849609375,
      0.0859375,
      0.0869140625,
      0.087890625,
      0.0888671875,
      0.08984375,
      0.0908203125,
      0.091796875,
      0.0927734375,
      0.09375,
      0.0947265625,
      0.095703125,
      0.0966796875,
      0.09765625,
      0.0986328125,
      0.099609375,
      0.1005859375,
      0.1015625,
      0.1025390625,
      0.103515625,
      0.1044921875,
      0.10546875,
      0.1064453125,
      0.107421875,
      0.1083984375,
      0.109375,
      0.1103515625,
      0.111328125,
      0.1123046875,
      0.11328125,
      0.1142578125,
      0.115234375,
      0.1162109375,
      0.1171875,
      0.1181640625,
      0.119140625,
      0.1201171875,
      0.12109375,
      0.1220703125,
      0.123046875,
      0.1240234375,
      0.125,
      0.1259765625,
      0.126953125,
      0.1279296875,
      0.12890625,
      0.1298828125,
      0.130859375,
      0.1318359375,
      0.1328125,
      0.1337890625,
      0.134765625,
      0.1357421875,
      0.13671875,
      0.1376953125,
      0.138671875,
      0.1396484375,
      0.140625,
      0.1416015625,
      0.142578125,
      0.1435546875,
      0.14453125,
      0.1455078125,
      0.146484375,
      0.1474609375,
      0.1484375,
      0.1494140625,
      0.150390625,
      0.1513671875,
      0.15234375,
      0.1533203125,
      0.154296875,
      0.1552734375,
      0.15625,
      0.1572265625,
      0.158203125,
      0.1591796875,
      0.16015625,
      0.1611328125,
      0.162109375,
      0.1630859375,
      0.1640625,
      0.1650390625,
      0.166015625,
      0.1669921875,
      0.16796875,
      0.1689453125,
      0.169921875,
      0.1708984375,
      0.171875,
      0.1728515625,
      0.173828125,
      0.1748046875,
      0.17578125,
      0.1767578125,
      0.177734375,
      0.1787109375,
      0.1796875,
      0.1806640625,
      0.181640625,
      0.1826171875,
      0.18359375,
      0.1845703125,
      0.185546875,
      0.1865234375,
      0.1875,
      0.1884765625,
      0.189453125,
      0.1904296875,
      0.19140625,
      0.1923828125,
      0.193359375,
      0.1943359375,
      0.1953125,
      0.1962890625,
      0.197265625,
      0.1982421875,
      0.19921875,
      0.2001953125,
      0.201171875,
      0.2021484375,
      0.203125,
      0.2041015625,
      0.205078125,
      0.2060546875,
      0.20703125,
      0.2080078125,
      0.208984375,
      0.2099609375,
      0.2109375,
      0.2119140625,
      0.212890625,
      0.2138671875,
      0.21484375,
      0.2158203125,
      0.216796875,
      0.2177734375,
      0.21875,
      0.2197265625,
      0.220703125,
      0.2216796875,
      0.22265625,
      0.2236328125,
      0.224609375,
      0.2255859375,
      0.2265625,
      0.2275390625,
      0.228515625,
      0.2294921875,
      0.23046875,
      0.2314453125,
      0.232421875,
      0.2333984375,
      0.234375,
      0.2353515625,
      0.236328125,
      0.2373046875,
      0.23828125,
      0.2392578125,
      0.240234375,
      0.2412109375,
      0.2421875,
      0.2431640625,
      0.244140625,
      0.2451171875,
      0.24609375,
      0.2470703125,
      0.248046875,
      0.2490234375,
      0.25,
      0.2509765625,
      0.251953125,
      0.2529296875,
      0.25390625,
      0.2548828125,
      0.255859375,
      0.2568359375,
      0.2578125,
      0.2587890625,
      0.259765625,
      0.2607421875,
      0.26171875,
      0.2626953125,
      0.263671875,
      0.2646484375,
      0.265625,
      0.2666015625,
      0.267578125,
      0.2685546875,
      0.26953125,
      0.2705078125,
      0.271484375,
      0.2724609375,
      0.2734375,
      0.2744140625,
      0.275390625,
      0.2763671875,
      0.27734375,
      0.2783203125,
      0.279296875,
      0.2802734375,
      0.28125,
      0.2822265625,
      0.283203125,
      0.2841796875,
      0.28515625,
      0.2861328125,
      0.287109375,
      0.2880859375,
      0.2890625,
      0.2900390625,
      0.291015625,
      0.2919921875,
      0.29296875,
      0.2939453125,
      0.294921875,
      0.2958984375,
      0.296875,
      0.2978515625,
      0.298828125,
      0.2998046875,
      0.30078125,
      0.3017578125,
      0.302734375,
      0.3037109375,
      0.3046875,
      0.3056640625,
      0.306640625,
      0.3076171875,
      0.30859375,
      0.3095703125,
      0.310546875,
      0.3115234375,
      0.3125,
      0.3134765625,
      0.314453125,
      0.3154296875,
      0.31640625,
      0.3173828125,
      0.318359375,
      0.3193359375,
      0.3203125,
      0.3212890625,
      0.322265625,
      0.3232421875,
      0.32421875,
      0.3251953125,
      0.326171875,
      0.3271484375,
      0.328125,
      0.3291015625,
      0.330078125,
      0.3310546875,
      0.33203125,
      0.3330078125,
      0.333984375,
      0.3349609375,
      0.3359375,
      0.3369140625,
      0.337890625,
      0.3388671875,
      0.33984375,
      0.3408203125,
      0.341796875,
      0.3427734375,
      0.34375,
      0.3447265625,
      0.345703125,
      0.3466796875,
      0.34765625,
      0.3486328125,
      0.349609375,
      0.3505859375,
      0.3515625,
      0.3525390625,
      0.353515625,
      0.3544921875,
      0.35546875,
      0.3564453125,
      0.357421875,
      0.3583984375,
      0.359375,
      0.3603515625,
      0.361328125,
      0.3623046875,
      0.36328125,
      0.3642578125,
      0.365234375,
      0.3662109375,
      0.3671875,
      0.3681640625,
      0.369140625,
      0.3701171875,
      0.37109375,
      0.3720703125,
      0.373046875,
      0.3740234375,
      0.375,
      0.3759765625,
      0.376953125,
      0.3779296875,
      0.37890625,
      0.3798828125,
      0.380859375,
      0.3818359375,
      0.3828125,
      0.3837890625,
      0.384765625,
      0.3857421875,
      0.38671875,
      0.3876953125,
      0.388671875,
      0.3896484375,
      0.390625,
      0.3916015625,
      0.392578125,
      0.3935546875,
      0.39453125,
      0.3955078125,
      0.396484375,
      0.3974609375,
      0.3984375,
      0.3994140625,
      0.400390625,
      0.4013671875,
      0.40234375,
      0.4033203125,
      0.404296875,
      0.4052734375,
      0.40625,
      0.4072265625,
      0.408203125,
      0.4091796875,
      0.41015625,
      0.4111328125,
      0.412109375,
      0.4130859375,
      0.4140625,
      0.4150390625,
      0.416015625,
      0.4169921875,
      0.41796875,
      0.4189453125,
      0.419921875,
      0.4208984375,
      0.421875,
      0.4228515625,
      0.423828125,
      0.4248046875,
      0.42578125,
      0.4267578125,
      0.427734375,
      0.4287109375,
      0.4296875,
      0.4306640625,
      0.431640625,
      0.4326171875,
      0.43359375,
      0.4345703125,
      0.435546875,
      0.4365234375,
      0.4375,
      0.4384765625,
      0.439453125,
      0.4404296875,
      0.44140625,
      0.4423828125,
      0.443359375,
      0.4443359375,
      0.4453125,
      0.4462890625,
      0.447265625,
      0.4482421875,
      0.44921875,
      0.4501953125,
      0.451171875,
      0.4521484375,
      0.453125,
      0.4541015625,
      0.455078125,
      0.4560546875,
      0.45703125,
      0.4580078125,
      0.458984375,
      0.4599609375,
      0.4609375,
      0.4619140625,
      0.462890625,
      0.4638671875,
      0.46484375,
      0.4658203125,
      0.466796875,
      0.4677734375,
      0.46875,
      0.4697265625,
      0.470703125,
      0.4716796875,
      0.47265625,
      0.4736328125,
      0.474609375,
      0.4755859375,
      0.4765625,
      0.4775390625,
      0.478515625,
      0.4794921875,
      0.48046875,
      0.4814453125,
      0.482421875,
      0.4833984375,
      0.484375,
      0.4853515625,
      0.486328125,
      0.4873046875,
      0.48828125,
      0.4892578125,
      0.490234375,
      0.4912109375,
      0.4921875,
      0.4931640625,
      0.494140625,
      0.4951171875,
      0.49609375,
      0.4970703125,
      0.498046875,
      0.4990234375,
      0.5,
      0.5009765625,
      0.501953125,
      0.5029296875,
      0.50390625,
      0.5048828125,
      0.505859375,
      0.5068359375,
      0.5078125,
      0.5087890625,
      0.509765625,
      0.5107421875,
      0.51171875,
      0.5126953125,
      0.513671875,
      0.5146484375,
      0.515625,
      0.5166015625,
      0.517578125,
      0.5185546875,
      0.51953125,
      0.5205078125,
      0.521484375,
      0.5224609375,
      0.5234375,
      0.5244140625,
      0.525390625,
      0.5263671875,
      0.52734375,
      0.5283203125,
      0.529296875,
      0.5302734375,
      0.53125,
      0.5322265625,
      0.533203125,
      0.5341796875,
      0.53515625,
      0.5361328125,
      0.537109375,
      0.5380859375,
      0.5390625,
      0.5400390625,
      0.541015625,
      0.5419921875,
      0.54296875,
      0.5439453125,
      0.544921875,
      0.5458984375,
      0.546875,
      0.5478515625,
      0.548828125,
      0.5498046875,
      0.55078125,
      0.5517578125,
      0.552734375,
      0.5537109375,
      0.5546875,
      0.5556640625,
      0.556640625,
      0.5576171875,
      0.55859375,
      0.5595703125,
      0.560546875,
      0.5615234375,
      0.5625,
      0.5634765625,
      0.564453125,
      0.5654296875,
      0.56640625,
      0.5673828125,
      0.568359375,
      0.5693359375,
      0.5703125,
      0.5712890625,
      0.572265625,
      0.5732421875,
      0.57421875,
      0.5751953125,
      0.576171875,
      0.5771484375,
      0.578125,
      0.5791015625,
      0.580078125,
      0.5810546875,
      0.58203125,
      0.5830078125,
      0.583984375,
      0.5849609375,
      0.5859375,
      0.5869140625,
      0.587890625,
      0.5888671875,
      0.58984375,
      0.5908203125,
      0.591796875,
      0.5927734375,
      0.59375,
      0.5947265625,
      0.595703125,
      0.5966796875,
      0.59765625,
      0.5986328125,
      0.599609375,
      0.6005859375,
      0.6015625,
      0.6025390625,
      0.603515625,
      0.6044921875,
      0.60546875,
      0.6064453125,
      0.607421875,
      0.6083984375,
      0.609375,
      0.6103515625,
      0.611328125,
      0.6123046875,
      0.61328125,
      0.6142578125,
      0.615234375,
      0.6162109375,
      0.6171875,
      0.6181640625,
      0.619140625,
      0.6201171875,
      0.62109375,
      0.6220703125,
      0.623046875,
      0.6240234375,
      0.625,
      0.6259765625,
      0.626953125,
      0.6279296875,
      0.62890625,
      0.6298828125,
      0.630859375,
      0.6318359375,
      0.6328125,
      0.6337890625,
      0.634765625,
      0.6357421875,
      0.63671875,
      0.6376953125,
      0.638671875,
      0.6396484375,
      0.640625,
      0.6416015625,
      0.642578125,
      0.6435546875,
      0.64453125,
      0.6455078125,
      0.646484375,
      0.6474609375,
      0.6484375,
      0.6494140625,
      0.650390625,
      0.6513671875,
      0.65234375,
      0.6533203125,
      0.654296875,
      0.6552734375,
      0.65625,
      0.6572265625,
      0.658203125,
      0.6591796875,
      0.66015625,
      0.6611328125,
      0.662109375,
      0.6630859375,
      0.6640625,
      0.6650390625,
      0.666015625,
      0.6669921875,
      0.66796875,
      0.6689453125,
      0.669921875,
      0.6708984375,
      0.671875,
      0.6728515625,
      0.673828125,
      0.6748046875,
      0.67578125,
      0.6767578125,
      0.677734375,
      0.6787109375,
      0.6796875,
      0.6806640625,
      0.681640625,
      0.6826171875,
      0.68359375,
      0.6845703125,
      0.685546875,
      0.6865234375,
      0.6875,
      0.6884765625,
      0.689453125,
      0.6904296875,
      0.69140625,
      0.6923828125,
      0.693359375,
      0.6943359375,
      0.6953125,
      0.6962890625,
      0.697265625,
      0.6982421875,
      0.69921875,
      0.7001953125,
      0.701171875,
      0.7021484375,
      0.703125,
      0.7041015625,
      0.705078125,
      0.7060546875,
      0.70703125,
      0.7080078125,
      0.708984375,
      0.7099609375,
      0.7109375,
      0.7119140625,
      0.712890625,
      0.7138671875,
      0.71484375,
      0.7158203125,
      0.716796875,
      0.7177734375,
      0.71875,
      0.7197265625,
      0.720703125,
      0.7216796875,
      0.72265625,
      0.7236328125,
      0.724609375,
      0.7255859375,
      0.7265625,
      0.7275390625,
      0.728515625,
      0.7294921875,
      0.73046875,
      0.7314453125,
      0.732421875,
      0.7333984375,
      0.734375,
      0.7353515625,
      0.736328125,
      0.7373046875,
      0.73828125,
      0.7392578125,
      0.740234375,
      0.7412109375,
      0.7421875,
      0.7431640625,
      0.744140625,
      0.7451171875,
      0.74609375,
      0.7470703125,
      0.748046875,
      0.7490234375,
      0.75,
      0.7509765625,
      0.751953125,
      0.7529296875,
      0.75390625,
      0.7548828125,
      0.755859375,
      0.7568359375,
      0.7578125,
      0.7587890625,
      0.759765625,
      0.7607421875,
      0.76171875,
      0.7626953125,
      0.763671875,
      0.7646484375,
      0.765625,
      0.7666015625,
      0.767578125,
      0.7685546875,
      0.76953125,
      0.7705078125,
      0.771484375,
      0.7724609375,
      0.7734375,
      0.7744140625,
      0.775390625,
      0.7763671875,
      0.77734375,
      0.7783203125,
      0.779296875,
      0.7802734375,
      0.78125,
      0.7822265625,
      0.783203125,
      0.7841796875,
      0.78515625,
      0.7861328125,
      0.787109375,
      0.7880859375,
      0.7890625,
      0.7900390625,
      0.791015625,
      0.7919921875,
      0.79296875,
      0.7939453125,
      0.794921875,
      0.7958984375,
      0.796875,
      0.7978515625,
      0.798828125,
      0.7998046875,
      0.80078125,
      0.8017578125,
      0.802734375,
      0.8037109375,
      0.8046875,
      0.8056640625,
      0.806640625,
      0.8076171875,
      0.80859375,
      0.8095703125,
      0.810546875,
      0.8115234375,
      0.8125,
      0.8134765625,
      0.814453125,
      0.8154296875,
      0.81640625,
      0.8173828125,
      0.818359375,
      0.8193359375,
      0.8203125,
      0.8212890625,
      0.822265625,
      0.8232421875,
      0.82421875,
      0.8251953125,
      0.826171875,
      0.8271484375,
      0.828125,
      0.8291015625,
      0.830078125,
      0.8310546875,
      0.83203125,
      0.8330078125,
      0.833984375,
      0.8349609375,
      0.8359375,
      0.8369140625,
      0.837890625,
      0.8388671875,
      0.83984375,
      0.8408203125,
      0.841796875,
      0.8427734375,
      0.84375,
      0.8447265625,
      0.845703125,
      0.8466796875,
      0.84765625,
      0.8486328125,
      0.849609375,
      0.8505859375,
      0.8515625,
      0.8525390625,
      0.853515625,
      0.8544921875,
      0.85546875,
      0.8564453125,
      0.857421875,
      0.8583984375,
      0.859375,
      0.8603515625,
      0.861328125,
      0.8623046875,
      0.86328125,
      0.8642578125,
      0.865234375,
      0.8662109375,
      0.8671875,
      0.8681640625,
      0.869140625,
      0.8701171875,
      0.87109375,
      0.8720703125,
      0.873046875,
      0.8740234375,
      0.875,
      0.8759765625,
      0.876953125,
      0.8779296875,
      0.87890625,
      0.8798828125,
      0.880859375,
      0.8818359375,
      0.8828125,
      0.8837890625,
      0.884765625,
      0.8857421875,
      0.88671875,
      0.8876953125,
      0.888671875,
      0.8896484375,
      0.890625,
      0.8916015625,
      0.892578125,
      0.8935546875,
      0.89453125,
      0.8955078125,
      0.896484375,
      0.8974609375,
      0.8984375,
      0.8994140625,
      0.900390625,
      0.9013671875,
      0.90234375,
      0.9033203125,
      0.904296875,
      0.9052734375,
      0.90625,
      0.9072265625,
      0.908203125,
      0.9091796875,
      0.91015625,
      0.9111328125,
      0.912109375,
      0.9130859375,
      0.9140625,
      0.9150390625,
      0.916015625,
      0.9169921875,
      0.91796875,
      0.9189453125,
      0.919921875,
      0.9208984375,
      0.921875,
      0.9228515625,
      0.923828125,
      0.9248046875,
      0.92578125,
      0.9267578125,
      0.927734375,
      0.9287109375,
      0.9296875,
      0.9306640625,
      0.931640625,
      0.9326171875,
      0.93359375,
      0.9345703125,
      0.935546875,
      0.9365234375,
      0.9375,
      0.9384765625,
      0.939453125,
      0.9404296875,
      0.94140625,
      0.9423828125,
      0.943359375,
      0.9443359375,
      0.9453125,
      0.9462890625,
      0.947265625,
      0.9482421875,
      0.94921875,
      0.9501953125,
      0.951171875,
      0.9521484375,
      0.953125,
      0.9541015625,
      0.955078125,
      0.9560546875,
      0.95703125,
      0.9580078125,
      0.958984375,
      0.9599609375,
      0.9609375,
      0.9619140625,
      0.962890625,
      0.9638671875,
      0.96484375,
      0.9658203125,
      0.966796875,
      0.9677734375,
      0.96875,
      0.9697265625,
      0.970703125,
      0.9716796875,
      0.97265625,
      0.9736328125,
      0.974609375,
      0.9755859375,
      0.9765625,
      0.9775390625,
      0.978515625,
      0.9794921875,
      0.98046875,
      0.9814453125,
      0.982421875,
      0.9833984375,
      0.984375,
      0.9853515625,
      0.986328125,
      0.9873046875,
      0.98828125,
      0.9892578125,
      0.990234375,
      0.9912109375,
      0.9921875,
      0.9931640625,
      0.994140625,
      0.9951171875,
      0.99609375,
      0.9970703125,
      0.998046875,
      0.9990234375,
      1.0
    ],
    "spatial_coordinate_unit": "m",
    "initial_state_unit": "1",
    "profiles": [
      {
        "profile_id": 1,
        "initial_state_sha256_sorted_x_float64_little_endian_C_order": "fb8181f0f1236b2d46497e8be068da8b691ea0077771e1fffda8b2b4bd37fd34",
        "source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/001/input.h5",
          "sha256": "9c2ed8852efa48373110a6bf557616ca15512dbe61cbde1682341cb1f3b16122"
        },
        "mesh_source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/001/mesh.msh",
          "sha256": "d023667b780968f5af6f80e3c8948b1ee51d0606aafa4ea5540ba158f2b841e0"
        },
        "initial_state_sorted_by_x": [
          -1.020047903060913,
          -1.021188497543335,
          -1.0222969055175781,
          -1.0233728885650635,
          -1.0244163274765015,
          -1.025427222251892,
          -1.0264052152633667,
          -1.0273501873016357,
          -1.0282621383666992,
          -1.029140830039978,
          -1.029986023902893,
          -1.0307978391647339,
          -1.0315760374069214,
          -1.0323203802108765,
          -1.0330308675765991,
          -1.0337073802947998,
          -1.0343499183654785,
          -1.0349582433700562,
          -1.0355322360992432,
          -1.0360718965530396,
          -1.0365772247314453,
          -1.0370478630065918,
          -1.037484049797058,
          -1.0378856658935547,
          -1.0382524728775024,
          -1.038584589958191,
          -1.038881778717041,
          -1.0391441583633423,
          -1.0393717288970947,
          -1.0395642518997192,
          -1.039721965789795,
          -1.0398445129394531,
          -1.0399322509765625,
          -1.0399848222732544,
          -1.040002465248108,
          -1.0399850606918335,
          -1.0399326086044312,
          -1.0398451089859009,
          -1.0397226810455322,
          -1.0395653247833252,
          -1.0393729209899902,
          -1.039145588874817,
          -1.0388833284378052,
          -1.0385863780975342,
          -1.0382544994354248,
          -1.0378878116607666,
          -1.0374864339828491,
          -1.037050485610962,
          -1.036579966545105,
          -1.0360748767852783,
          -1.0355353355407715,
          -1.0349615812301636,
          -1.0343533754348755,
          -1.0337111949920654,
          -1.0330348014831543,
          -1.0323244333267212,
          -1.0315803289413452,
          -1.0308023691177368,
          -1.029990792274475,
          -1.0291457176208496,
          -1.0282671451568604,
          -1.027355432510376,
          -1.026410698890686,
          -1.025432825088501,
          -1.0244221687316895,
          -1.023378849029541,
          -1.0223029851913452,
          -1.0211948156356812,
          -1.0200544595718384,
          -1.018882155418396,
          -1.017677903175354,
          -1.016442060470581,
          -1.0151747465133667,
          -1.0138760805130005,
          -1.012546420097351,
          -1.0111857652664185,
          -1.0097945928573608,
          -1.0083727836608887,
          -1.0069208145141602,
          -1.0054388046264648,
          -1.0039271116256714,
          -1.0023856163024902,
          -1.0008149147033691,
          -0.9992150664329529,
          -0.9975863099098206,
          -0.9959290027618408,
          -0.994243323802948,
          -0.9925294518470764,
          -0.9907878041267395,
          -0.9890184998512268,
          -0.987221896648407,
          -0.9853981733322144,
          -0.9835476875305176,
          -0.9816707372665405,
          -0.9797675609588623,
          -0.9778384566307068,
          -0.9758836627006531,
          -0.9739035964012146,
          -0.9718984365463257,
          -0.9698684811592102,
          -0.9678141474723816,
          -0.965735673904419,
          -0.9636333584785461,
          -0.9615074992179871,
          -0.9593585729598999,
          -0.957186758518219,
          -0.9549923539161682,
          -0.9527758359909058,
          -0.950537383556366,
          -0.948277473449707,
          -0.9459963440895081,
          -0.9436944127082825,
          -0.9413719177246094,
          -0.9390292763710022,
          -0.9366669058799744,
          -0.9342851042747498,
          -0.931884229183197,
          -0.9294646382331848,
          -0.9270266890525818,
          -0.9245707392692566,
          -0.9220972657203674,
          -0.9196065068244934,
          -0.917098879814148,
          -0.9145748019218445,
          -0.9120345711708069,
          -0.9094786643981934,
          -0.9069074988365173,
          -0.9043212532997131,
          -0.9017205238342285,
          -0.8991056680679321,
          -0.8964770436286926,
          -0.8938350081443787,
          -0.8911800384521484,
          -0.8885125517845154,
          -0.8858328461647034,
          -0.8831413388252258,
          -0.880438506603241,
          -0.8777247071266174,
          -0.8750003576278687,
          -0.8722659349441528,
          -0.8695217967033386,
          -0.8667683601379395,
          -0.8640060424804688,
          -0.8612352609634399,
          -0.8584564328193665,
          -0.8556699156761169,
          -0.8528762459754944,
          -0.8500757217407227,
          -0.8472689390182495,
          -0.844456136226654,
          -0.8416377902030945,
          -0.8388144373893738,
          -0.8359863758087158,
          -0.8331540822982788,
          -0.8303179740905762,
          -0.8274784684181213,
          -0.8246360421180725,
          -0.8217911124229431,
          -0.8189440369606018,
          -0.816095232963562,
          -0.8132452964782715,
          -0.8103944659233093,
          -0.8075432777404785,
          -0.8046922087669373,
          -0.8018415570259094,
          -0.798991858959198,
          -0.7961434721946716,
          -0.7932969331741333,
          -0.7904525399208069,
          -0.7876107692718506,
          -0.7847720384597778,
          -0.7819368839263916,
          -0.7791054844856262,
          -0.7762784957885742,
          -0.773456335067749,
          -0.7706393599510193,
          -0.7678279876708984,
          -0.7650226950645447,
          -0.7622238397598267,
          -0.7594318985939026,
          -0.7566472291946411,
          -0.7538703083992004,
          -0.751101553440094,
          -0.7483412623405457,
          -0.7455900311470032,
          -0.7428482174873352,
          -0.7401162385940552,
          -0.7373945116996765,
          -0.7346833348274231,
          -0.7319833040237427,
          -0.7292946577072144,
          -0.7266178727149963,
          -0.7239534258842468,
          -0.7213015556335449,
          -0.7186627984046936,
          -0.716037392616272,
          -0.7134259343147278,
          -0.7108287215232849,
          -0.7082461714744568,
          -0.7056786417961121,
          -0.7031265497207642,
          -0.7005903124809265,
          -0.698070228099823,
          -0.695566713809967,
          -0.6930801272392273,
          -0.6906108856201172,
          -0.6881592869758606,
          -0.685725748538971,
          -0.6833106875419617,
          -0.6809144616127014,
          -0.6785373091697693,
          -0.6761797666549683,
          -0.6738420724868774,
          -0.6715245842933655,
          -0.669227659702301,
          -0.6669517159461975,
          -0.664696991443634,
          -0.662463903427124,
          -0.6602526903152466,
          -0.6580637693405151,
          -0.6558974981307983,
          -0.6537541747093201,
          -0.6516340970993042,
          -0.6495376229286194,
          -0.6474649906158447,
          -0.6454165577888489,
          -0.6433926820755005,
          -0.6413936018943787,
          -0.639419674873352,
          -0.6374711394309998,
          -0.6355482935905457,
          -0.6336514949798584,
          -0.6317809820175171,
          -0.6299370527267456,
          -0.628119945526123,
          -0.6263299584388733,
          -0.624567449092865,
          -0.6228325366973877,
          -0.6211255788803101,
          -0.6194467544555664,
          -0.6177963614463806,
          -0.6161746382713318,
          -0.6145818829536438,
          -0.6130183339118958,
          -0.6114841103553772,
          -0.6099795699119568,
          -0.6085049510002136,
          -0.6070603728294373,
          -0.6056460738182068,
          -0.6042622923851013,
          -0.6029092073440552,
          -0.6015871167182922,
          -0.600296139717102,
          -0.5990363955497742,
          -0.5978082418441772,
          -0.5966117978096008,
          -0.5954472422599792,
          -0.5943147540092468,
          -0.5932144522666931,
          -0.5921465754508972,
          -0.5911111831665039,
          -0.5901085734367371,
          -0.5891388058662415,
          -0.5882020592689514,
          -0.5872984528541565,
          -0.5864281058311462,
          -0.585591197013855,
          -0.5847877860069275,
          -0.5840181112289429,
          -0.5832821726799011,
          -0.5825801491737366,
          -0.581912100315094,
          -0.5812782049179077,
          -0.5806784629821777,
          -0.5801129937171936,
          -0.5795819163322449,
          -0.5790852308273315,
          -0.5786231160163879,
          -0.5781956315040588,
          -0.5778027772903442,
          -0.5774446129798889,
          -0.5771212577819824,
          -0.5768327116966248,
          -0.5765790343284607,
          -0.5763602256774902,
          -0.5761764049530029,
          -0.576027512550354,
          -0.5759136080741882,
          -0.5758347511291504,
          -0.5757908225059509,
          -0.5757820010185242,
          -0.5758081674575806,
          -0.5758693814277649,
          -0.5759655237197876,
          -0.5760967135429382,
          -0.576262891292572,
          -0.576464056968689,
          -0.5767000913619995,
          -0.5769709944725037,
          -0.5772767663002014,
          -0.577617347240448,
          -0.5779926180839539,
          -0.5784026384353638,
          -0.5788472890853882,
          -0.5793264508247375,
          -0.5798401236534119,
          -0.5803882479667664,
          -0.5809706449508667,
          -0.5815873146057129,
          -0.5822381377220154,
          -0.5829229950904846,
          -0.583641767501831,
          -0.5843943953514099,
          -0.5851807594299316,
          -0.5860007405281067,
          -0.5868542194366455,
          -0.5877410173416138,
          -0.5886610150337219,
          -0.5896140933036804,
          -0.5906001329421997,
          -0.5916189551353455,
          -0.5926704406738281,
          -0.5937543511390686,
          -0.5948706269264221,
          -0.5960189700126648,
          -0.5971993207931519,
          -0.598411500453949,
          -0.599655270576477,
          -0.600930392742157,
          -0.602236807346344,
          -0.603574275970459,
          -0.6049425005912781,
          -0.6063414216041565,
          -0.6077706813812256,
          -0.6092302203178406,
          -0.610719621181488,
          -0.612238883972168,
          -0.6137877106666565,
          -0.6153656840324402,
          -0.616972804069519,
          -0.6186086535453796,
          -0.6202731132507324,
          -0.6219658851623535,
          -0.6236867308616638,
          -0.6254352927207947,
          -0.6272114515304565,
          -0.6290148496627808,
          -0.6308452486991882,
          -0.6327023506164551,
          -0.634585976600647,
          -0.6364956498146057,
          -0.6384312510490417,
          -0.6403923630714417,
          -0.6423787474632263,
          -0.6443901062011719,
          -0.6464261412620544,
          -0.6484865546226501,
          -0.6505710482597351,
          -0.6526792645454407,
          -0.6548108458518982,
          -0.6569655537605286,
          -0.6591431498527527,
          -0.6613430976867676,
          -0.6635650992393494,
          -0.6658089756965637,
          -0.6680741906166077,
          -0.6703605651855469,
          -0.6726676821708679,
          -0.6749952435493469,
          -0.6773427724838257,
          -0.6797100305557251,
          -0.6820966601371765,
          -0.684502363204956,
          -0.686926543712616,
          -0.6893690228462219,
          -0.6918293833732605,
          -0.6943072080612183,
          -0.6968021988868713,
          -0.6993139982223511,
          -0.7018421292304993,
          -0.704386293888092,
          -0.7069460153579712,
          -0.7095209956169128,
          -0.7121108770370483,
          -0.7147152423858643,
          -0.7173336148262024,
          -0.7199656367301941,
          -0.7226108908653259,
          -0.7252690196037292,
          -0.7279396653175354,
          -0.7306223511695862,
          -0.7333166599273682,
          -0.7360222935676575,
          -0.7387387156486511,
          -0.7414655685424805,
          -0.7442024350166321,
          -0.7469490766525269,
          -0.7497047781944275,
          -0.7524692416191101,
          -0.755242109298706,
          -0.7580229043960571,
          -0.7608112096786499,
          -0.763606607913971,
          -0.7664087414741516,
          -0.7692170739173889,
          -0.7720312476158142,
          -0.7748508453369141,
          -0.7776755690574646,
          -0.7805047035217285,
          -0.7833380103111267,
          -0.7861749529838562,
          -0.7890152335166931,
          -0.7918583750724792,
          -0.7947039008140564,
          -0.7975513935089111,
          -0.8004004955291748,
          -0.8032506704330444,
          -0.8061016201972961,
          -0.808952808380127,
          -0.811803936958313,
          -0.8146543502807617,
          -0.8175037503242493,
          -0.8203517198562622,
          -0.8231977820396423,
          -0.826041579246521,
          -0.8288825750350952,
          -0.8317204713821411,
          -0.8345547318458557,
          -0.8373849987983704,
          -0.8402107954025269,
          -0.8430317044258118,
          -0.8458474278450012,
          -0.8486573100090027,
          -0.8514610528945923,
          -0.8542581796646118,
          -0.8570483922958374,
          -0.8598311543464661,
          -0.8626060485839844,
          -0.8653727173805237,
          -0.8681306838989258,
          -0.870879590511322,
          -0.8736189603805542,
          -0.8763485550880432,
          -0.8790676593780518,
          -0.8817760944366455,
          -0.8844733238220215,
          -0.8871590495109558,
          -0.8898327946662903,
          -0.8924941420555115,
          -0.8951427340507507,
          -0.8977782130241394,
          -0.9004001021385193,
          -0.903007984161377,
          -0.9056015610694885,
          -0.9081805348396301,
          -0.9107441902160645,
          -0.9132923483848572,
          -0.9158246517181396,
          -0.9183406233787537,
          -0.9208399653434753,
          -0.9233222007751465,
          -0.925787091255188,
          -0.9282341599464417,
          -0.9306630492210388,
          -0.9330734610557556,
          -0.9354650378227234,
          -0.9378373026847839,
          -0.9401898980140686,
          -0.9425225853919983,
          -0.9448349475860596,
          -0.9471266865730286,
          -0.9493973255157471,
          -0.9516466856002808,
          -0.9538742899894714,
          -0.9560799598693848,
          -0.9582632184028625,
          -0.9604237675666809,
          -0.9625614285469055,
          -0.9646756052970886,
          -0.9667661786079407,
          -0.968832790851593,
          -0.970875084400177,
          -0.9728928208351135,
          -0.9748855829238892,
          -0.9768531918525696,
          -0.9787953495979309,
          -0.9807116389274597,
          -0.9826019406318665,
          -0.9844658374786377,
          -0.9863031506538391,
          -0.9881134629249573,
          -0.9898965954780579,
          -0.9916523098945618,
          -0.9933801889419556,
          -0.9950801730155945,
          -0.9967518448829651,
          -0.9983950853347778,
          -1.0000096559524536,
          -1.0015950202941895,
          -1.003151297569275,
          -1.0046781301498413,
          -1.0061752796173096,
          -1.007642388343811,
          -1.0090794563293457,
          -1.010486125946045,
          -1.0118622779846191,
          -1.0132075548171997,
          -1.0145219564437866,
          -1.0158051252365112,
          -1.017056941986084,
          -1.0182771682739258,
          -1.019465684890747,
          -1.0206222534179688,
          -1.0217467546463013,
          -1.0228389501571655,
          -1.023898720741272,
          -1.024925947189331,
          -1.0259202718734741,
          -1.0268818140029907,
          -1.0278103351593018,
          -1.0287055969238281,
          -1.0295675992965698,
          -1.0303962230682373,
          -1.031191110610962,
          -1.0319523811340332,
          -1.0326799154281616,
          -1.033373475074768,
          -1.034032940864563,
          -1.0346583127975464,
          -1.0352494716644287,
          -1.03580641746521,
          -1.036328911781311,
          -1.0368168354034424,
          -1.0372703075408936,
          -1.037689208984375,
          -1.0380734205245972,
          -1.0384228229522705,
          -1.0387375354766846,
          -1.0390173196792603,
          -1.039262294769287,
          -1.0394723415374756,
          -1.0396474599838257,
          -1.0397876501083374,
          -1.0398927927017212,
          -1.039962887763977,
          -1.0399980545043945,
          -1.0399980545043945,
          -1.0399632453918457,
          -1.0398932695388794,
          -1.0397882461547852,
          -1.0396482944488525,
          -1.0394734144210815,
          -1.0392636060714722,
          -1.0390188694000244,
          -1.0387392044067383,
          -1.0384247303009033,
          -1.0380754470825195,
          -1.0376914739608765,
          -1.0372728109359741,
          -1.036819577217102,
          -1.0363316535949707,
          -1.0358093976974487,
          -1.0352526903152466,
          -1.0346617698669434,
          -1.0340365171432495,
          -1.0333771705627441,
          -1.0326838493347168,
          -1.0319565534591675,
          -1.0311955213546753,
          -1.0304007530212402,
          -1.0295723676681519,
          -1.0287104845046997,
          -1.0278154611587524,
          -1.0268871784210205,
          -1.0259257555007935,
          -1.02493155002594,
          -1.02390456199646,
          -1.022844910621643,
          -1.021752953529358,
          -1.0206286907196045,
          -1.0194722414016724,
          -1.0182839632034302,
          -1.017063856124878,
          -1.0158122777938843,
          -1.0145292282104492,
          -1.0132150650024414,
          -1.0118699073791504,
          -1.0104939937591553,
          -1.0090874433517456,
          -1.00765061378479,
          -1.0061835050582886,
          -1.004686713218689,
          -1.003159999847412,
          -1.0016038417816162,
          -1.00001859664917,
          -0.9984041452407837,
          -0.99676114320755,
          -0.995089590549469,
          -0.9933898448944092,
          -0.9916619658470154,
          -0.9899064898490906,
          -0.9881234765052795,
          -0.9863134026527405,
          -0.9844762086868286,
          -0.9826125502586365,
          -0.9807223677635193,
          -0.9788060784339905,
          -0.9768641591072083,
          -0.9748966097831726,
          -0.9729040265083313,
          -0.9708864092826843,
          -0.9688442945480347,
          -0.9667777419090271,
          -0.9646874070167542,
          -0.9625732898712158,
          -0.9604359269142151,
          -0.9582753777503967,
          -0.9560921788215637,
          -0.9538868069648743,
          -0.9516591429710388,
          -0.9494100213050842,
          -0.9471393823623657,
          -0.9448478817939758,
          -0.9425355195999146,
          -0.940203070640564,
          -0.9378504157066345,
          -0.9354783892631531,
          -0.9330869317054749,
          -0.9306765198707581,
          -0.9282478094100952,
          -0.9258007407188416,
          -0.9233360886573792,
          -0.920853853225708,
          -0.9183546900749207,
          -0.9158387184143066,
          -0.9133066534996033,
          -0.9107584357261658,
          -0.9081949591636658,
          -0.9056161046028137,
          -0.9030227065086365,
          -0.900414764881134,
          -0.8977928757667542,
          -0.8951575756072998,
          -0.8925089240074158,
          -0.8898477554321289,
          -0.8871739506721497,
          -0.8844884634017944,
          -0.8817911744117737,
          -0.8790829181671143,
          -0.8763636946678162,
          -0.873634397983551,
          -0.8708949685096741,
          -0.8681462407112122,
          -0.8653882145881653,
          -0.8626216650009155,
          -0.8598467111587524,
          -0.8570641279220581,
          -0.8542738556861877,
          -0.8514766693115234,
          -0.8486730456352234,
          -0.8458631038665771,
          -0.8430476188659668,
          -0.8402265906333923,
          -0.8374009728431702,
          -0.8345706462860107,
          -0.8317365050315857,
          -0.828898549079895,
          -0.8260576128959656,
          -0.8232137560844421,
          -0.8203675746917725,
          -0.8175197243690491,
          -0.814670205116272,
          -0.8118199110031128,
          -0.8089687824249268,
          -0.8061177134513855,
          -0.803266704082489,
          -0.8004165887832642,
          -0.7975673675537109,
          -0.7947199940681458,
          -0.7918742895126343,
          -0.7890313267707825,
          -0.786190927028656,
          -0.7833538055419922,
          -0.7805206179618835,
          -0.7776913046836853,
          -0.7748668193817139,
          -0.7720471024513245,
          -0.7692329287528992,
          -0.7664244771003723,
          -0.7636224031448364,
          -0.7608268857002258,
          -0.7580386400222778,
          -0.7552576661109924,
          -0.7524846792221069,
          -0.7497202754020691,
          -0.7469643950462341,
          -0.7442179322242737,
          -0.7414808869361877,
          -0.7387540936470032,
          -0.7360374927520752,
          -0.7333319187164307,
          -0.7306374311447144,
          -0.7279548048973083,
          -0.7252839803695679,
          -0.7226256728172302,
          -0.7199804186820984,
          -0.7173482179641724,
          -0.714729905128479,
          -0.7121254205703735,
          -0.7095355987548828,
          -0.7069604396820068,
          -0.7044006586074829,
          -0.7018563151359558,
          -0.6993282437324524,
          -0.6968162655830383,
          -0.6943212747573853,
          -0.6918432116508484,
          -0.6893826723098755,
          -0.6869401931762695,
          -0.6845157742500305,
          -0.6821101903915405,
          -0.6797233819961548,
          -0.6773561239242554,
          -0.6750083565711975,
          -0.6726807951927185,
          -0.6703734993934631,
          -0.6680870652198792,
          -0.6658216118812561,
          -0.6635775566101074,
          -0.6613554954528809,
          -0.6591553092002869,
          -0.6569778323173523,
          -0.6548228859901428,
          -0.6526911854743958,
          -0.6505827903747559,
          -0.6484982967376709,
          -0.6464377045631409,
          -0.6444015502929688,
          -0.6423899531364441,
          -0.6404033303260803,
          -0.6384421586990356,
          -0.6365063786506653,
          -0.6345966458320618,
          -0.6327128410339355,
          -0.6308556795120239,
          -0.6290250420570374,
          -0.6272215843200684,
          -0.6254451870918274,
          -0.623696506023407,
          -0.6219754815101624,
          -0.6202825903892517,
          -0.6186179518699646,
          -0.6169818043708801,
          -0.6153746247291565,
          -0.6137964129447937,
          -0.6122475266456604,
          -0.6107280850410461,
          -0.6092385649681091,
          -0.6077788472175598,
          -0.6063494086265564,
          -0.6049503087997437,
          -0.6035819053649902,
          -0.6022442579269409,
          -0.6009376049041748,
          -0.5996623039245605,
          -0.5984183549880981,
          -0.5972060561180115,
          -0.5960255265235901,
          -0.5948770046234131,
          -0.5937604904174805,
          -0.5926764607429504,
          -0.5916247367858887,
          -0.5906057953834534,
          -0.5896195769309998,
          -0.5886662006378174,
          -0.5877460837364197,
          -0.5868590474128723,
          -0.586005449295044,
          -0.5851852893829346,
          -0.5843987464904785,
          -0.5836458802223206,
          -0.5829269289970398,
          -0.5822418928146362,
          -0.5815908908843994,
          -0.5809740424156189,
          -0.5803914070129395,
          -0.5798431038856506,
          -0.579329252243042,
          -0.5788498520851135,
          -0.5784050226211548,
          -0.5779948234558105,
          -0.5776193141937256,
          -0.5772786140441895,
          -0.5769726037979126,
          -0.5767015218734741,
          -0.5764652490615845,
          -0.576263964176178,
          -0.5760975480079651,
          -0.5759661793708801,
          -0.5758697986602783,
          -0.5758084058761597,
          -0.575782060623169,
          -0.5757907032966614,
          -0.5758343935012817,
          -0.5759130716323853,
          -0.5760267376899719,
          -0.5761754512786865,
          -0.5763590931892395,
          -0.5765776634216309,
          -0.5768312215805054,
          -0.5771195292472839,
          -0.5774427056312561,
          -0.5778006315231323,
          -0.5781933069229126,
          -0.5786206126213074,
          -0.5790825486183167,
          -0.5795789957046509,
          -0.5801098942756653,
          -0.5806751251220703,
          -0.5812747478485107,
          -0.5819085240364075,
          -0.582576334476471,
          -0.5832781791687012,
          -0.5840138792991638,
          -0.5847834348678589,
          -0.5855865478515625,
          -0.5864233374595642,
          -0.5872934460639954,
          -0.588196873664856,
          -0.5891334414482117,
          -0.590103030204773,
          -0.5911054611206055,
          -0.5921406745910645,
          -0.593208372592926,
          -0.5943084359169006,
          -0.5954408645629883,
          -0.5966051816940308,
          -0.5978015065193176,
          -0.5990294218063354,
          -0.600288987159729,
          -0.6015797257423401,
          -0.6029016971588135,
          -0.6042545437812805,
          -0.6056382060050964,
          -0.6070523858070374,
          -0.6084967255592346,
          -0.609971284866333,
          -0.6114756464958191,
          -0.6130096912384033,
          -0.614573061466217,
          -0.6161656975746155,
          -0.6177871823310852,
          -0.6194373965263367,
          -0.6211159825325012,
          -0.6228228807449341,
          -0.6245576739311218,
          -0.6263200044631958,
          -0.628109872341156,
          -0.6299267411231995,
          -0.6317706108093262,
          -0.6336408853530884,
          -0.6355376243591309,
          -0.6374602317810059,
          -0.6394086480140686,
          -0.6413823962211609,
          -0.6433814167976379,
          -0.6454050540924072,
          -0.6474534273147583,
          -0.6495259404182434,
          -0.6516222357749939,
          -0.6537423133850098,
          -0.6558853983879089,
          -0.6580516695976257,
          -0.6602402925491333,
          -0.662451446056366,
          -0.6646843552589417,
          -0.6669389605522156,
          -0.6692147850990295,
          -0.6715116500854492,
          -0.6738290786743164,
          -0.6761665940284729,
          -0.6785241365432739,
          -0.680901050567627,
          -0.6832972764968872,
          -0.6857120990753174,
          -0.6881455779075623,
          -0.6905969381332397,
          -0.6930661797523499,
          -0.6955525875091553,
          -0.6980561017990112,
          -0.7005761861801147,
          -0.7031123042106628,
          -0.7056643962860107,
          -0.7082317471504211,
          -0.7108142971992493,
          -0.7134113311767578,
          -0.716022789478302,
          -0.7186478972434998,
          -0.7212867140769958,
          -0.7239383459091187,
          -0.7266029119491577,
          -0.7292795181274414,
          -0.7319681644439697,
          -0.7346683144569397,
          -0.737379252910614,
          -0.7401010394096375,
          -0.7428328990936279,
          -0.7455747723579407,
          -0.748325765132904,
          -0.7510860562324524,
          -0.7538546323776245,
          -0.75663161277771,
          -0.7594161033630371,
          -0.7622081637382507,
          -0.7650070786476135,
          -0.7678122520446777,
          -0.7706236839294434,
          -0.7734404802322388,
          -0.7762627601623535,
          -0.7790895700454712,
          -0.7819209694862366,
          -0.7847560048103333,
          -0.7875947952270508,
          -0.7904364466667175,
          -0.7932809591293335,
          -0.7961276173591614,
          -0.7989758849143982,
          -0.8018257021903992,
          -0.8046761751174927,
          -0.8075273633003235,
          -0.8103784322738647,
          -0.8132293224334717,
          -0.8160791993141174,
          -0.818928062915802,
          -0.8217750191688538,
          -0.8246200680732727,
          -0.8274624347686768,
          -0.8303020596504211,
          -0.8331382870674133,
          -0.8359704613685608,
          -0.8387986421585083,
          -0.8416219353675842,
          -0.8444404006004333,
          -0.8472530841827393,
          -0.8500600457191467,
          -0.8528604507446289,
          -0.8556542992591858,
          -0.8584406971931458,
          -0.8612197041511536,
          -0.8639906048774719,
          -0.8667528629302979,
          -0.8695064783096313,
          -0.8722505569458008,
          -0.8749851584434509,
          -0.8777093887329102,
          -0.880423367023468,
          -0.8831261396408081,
          -0.8858177661895752,
          -0.8884974122047424,
          -0.8911651372909546,
          -0.8938202857971191,
          -0.8964622616767883,
          -0.8990910649299622,
          -0.9017059206962585,
          -0.9043067693710327,
          -0.9068929553031921,
          -0.9094643592834473,
          -0.912020206451416,
          -0.9145606160163879,
          -0.9170846939086914,
          -0.9195924997329712,
          -0.9220831990242004,
          -0.9245569109916687,
          -0.9270130395889282,
          -0.9294509887695312,
          -0.9318707585334778,
          -0.9342716336250305,
          -0.9366536736488342,
          -0.9390160441398621,
          -0.9413588643074036,
          -0.9436812996864319,
          -0.9459834694862366,
          -0.9482646584510803,
          -0.9505247473716736,
          -0.9527633786201477,
          -0.9549799561500549,
          -0.95717453956604,
          -0.9593464136123657,
          -0.961495578289032,
          -0.9636214375495911,
          -0.9657239317893982,
          -0.9678024649620056,
          -0.9698570370674133,
          -0.9718869924545288,
          -0.9738923907279968,
          -0.9758726954460144,
          -0.9778275489807129,
          -0.9797568917274475,
          -0.9816601276397705,
          -0.9835373163223267,
          -0.9853878617286682,
          -0.9872117638587952,
          -0.9890084266662598,
          -0.9907779097557068,
          -0.9925196766853333,
          -0.9942337870597839,
          -0.9959195256233215,
          -0.9975771307945251,
          -0.9992060661315918,
          -1.0008059740066528,
          -1.0023770332336426,
          -1.0039184093475342,
          -1.0054304599761963,
          -1.0069125890731812,
          -1.0083647966384888,
          -1.009786605834961,
          -1.0111781358718872,
          -1.0125387907028198,
          -1.0138686895370483,
          -1.0151675939559937,
          -1.0164350271224976,
          -1.0176711082458496,
          -1.0188754796981812,
          -1.0200480222702026
        ]
      },
      {
        "profile_id": 2,
        "initial_state_sha256_sorted_x_float64_little_endian_C_order": "aa2532ec311be18bae2ae29b74495a51c5472c1e26432ec3a13bc1628d2a7911",
        "source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/002/input.h5",
          "sha256": "8f5696e7f58bc883f1e4f0109139cbc46f8d07474ebe430e486db6aa0667d337"
        },
        "mesh_source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/002/mesh.msh",
          "sha256": "3b78c6c0e546c385c724aa35f037bd14269d6d08223115e71f659ba41554947d"
        },
        "initial_state_sorted_by_x": [
          -0.5212441682815552,
          -0.5340123176574707,
          -0.5468129515647888,
          -0.55964195728302,
          -0.5724945068359375,
          -0.5853666067123413,
          -0.5982537865638733,
          -0.6111515760421753,
          -0.6240557432174683,
          -0.6369619369506836,
          -0.6498656272888184,
          -0.6627627611160278,
          -0.6756483912467957,
          -0.6885184049606323,
          -0.7013684511184692,
          -0.7141942381858826,
          -0.7269912958145142,
          -0.739755392074585,
          -0.7524821758270264,
          -0.7651673555374146,
          -0.7778067588806152,
          -0.7903958559036255,
          -0.8029307126998901,
          -0.8154069185256958,
          -0.8278207778930664,
          -0.8401674628257751,
          -0.8524431586265564,
          -0.8646438121795654,
          -0.8767653703689575,
          -0.8888038396835327,
          -0.9007552266120911,
          -0.9126157164573669,
          -0.92438143491745,
          -0.9360483884811401,
          -0.947613000869751,
          -0.9590716361999512,
          -0.9704201817512512,
          -0.9816553592681885,
          -0.9927734136581421,
          -1.0037709474563599,
          -1.0146445035934448,
          -1.0253907442092896,
          -1.036006212234497,
          -1.046487808227539,
          -1.0568320751190186,
          -1.0670361518859863,
          -1.077096939086914,
          -1.0870112180709839,
          -1.0967761278152466,
          -1.106388807296753,
          -1.1158466339111328,
          -1.1251466274261475,
          -1.1342864036560059,
          -1.1432632207870483,
          -1.1520746946334839,
          -1.1607184410095215,
          -1.1691920757293701,
          -1.1774935722351074,
          -1.1856200695037842,
          -1.1935703754425049,
          -1.2013418674468994,
          -1.208932876586914,
          -1.2163417339324951,
          -1.2235661745071411,
          -1.230604887008667,
          -1.2374565601348877,
          -1.2441191673278809,
          -1.250591516494751,
          -1.2568724155426025,
          -1.262960433959961,
          -1.2688549757003784,
          -1.2745542526245117,
          -1.280057668685913,
          -1.2853642702102661,
          -1.2904733419418335,
          -1.2953842878341675,
          -1.3000961542129517,
          -1.3046088218688965,
          -1.3089218139648438,
          -1.3130345344543457,
          -1.316947102546692,
          -1.3206592798233032,
          -1.324170470237732,
          -1.3274816274642944,
          -1.3305922746658325,
          -1.3335026502609253,
          -1.3362131118774414,
          -1.33872389793396,
          -1.3410358428955078,
          -1.3431490659713745,
          -1.345064640045166,
          -1.346782922744751,
          -1.3483049869537354,
          -1.3496311902999878,
          -1.3507635593414307,
          -1.3517019748687744,
          -1.3524481058120728,
          -1.3530033826828003,
          -1.3533687591552734,
          -1.3535456657409668,
          -1.3535354137420654,
          -1.3533399105072021,
          -1.3529605865478516,
          -1.3523989915847778,
          -1.3516567945480347,
          -1.3507360219955444,
          -1.3496384620666504,
          -1.3483660221099854,
          -1.3469208478927612,
          -1.3453049659729004,
          -1.3435206413269043,
          -1.341569423675537,
          -1.3394546508789062,
          -1.3371777534484863,
          -1.334741473197937,
          -1.3321484327316284,
          -1.329400897026062,
          -1.3265012502670288,
          -1.323452353477478,
          -1.3202568292617798,
          -1.3169175386428833,
          -1.31343674659729,
          -1.3098173141479492,
          -1.3060628175735474,
          -1.3021751642227173,
          -1.2981576919555664,
          -1.2940136194229126,
          -1.2897454500198364,
          -1.2853564023971558,
          -1.280849575996399,
          -1.2762281894683838,
          -1.271494746208191,
          -1.2666529417037964,
          -1.261705756187439,
          -1.256656527519226,
          -1.251508116722107,
          -1.2462639808654785,
          -1.2409273386001587,
          -1.2355011701583862,
          -1.2299891710281372,
          -1.22439444065094,
          -1.2187199592590332,
          -1.212969422340393,
          -1.2071459293365479,
          -1.2012523412704468,
          -1.1952930688858032,
          -1.1892701387405396,
          -1.18318772315979,
          -1.1770485639572144,
          -1.1708561182022095,
          -1.164613962173462,
          -1.1583247184753418,
          -1.1519924402236938,
          -1.145619511604309,
          -1.139209508895874,
          -1.132765531539917,
          -1.1262909173965454,
          -1.119788408279419,
          -1.1132620573043823,
          -1.1067136526107788,
          -1.1001471281051636,
          -1.0935653448104858,
          -1.0869711637496948,
          -1.0803680419921875,
          -1.0737583637237549,
          -1.0671452283859253,
          -1.0605310201644897,
          -1.0539196729660034,
          -1.0473130941390991,
          -1.0407145023345947,
          -1.034125804901123,
          -1.027550458908081,
          -1.0209909677505493,
          -1.0144495964050293,
          -1.0079290866851807,
          -1.001431941986084,
          -0.9949604272842407,
          -0.9885165095329285,
          -0.9821033477783203,
          -0.9757225513458252,
          -0.969376802444458,
          -0.9630676507949829,
          -0.9567974805831909,
          -0.9505683779716492,
          -0.9443820714950562,
          -0.9382410049438477,
          -0.9321461915969849,
          -0.9261001348495483,
          -0.9201039671897888,
          -0.9141595363616943,
          -0.9082686901092529,
          -0.9024328589439392,
          -0.8966529369354248,
          -0.8909305930137634,
          -0.8852677941322327,
          -0.8796647787094116,
          -0.8741235733032227,
          -0.8686445951461792,
          -0.8632294535636902,
          -0.857878565788269,
          -0.8525934219360352,
          -0.8473741412162781,
          -0.8422223925590515,
          -0.8371378183364868,
          -0.8321214914321899,
          -0.8271746039390564,
          -0.8222969770431519,
          -0.8174887299537659,
          -0.8127505779266357,
          -0.8080829977989197,
          -0.8034857511520386,
          -0.7989596128463745,
          -0.7945035696029663,
          -0.790118932723999,
          -0.7858045101165771,
          -0.7815604209899902,
          -0.7773873805999756,
          -0.7732840776443481,
          -0.769250214099884,
          -0.7652854919433594,
          -0.7613900899887085,
          -0.757562518119812,
          -0.7538030743598938,
          -0.7501101493835449,
          -0.7464839816093445,
          -0.7429229617118835,
          -0.7394263744354248,
          -0.735994279384613,
          -0.7326247096061707,
          -0.7293167114257812,
          -0.7260692119598389,
          -0.7228818535804749,
          -0.7197524309158325,
          -0.716680645942688,
          -0.7136642932891846,
          -0.7107029557228088,
          -0.7077944278717041,
          -0.7049373388290405,
          -0.7021313905715942,
          -0.6993737816810608,
          -0.6966632604598999,
          -0.6939980983734131,
          -0.6913774609565735,
          -0.6887985467910767,
          -0.6862607002258301,
          -0.6837610006332397,
          -0.6812990307807922,
          -0.678871750831604,
          -0.6764774322509766,
          -0.6741154789924622,
          -0.6717827320098877,
          -0.6694774031639099,
          -0.6671973466873169,
          -0.6649418473243713,
          -0.6627072691917419,
          -0.6604928970336914,
          -0.6582955718040466,
          -0.656114399433136,
          -0.653946042060852,
          -0.6517890691757202,
          -0.6496422290802002,
          -0.6475021839141846,
          -0.6453670263290405,
          -0.6432344913482666,
          -0.6411037445068359,
          -0.6389710307121277,
          -0.6368354558944702,
          -0.6346939206123352,
          -0.6325452923774719,
          -0.6303865313529968,
          -0.6282163858413696,
          -0.6260319948196411,
          -0.6238318681716919,
          -0.6216135621070862,
          -0.6193747520446777,
          -0.6171148419380188,
          -0.6148300170898438,
          -0.6125196218490601,
          -0.6101805567741394,
          -0.6078119874000549,
          -0.6054110527038574,
          -0.6029766201972961,
          -0.6005061864852905,
          -0.5979982614517212,
          -0.595450758934021,
          -0.5928617119789124,
          -0.5902307629585266,
          -0.5875547528266907,
          -0.5848321914672852,
          -0.5820616483688354,
          -0.5792420506477356,
          -0.576370894908905,
          -0.5734477043151855,
          -0.5704699158668518,
          -0.5674372911453247,
          -0.5643473863601685,
          -0.5611991286277771,
          -0.5579923391342163,
          -0.5547245740890503,
          -0.5513948202133179,
          -0.5480020046234131,
          -0.5445458292961121,
          -0.5410242676734924,
          -0.5374373197555542,
          -0.5337830781936646,
          -0.5300617814064026,
          -0.5262718200683594,
          -0.5224125385284424,
          -0.5184842348098755,
          -0.5144855976104736,
          -0.5104158520698547,
          -0.5062747001647949,
          -0.5020625591278076,
          -0.4977779686450958,
          -0.49342167377471924,
          -0.4889925420284271,
          -0.48449140787124634,
          -0.47991734743118286,
          -0.47527065873146057,
          -0.4705520272254944,
          -0.46576112508773804,
          -0.4608978033065796,
          -0.4559626579284668,
          -0.4509565830230713,
          -0.44587910175323486,
          -0.44073164463043213,
          -0.4355139136314392,
          -0.43022727966308594,
          -0.4248717427253723,
          -0.4194485545158386,
          -0.4139588177204132,
          -0.4084031581878662,
          -0.4027821719646454,
          -0.3970973491668701,
          -0.39135006070137024,
          -0.38554126024246216,
          -0.3796718120574951,
          -0.37374335527420044,
          -0.3677578568458557,
          -0.3617158532142639,
          -0.3556194305419922,
          -0.3494703769683838,
          -0.3432701826095581,
          -0.33702000975608826,
          -0.3307223320007324,
          -0.3243789076805115,
          -0.31799185276031494,
          -0.31156226992607117,
          -0.30509307980537415,
          -0.2985861897468567,
          -0.29204338788986206,
          -0.2854675352573395,
          -0.27886050939559937,
          -0.2722250521183014,
          -0.26556265354156494,
          -0.2588765621185303,
          -0.25216907262802124,
          -0.24544291198253632,
          -0.23869991302490234,
          -0.23194357752799988,
          -0.22517621517181396,
          -0.2184002548456192,
          -0.21161924302577972,
          -0.204835444688797,
          -0.19805215299129486,
          -0.19127139449119568,
          -0.18449699878692627,
          -0.17773152887821198,
          -0.17097830772399902,
          -0.16423964500427246,
          -0.15751942992210388,
          -0.15082019567489624,
          -0.14414508640766144,
          -0.1374979019165039,
          -0.13088104128837585,
          -0.12429843097925186,
          -0.11775237321853638,
          -0.11124692857265472,
          -0.1047847718000412,
          -0.09836979955434799,
          -0.09200441092252731,
          -0.08569274842739105,
          -0.07943744212388992,
          -0.07324250042438507,
          -0.06711027026176453,
          -0.06104476749897003,
          -0.055049601942300797,
          -0.04912709817290306,
          -0.043281614780426025,
          -0.0375155471265316,
          -0.03183303028345108,
          -0.026236537843942642,
          -0.020730093121528625,
          -0.015316290780901909,
          -0.00999909732490778,
          -0.004780925810337067,
          -0.00033449940383434296,
          -0.005343643948435783,
          -0.010244172066450119,
          -0.015032030642032623,
          -0.01970496028661728,
          -0.024259068071842194,
          -0.028691988438367844,
          -0.032999929040670395,
          -0.03718079626560211,
          -0.04123072326183319,
          -0.04514748603105545,
          -0.04892795532941818,
          -0.052568890154361725,
          -0.056068055331707,
          -0.05942206084728241,
          -0.06262907385826111,
          -0.06568553298711777,
          -0.06858943402767181,
          -0.07133762538433075,
          -0.07392844557762146,
          -0.07635859400033951,
          -0.07862617075443268,
          -0.08072830736637115,
          -0.0826636254787445,
          -0.08442912995815277,
          -0.08602254092693329,
          -0.08744262158870697,
          -0.0886864960193634,
          -0.08975261449813843,
          -0.090638667345047,
          -0.09134368598461151,
          -0.09186510741710663,
          -0.09220147132873535,
          -0.0923510193824768,
          -0.09231287240982056,
          -0.0920848399400711,
          -0.09166556596755981,
          -0.0910545289516449,
          -0.09024962782859802,
          -0.08925005793571472,
          -0.08805452287197113,
          -0.08666270971298218,
          -0.0850730687379837,
          -0.0832848846912384,
          -0.08129735291004181,
          -0.07911045849323273,
          -0.07672278583049774,
          -0.07413415610790253,
          -0.07134473323822021,
          -0.06835360825061798,
          -0.06516048312187195,
          -0.06176534295082092,
          -0.05816875398159027,
          -0.05437016487121582,
          -0.05036948621273041,
          -0.04616732895374298,
          -0.04176436364650726,
          -0.03716056048870087,
          -0.03235571086406708,
          -0.027351975440979004,
          -0.022149235010147095,
          -0.016747847199440002,
          -0.011149048805236816,
          -0.0053542256355285645,
          -0.0006359368562698364,
          -0.006820842623710632,
          -0.013198763132095337,
          -0.019768044352531433,
          -0.026527568697929382,
          -0.03347697854042053,
          -0.04061277210712433,
          -0.04793410003185272,
          -0.05543993413448334,
          -0.06312771141529083,
          -0.0709952861070633,
          -0.07904089987277985,
          -0.08726322650909424,
          -0.09565936028957367,
          -0.10422684252262115,
          -0.11296349763870239,
          -0.12186777591705322,
          -0.13093654811382294,
          -0.14016655087471008,
          -0.14955654740333557,
          -0.1591029316186905,
          -0.16880281269550323,
          -0.17865335941314697,
          -0.18865270912647247,
          -0.1987968236207962,
          -0.20908257365226746,
          -0.2195069044828415,
          -0.230067640542984,
          -0.2407604306936264,
          -0.25158196687698364,
          -0.2625297009944916,
          -0.2735992670059204,
          -0.28478729724884033,
          -0.29609012603759766,
          -0.3075052797794342,
          -0.3190279006958008,
          -0.3306543827056885,
          -0.3423808217048645,
          -0.3542046546936035,
          -0.3661208152770996,
          -0.3781253695487976,
          -0.39021530747413635,
          -0.4023855924606323,
          -0.4146323800086975,
          -0.42695146799087524,
          -0.4393399953842163,
          -0.4517925977706909,
          -0.46430522203445435,
          -0.47687339782714844,
          -0.48949435353279114,
          -0.5021624565124512,
          -0.5148738026618958,
          -0.5276245474815369,
          -0.5404095649719238,
          -0.5532247424125671,
          -0.5660654902458191,
          -0.5789289474487305,
          -0.5918092131614685,
          -0.6047021746635437,
          -0.6176032423973083,
          -0.6305093765258789,
          -0.6434149146080017,
          -0.6563156247138977,
          -0.6692068576812744,
          -0.6820862889289856,
          -0.6949467658996582,
          -0.7077847719192505,
          -0.7205972075462341,
          -0.7333783507347107,
          -0.7461242079734802,
          -0.7588302493095398,
          -0.7714934945106506,
          -0.7841083407402039,
          -0.7966707944869995,
          -0.8091763854026794,
          -0.8216227889060974,
          -0.8340033292770386,
          -0.846314549446106,
          -0.8585536479949951,
          -0.870715320110321,
          -0.8827957510948181,
          -0.8947907090187073,
          -0.9066976308822632,
          -0.9185112118721008,
          -0.9302278757095337,
          -0.9418437480926514,
          -0.9533560872077942,
          -0.964760422706604,
          -0.9760522842407227,
          -0.9872297644615173,
          -0.998288094997406,
          -1.0092239379882812,
          -1.020033836364746,
          -1.0307154655456543,
          -1.041264533996582,
          -1.0516777038574219,
          -1.061951756477356,
          -1.072084903717041,
          -1.0820727348327637,
          -1.0919125080108643,
          -1.1016020774841309,
          -1.1111377477645874,
          -1.1205168962478638,
          -1.1297366619110107,
          -1.1387956142425537,
          -1.1476902961730957,
          -1.156417965888977,
          -1.1649765968322754,
          -1.1733646392822266,
          -1.1815791130065918,
          -1.18961763381958,
          -1.197479009628296,
          -1.2051606178283691,
          -1.212660551071167,
          -1.2199771404266357,
          -1.2271090745925903,
          -1.2340545654296875,
          -1.240811824798584,
          -1.247379183769226,
          -1.2537561655044556,
          -1.2599409818649292,
          -1.2659320831298828,
          -1.2717291116714478,
          -1.277330756187439,
          -1.282735824584961,
          -1.2879434823989868,
          -1.2929537296295166,
          -1.2977653741836548,
          -1.302377700805664,
          -1.3067902326583862,
          -1.3110034465789795,
          -1.315016269683838,
          -1.3188283443450928,
          -1.3224401473999023,
          -1.325851559638977,
          -1.3290619850158691,
          -1.3320722579956055,
          -1.3348828554153442,
          -1.337493658065796,
          -1.33990478515625,
          -1.3421170711517334,
          -1.344131588935852,
          -1.3459484577178955,
          -1.3475685119628906,
          -1.3489925861358643,
          -1.350221872329712,
          -1.3512567281723022,
          -1.3520989418029785,
          -1.3527494668960571,
          -1.3532097339630127,
          -1.3534806966781616,
          -1.3535637855529785,
          -1.353460669517517,
          -1.3531732559204102,
          -1.3527023792266846,
          -1.3520503044128418,
          -1.3512184619903564,
          -1.35020911693573,
          -1.3490239381790161,
          -1.3476648330688477,
          -1.3461341857910156,
          -1.3444335460662842,
          -1.342565655708313,
          -1.3405323028564453,
          -1.3383363485336304,
          -1.3359793424606323,
          -1.3334643840789795,
          -1.3307937383651733,
          -1.3279695510864258,
          -1.3249952793121338,
          -1.321872591972351,
          -1.318604826927185,
          -1.3151942491531372,
          -1.3116440773010254,
          -1.3079564571380615,
          -1.3041354417800903,
          -1.3001823425292969,
          -1.2961013317108154,
          -1.291894793510437,
          -1.2875659465789795,
          -1.2831172943115234,
          -1.278552770614624,
          -1.2738749980926514,
          -1.2690870761871338,
          -1.2641922235488892,
          -1.2591935396194458,
          -1.2540944814682007,
          -1.2488974332809448,
          -1.2436070442199707,
          -1.2382251024246216,
          -1.2327558994293213,
          -1.2272018194198608,
          -1.221566915512085,
          -1.2158538103103638,
          -1.210066556930542,
          -1.2042075395584106,
          -1.1982808113098145,
          -1.1922892332077026,
          -1.1862359046936035,
          -1.1801249980926514,
          -1.173958659172058,
          -1.1677411794662476,
          -1.1614749431610107,
          -1.1551638841629028,
          -1.1488105058670044,
          -1.1424188613891602,
          -1.1359914541244507,
          -1.129531979560852,
          -1.1230425834655762,
          -1.116527795791626,
          -1.1099902391433716,
          -1.1034321784973145,
          -1.0968579053878784,
          -1.0902695655822754,
          -1.083670735359192,
          -1.0770634412765503,
          -1.0704518556594849,
          -1.0638381242752075,
          -1.0572251081466675,
          -1.0506153106689453,
          -1.0440126657485962,
          -1.0374187231063843,
          -1.0308358669281006,
          -1.024268388748169,
          -1.017717719078064,
          -1.0111867189407349,
          -1.0046770572662354,
          -0.998192548751831,
          -0.9917346835136414,
          -0.9853063821792603,
          -0.9789085388183594,
          -0.9725450277328491,
          -0.9662173986434937,
          -0.9599271416664124,
          -0.9536775350570679,
          -0.9474695920944214,
          -0.9413059949874878,
          -0.9351871013641357,
          -0.9291168451309204,
          -0.9230955243110657,
          -0.917125403881073,
          -0.9112069010734558,
          -0.9053435325622559,
          -0.8995356559753418,
          -0.8937840461730957,
          -0.8880915641784668,
          -0.8824586272239685,
          -0.8768865466117859,
          -0.8713756799697876,
          -0.8659287095069885,
          -0.8605458736419678,
          -0.8552278280258179,
          -0.8499749302864075,
          -0.8447895050048828,
          -0.8396714329719543,
          -0.8346213698387146,
          -0.8296390771865845,
          -0.8247267603874207,
          -0.8198840618133545,
          -0.8151103258132935,
          -0.8104076385498047,
          -0.8057755827903748,
          -0.8012139201164246,
          -0.7967221736907959,
          -0.7923020720481873,
          -0.7879528403282166,
          -0.7836740016937256,
          -0.779464840888977,
          -0.7753267288208008,
          -0.7712583541870117,
          -0.7672587037086487,
          -0.7633288502693176,
          -0.7594678401947021,
          -0.7556744813919067,
          -0.7519477605819702,
          -0.7482885122299194,
          -0.744695246219635,
          -0.7411669492721558,
          -0.7377020716667175,
          -0.7343015670776367,
          -0.7309630513191223,
          -0.7276849150657654,
          -0.7244678735733032,
          -0.7213099598884583,
          -0.7182096242904663,
          -0.7151650786399841,
          -0.712176501750946,
          -0.7092421054840088,
          -0.70635986328125,
          -0.7035278677940369,
          -0.7007461190223694,
          -0.6980127096176147,
          -0.6953245997428894,
          -0.6926820278167725,
          -0.690082848072052,
          -0.6875247955322266,
          -0.6850056052207947,
          -0.682525098323822,
          -0.6800810098648071,
          -0.6776708364486694,
          -0.6752923130989075,
          -0.6729450821876526,
          -0.6706267595291138,
          -0.668333888053894,
          -0.6660664081573486,
          -0.6638221144676208,
          -0.6615979671478271,
          -0.6593916416168213,
          -0.6572027206420898,
          -0.6550287008285522,
          -0.6528667211532593,
          -0.6507142782211304,
          -0.6485708951950073,
          -0.6464340686798096,
          -0.644300103187561,
          -0.6421688795089722,
          -0.6400377750396729,
          -0.6379039883613586,
          -0.635765016078949,
          -0.6336202621459961,
          -0.6314672827720642,
          -0.6293032169342041,
          -0.6271254420280457,
          -0.6249335408210754,
          -0.6227251291275024,
          -0.620496392250061,
          -0.618247389793396,
          -0.6159756183624268,
          -0.6136783361434937,
          -0.6113532185554504,
          -0.6089997887611389,
          -0.6066157221794128,
          -0.6041983366012573,
          -0.6017453670501709,
          -0.5992565155029297,
          -0.5967295169830322,
          -0.594161868095398,
          -0.5915513634681702,
          -0.5888983011245728,
          -0.5861993432044983,
          -0.5834525227546692,
          -0.5806577205657959,
          -0.5778129696846008,
          -0.5749161243438721,
          -0.5719651579856873,
          -0.5689601898193359,
          -0.5658994913101196,
          -0.5627809762954712,
          -0.5596028566360474,
          -0.5563659071922302,
          -0.5530674457550049,
          -0.5497058033943176,
          -0.546281635761261,
          -0.5427932739257812,
          -0.539239227771759,
          -0.5356180667877197,
          -0.5319305658340454,
          -0.5281752943992615,
          -0.5243511199951172,
          -0.5204567909240723,
          -0.5164934992790222,
          -0.5124595165252686,
          -0.5083537101745605,
          -0.5041772127151489,
          -0.4999292194843292,
          -0.49560895562171936,
          -0.49121561646461487,
          -0.4867507219314575,
          -0.4822133779525757,
          -0.47760337591171265,
          -0.47292008996009827,
          -0.4681652784347534,
          -0.46333837509155273,
          -0.4584386944770813,
          -0.4534682035446167,
          -0.44842666387557983,
          -0.4433143138885498,
          -0.4381309747695923,
          -0.43287891149520874,
          -0.4275580048561096,
          -0.42216891050338745,
          -0.416711688041687,
          -0.4111889600753784,
          -0.4056006371974945,
          -0.3999471664428711,
          -0.3942312002182007,
          -0.38845294713974,
          -0.3826139271259308,
          -0.37671440839767456,
          -0.370757520198822,
          -0.364743709564209,
          -0.35867470502853394,
          -0.3525511920452118,
          -0.34637635946273804,
          -0.3401511013507843,
          -0.33387649059295654,
          -0.32755598425865173,
          -0.32119041681289673,
          -0.3147820830345154,
          -0.30833205580711365,
          -0.3018440008163452,
          -0.2953190803527832,
          -0.28875985741615295,
          -0.28216752409935,
          -0.2755461037158966,
          -0.2688969075679779,
          -0.2622227966785431,
          -0.2555251121520996,
          -0.24880783259868622,
          -0.2420731633901596,
          -0.23532281816005707,
          -0.22856087982654572,
          -0.22178898751735687,
          -0.21501056849956512,
          -0.20822730660438538,
          -0.20144352316856384,
          -0.19466115534305573,
          -0.18788354098796844,
          -0.18111278116703033,
          -0.17435289919376373,
          -0.16760678589344025,
          -0.16087663173675537,
          -0.15416675806045532,
          -0.1474793255329132,
          -0.14081814885139465,
          -0.1341853141784668,
          -0.12758536636829376,
          -0.12102049589157104,
          -0.1144946813583374,
          -0.10801009833812714,
          -0.10157088935375214,
          -0.09518051892518997,
          -0.08884134888648987,
          -0.08255769312381744,
          -0.07633190602064133,
          -0.07016824930906296,
          -0.06406889110803604,
          -0.05803833156824112,
          -0.05207895487546921,
          -0.04619479179382324,
          -0.0403883159160614,
          -0.03466382622718811,
          -0.029023678973317146,
          -0.023471593856811523,
          -0.01801130175590515,
          -0.012645158916711807,
          -0.007377307862043381,
          -0.002210104838013649,
          -0.00285237655043602,
          -0.007807852700352669,
          -0.012652214616537094,
          -0.01738312840461731,
          -0.02199680730700493,
          -0.0264909490942955,
          -0.03086191415786743,
          -0.03510650247335434,
          -0.03922251611948013,
          -0.04320604354143143,
          -0.047054924070835114,
          -0.050765782594680786,
          -0.05433642864227295,
          -0.05776328593492508,
          -0.06104414165019989,
          -0.06417601555585861,
          -0.06715677678585052,
          -0.06998318433761597,
          -0.07265288382768631,
          -0.0751638114452362,
          -0.07751289010047913,
          -0.07969802618026733,
          -0.08171691000461578,
          -0.08356769382953644,
          -0.08524748682975769,
          -0.08675433695316315,
          -0.08808642625808716,
          -0.08924192190170288,
          -0.09021835029125214,
          -0.09101389348506927,
          -0.09162746369838715,
          -0.09205654263496399,
          -0.09229959547519684,
          -0.09235544502735138,
          -0.0922226756811142,
          -0.0918993204832077,
          -0.09138402342796326,
          -0.09067603945732117,
          -0.08977420628070831,
          -0.08867697417736053,
          -0.08738306164741516,
          -0.08589257299900055,
          -0.08420383930206299,
          -0.08231577277183533,
          -0.08022871613502502,
          -0.0779416412115097,
          -0.07545384764671326,
          -0.07276441156864166,
          -0.069874107837677,
          -0.06678225100040436,
          -0.0634884238243103,
          -0.05999206006526947,
          -0.05629447102546692,
          -0.05239495635032654,
          -0.04829320311546326,
          -0.04399070143699646,
          -0.03948730230331421,
          -0.0347832590341568,
          -0.02987849712371826,
          -0.024775132536888123,
          -0.01947319507598877,
          -0.013973414897918701,
          -0.008275821805000305,
          -0.0023832321166992188,
          -0.003704264760017395,
          -0.00998629629611969,
          -0.01645982265472412,
          -0.023124441504478455,
          -0.029978632926940918,
          -0.03702192008495331,
          -0.04425063729286194,
          -0.05166424810886383,
          -0.05926075577735901,
          -0.06703944504261017,
          -0.07499624788761139,
          -0.08313031494617462,
          -0.0914403647184372,
          -0.09992212057113647,
          -0.10857458412647247,
          -0.11739504337310791,
          -0.12638238072395325,
          -0.1355317234992981,
          -0.14484192430973053,
          -0.15430985391139984,
          -0.16393421590328217,
          -0.1737096905708313,
          -0.18363487720489502,
          -0.1937076300382614,
          -0.2039225846529007,
          -0.21427816152572632,
          -0.224770650267601,
          -0.235398530960083,
          -0.2461557388305664,
          -0.25704053044319153,
          -0.2680489122867584,
          -0.2791791558265686,
          -0.29042482376098633,
          -0.3017841577529907,
          -0.3132527470588684,
          -0.3248288035392761,
          -0.3365059196949005,
          -0.3482811152935028,
          -0.36015230417251587,
          -0.3721126914024353,
          -0.3841601610183716,
          -0.39629000425338745,
          -0.40850013494491577,
          -0.4207834005355835,
          -0.43313759565353394,
          -0.4455578923225403,
          -0.45804208517074585,
          -0.4705832004547119,
          -0.4831778407096863,
          -0.4958237409591675,
          -0.5085135102272034,
          -0.5212447047233582
        ]
      },
      {
        "profile_id": 3,
        "initial_state_sha256_sorted_x_float64_little_endian_C_order": "04bb6678accfc11fd16e6b91d9fe5a4042cbbff6868dc5ea8f3b0bab92c768e1",
        "source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/003/input.h5",
          "sha256": "7d6df6c80a1b3acd0373264a7389fb84a0083acf01e50f2d2dce81359947c63b"
        },
        "mesh_source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/003/mesh.msh",
          "sha256": "d023667b780968f5af6f80e3c8948b1ee51d0606aafa4ea5540ba158f2b841e0"
        },
        "initial_state_sorted_by_x": [
          1.3885223865509033,
          1.3911001682281494,
          1.3935370445251465,
          1.3958326578140259,
          1.3979865312576294,
          1.3999985456466675,
          1.401868224143982,
          1.4035953283309937,
          1.405179738998413,
          1.4066210985183716,
          1.4079190492630005,
          1.4090737104415894,
          1.4100847244262695,
          1.410951852798462,
          1.4116750955581665,
          1.4122543334960938,
          1.412689447402954,
          1.4129804372787476,
          1.413127064704895,
          1.4131295680999756,
          1.4129878282546997,
          1.4127018451690674,
          1.4122716188430786,
          1.4116973876953125,
          1.4109790325164795,
          1.4101167917251587,
          1.4091107845306396,
          1.407961130142212,
          1.406667947769165,
          1.4052315950393677,
          1.4036520719528198,
          1.4019298553466797,
          1.4000650644302368,
          1.3980579376220703,
          1.3959089517593384,
          1.3936182260513306,
          1.3911861181259155,
          1.388613224029541,
          1.3858997821807861,
          1.3830461502075195,
          1.3800528049468994,
          1.376920223236084,
          1.373648762702942,
          1.3702391386032104,
          1.3666917085647583,
          1.3630070686340332,
          1.3591856956481934,
          1.355228304862976,
          1.3511353731155396,
          1.3469074964523315,
          1.3425453901290894,
          1.3380496501922607,
          1.333420991897583,
          1.3286601305007935,
          1.323767900466919,
          1.3187447786331177,
          1.313591718673706,
          1.3083094358444214,
          1.302898645401001,
          1.2973603010177612,
          1.2916951179504395,
          1.2859041690826416,
          1.2799880504608154,
          1.2739477157592773,
          1.2677841186523438,
          1.2614984512329102,
          1.2550911903381348,
          1.2485636472702026,
          1.2419166564941406,
          1.2351512908935547,
          1.2282686233520508,
          1.2212692499160767,
          1.2141549587249756,
          1.2069262266159058,
          1.1995844841003418,
          1.1921305656433105,
          1.184565782546997,
          1.1768914461135864,
          1.1691083908081055,
          1.1612179279327393,
          1.1532212495803833,
          1.1451194286346436,
          1.1369140148162842,
          1.128605842590332,
          1.1201963424682617,
          1.1116869449615479,
          1.1030786037445068,
          1.0943728685379028,
          1.085571050643921,
          1.076674461364746,
          1.067684292793274,
          1.0586020946502686,
          1.049429178237915,
          1.0401667356491089,
          1.0308164358139038,
          1.0213794708251953,
          1.0118573904037476,
          1.002251386642456,
          0.9925635457038879,
          0.9827948212623596,
          0.9729467630386353,
          0.9630208611488342,
          0.9530187249183655,
          0.9429417252540588,
          0.9327914118766785,
          0.9225693345069885,
          0.9122768044471741,
          0.9019158482551575,
          0.8914877772331238,
          0.8809939622879028,
          0.8704363703727722,
          0.8598164916038513,
          0.8491358160972595,
          0.8383959531784058,
          0.8275986313819885,
          0.816745400428772,
          0.8058379292488098,
          0.7948778867721558,
          0.7838665843009949,
          0.7728062272071838,
          0.7616982460021973,
          0.7505441308021545,
          0.739345908164978,
          0.7281051874160767,
          0.7168235778808594,
          0.7055027484893799,
          0.6941444277763367,
          0.6827503442764282,
          0.6713222861289978,
          0.65986168384552,
          0.6483706831932068,
          0.6368508338928223,
          0.6253037452697754,
          0.6137313842773438,
          0.602135419845581,
          0.5905176401138306,
          0.578879714012146,
          0.5672234296798706,
          0.5555505752563477,
          0.5438628196716309,
          0.5321619510650635,
          0.5204496383666992,
          0.5087279081344604,
          0.49699848890304565,
          0.48526278138160706,
          0.4735230803489685,
          0.4617809057235718,
          0.45003801584243774,
          0.43829625844955444,
          0.4265573024749756,
          0.4148229956626892,
          0.4030950367450714,
          0.39137524366378784,
          0.37966519594192505,
          0.36796706914901733,
          0.3562823534011841,
          0.34461265802383423,
          0.33296018838882446,
          0.32132646441459656,
          0.3097132444381714,
          0.29812225699424744,
          0.2865552604198456,
          0.2750140130519867,
          0.26350027322769165,
          0.25201573967933655,
          0.24056214094161987,
          0.22914081811904907,
          0.2177543342113495,
          0.2064039707183838,
          0.19509148597717285,
          0.1838184893131256,
          0.17258676886558533,
          0.1613979935646057,
          0.15025383234024048,
          0.1391560137271881,
          0.12810614705085754,
          0.11710596084594727,
          0.1061566174030304,
          0.09526070952415466,
          0.08441939949989319,
          0.0736343264579773,
          0.0629071295261383,
          0.052239418029785156,
          0.04163283109664917,
          0.031088948249816895,
          0.02060931921005249,
          0.01019558310508728,
          -0.0001507103443145752,
          -0.01042795181274414,
          -0.02063506841659546,
          -0.030769675970077515,
          -0.04083070158958435,
          -0.05081653594970703,
          -0.06072574853897095,
          -0.07055681943893433,
          -0.08030825853347778,
          -0.08997857570648193,
          -0.09956634044647217,
          -0.10907012224197388,
          -0.11848843097686768,
          -0.12781989574432373,
          -0.13706344366073608,
          -0.1462169885635376,
          -0.15527945756912231,
          -0.16424953937530518,
          -0.17312580347061157,
          -0.181907057762146,
          -0.1905917525291443,
          -0.1991787552833557,
          -0.20766675472259521,
          -0.21605437994003296,
          -0.2243404984474182,
          -0.23252403736114502,
          -0.24060320854187012,
          -0.24857711791992188,
          -0.25644451379776,
          -0.264204204082489,
          -0.27185505628585815,
          -0.2793959379196167,
          -0.28682565689086914,
          -0.2941431403160095,
          -0.30134719610214233,
          -0.30843687057495117,
          -0.3154109716415405,
          -0.3222687840461731,
          -0.32900869846343994,
          -0.33562999963760376,
          -0.34213167428970337,
          -0.34851276874542236,
          -0.3547722101211548,
          -0.36090922355651855,
          -0.3669227361679077,
          -0.3728119730949402,
          -0.3785759210586548,
          -0.38421374559402466,
          -0.38972461223602295,
          -0.3951079249382019,
          -0.40036243200302124,
          -0.4054875373840332,
          -0.4104824662208557,
          -0.41534650325775146,
          -0.4200788736343384,
          -0.4246788024902344,
          -0.4291457533836365,
          -0.4334788918495178,
          -0.4376777410507202,
          -0.4417415261268616,
          -0.4456697702407837,
          -0.4494616985321045,
          -0.453116774559021,
          -0.4566345810890198,
          -0.4600144028663635,
          -0.4632558226585388,
          -0.4663584232330322,
          -0.46932166814804077,
          -0.47214508056640625,
          -0.47482830286026,
          -0.47737085819244385,
          -0.4797724485397339,
          -0.4820327162742615,
          -0.4841511845588684,
          -0.4861276149749756,
          -0.48796170949935913,
          -0.48965317010879517,
          -0.4912017583847046,
          -0.4926072955131531,
          -0.49386948347091675,
          -0.4949881434440613,
          -0.4959632158279419,
          -0.4967944622039795,
          -0.49748170375823975,
          -0.49802494049072266,
          -0.4984239339828491,
          -0.49867886304855347,
          -0.49878954887390137,
          -0.49875593185424805,
          -0.4985780715942383,
          -0.49825602769851685,
          -0.4977898597717285,
          -0.4971795678138733,
          -0.4964252710342407,
          -0.49552708864212036,
          -0.494485080242157,
          -0.4932994842529297,
          -0.4919705390930176,
          -0.490498423576355,
          -0.48888319730758667,
          -0.4871252775192261,
          -0.4852249026298523,
          -0.48318225145339966,
          -0.4809977412223816,
          -0.478671669960022,
          -0.47620439529418945,
          -0.4735962748527527,
          -0.47084760665893555,
          -0.46795904636383057,
          -0.4649308919906616,
          -0.46176350116729736,
          -0.4584575891494751,
          -0.4550133943557739,
          -0.45143163204193115,
          -0.447712779045105,
          -0.4438573718070984,
          -0.43986600637435913,
          -0.43573927879333496,
          -0.4314776659011841,
          -0.4270820617675781,
          -0.4225531220436096,
          -0.41789138317108154,
          -0.413097620010376,
          -0.4081725478172302,
          -0.40311694145202637,
          -0.39793139696121216,
          -0.39261698722839355,
          -0.38717424869537354,
          -0.3816041350364685,
          -0.3759074807167053,
          -0.37008488178253174,
          -0.36413758993148804,
          -0.35806649923324585,
          -0.3518723249435425,
          -0.3455561399459839,
          -0.3391187787055969,
          -0.3325612545013428,
          -0.3258845806121826,
          -0.3190898299217224,
          -0.3121775984764099,
          -0.30514949560165405,
          -0.29800641536712646,
          -0.2907494306564331,
          -0.2833794951438904,
          -0.27589792013168335,
          -0.2683056592941284,
          -0.26060396432876587,
          -0.25279396772384644,
          -0.24487686157226562,
          -0.2368537187576294,
          -0.22872567176818848,
          -0.22049438953399658,
          -0.21216082572937012,
          -0.20372629165649414,
          -0.19519203901290894,
          -0.18655931949615479,
          -0.17782944440841675,
          -0.16900384426116943,
          -0.16008371114730835,
          -0.15107041597366333,
          -0.14196538925170898,
          -0.13276994228363037,
          -0.12348508834838867,
          -0.11411303281784058,
          -0.10465472936630249,
          -0.0951116681098938,
          -0.08548527956008911,
          -0.07577699422836304,
          -0.06598830223083496,
          -0.05612063407897949,
          -0.04617553949356079,
          -0.036154478788375854,
          -0.026059001684188843,
          -0.015890657901763916,
          -0.005650460720062256,
          0.004659146070480347,
          0.015037059783935547,
          0.02548164129257202,
          0.035991370677948,
          0.046564698219299316,
          0.057199954986572266,
          0.0678955614566803,
          0.07864990830421448,
          0.08946135640144348,
          0.10032829642295837,
          0.11124953627586365,
          0.12222251296043396,
          0.1332460343837738,
          0.14431846141815186,
          0.15543806552886963,
          0.1666032075881958,
          0.17781221866607666,
          0.18906337022781372,
          0.2003549337387085,
          0.21168529987335205,
          0.22305269539356232,
          0.2344554215669632,
          0.24589219689369202,
          0.25736039876937866,
          0.26885876059532166,
          0.2803855240345001,
          0.29193899035453796,
          0.30351734161376953,
          0.3151189386844635,
          0.32674193382263184,
          0.33838459849357605,
          0.35004520416259766,
          0.3617219924926758,
          0.3734131455421448,
          0.38511741161346436,
          0.39683210849761963,
          0.40855592489242554,
          0.42028701305389404,
          0.43202370405197144,
          0.44376420974731445,
          0.45550674200057983,
          0.4672495126724243,
          0.47899073362350464,
          0.4907287061214447,
          0.5024615526199341,
          0.5141881108283997,
          0.5259055495262146,
          0.5376126766204834,
          0.5493075847625732,
          0.5609886646270752,
          0.5726540088653564,
          0.5843019485473633,
          0.5959307551383972,
          0.6075385808944702,
          0.6191236972808838,
          0.630684494972229,
          0.6422189474105835,
          0.6537260413169861,
          0.6652029752731323,
          0.6766485571861267,
          0.688060998916626,
          0.6994386315345764,
          0.7107796669006348,
          0.7220824956893921,
          0.7333452701568604,
          0.7445664405822754,
          0.755744218826294,
          0.7668769359588623,
          0.7779629230499268,
          0.789000928401947,
          0.7999884486198425,
          0.810924232006073,
          0.8218066692352295,
          0.8326340913772583,
          0.8434048295021057,
          0.8541173338890076,
          0.8647699356079102,
          0.8753609657287598,
          0.885888934135437,
          0.896352231502533,
          0.9067496657371521,
          0.9170788526535034,
          0.9273386001586914,
          0.9375274777412415,
          0.9476438164710999,
          0.957686185836792,
          0.9676529765129089,
          0.9775428175926208,
          0.9873540997505188,
          0.9970853924751282,
          1.0067353248596191,
          1.0163021087646484,
          1.025784969329834,
          1.0351817607879639,
          1.0444912910461426,
          1.0537121295928955,
          1.0628430843353271,
          1.0718824863433838,
          1.080829381942749,
          1.0896819829940796,
          1.0984392166137695,
          1.1070995330810547,
          1.1156619787216187,
          1.124125361442566,
          1.1324877738952637,
          1.1407482624053955,
          1.1489055156707764,
          1.1569584608078003,
          1.1649057865142822,
          1.1727464199066162,
          1.1804790496826172,
          1.1881024837493896,
          1.1956157684326172,
          1.2030174732208252,
          1.2103066444396973,
          1.217482566833496,
          1.2245433330535889,
          1.2314884662628174,
          1.2383166551589966,
          1.2450270652770996,
          1.251618504524231,
          1.2580900192260742,
          1.264440894126892,
          1.270669937133789,
          1.2767760753631592,
          1.2827585935592651,
          1.2886165380477905,
          1.294349193572998,
          1.2999553680419922,
          1.3054344654083252,
          1.3107854127883911,
          1.3160076141357422,
          1.3211002349853516,
          1.326062560081482,
          1.3308937549591064,
          1.3355931043624878,
          1.3401597738265991,
          1.3445934057235718,
          1.348893165588379,
          1.3530583381652832,
          1.3570882081985474,
          1.3609824180603027,
          1.3647401332855225,
          1.3683608770370483,
          1.3718442916870117,
          1.3751895427703857,
          1.3783963918685913,
          1.3814641237258911,
          1.384392499923706,
          1.3871808052062988,
          1.3898290395736694,
          1.392336368560791,
          1.394702672958374,
          1.3969274759292603,
          1.399010419845581,
          1.4009512662887573,
          1.40274977684021,
          1.4044054746627808,
          1.4059183597564697,
          1.4072880744934082,
          1.408514380455017,
          1.4095971584320068,
          1.410536289215088,
          1.4113315343856812,
          1.411982774734497,
          1.412489891052246,
          1.4128530025482178,
          1.413071870803833,
          1.4131463766098022,
          1.4130767583847046,
          1.4128628969192505,
          1.41250479221344,
          1.4120025634765625,
          1.4113560914993286,
          1.4105658531188965,
          1.4096317291259766,
          1.4085538387298584,
          1.407332420349121,
          1.4059675931930542,
          1.4044597148895264,
          1.4028089046478271,
          1.4010151624679565,
          1.3990793228149414,
          1.3970011472702026,
          1.394781231880188,
          1.3924198150634766,
          1.3899171352386475,
          1.3872740268707275,
          1.3844902515411377,
          1.3815668821334839,
          1.3785037994384766,
          1.3753018379211426,
          1.3719611167907715,
          1.3684827089309692,
          1.3648664951324463,
          1.3611135482788086,
          1.3572238683700562,
          1.353198528289795,
          1.3490381240844727,
          1.3447428941726685,
          1.3403141498565674,
          1.3357516527175903,
          1.331057071685791,
          1.3262301683425903,
          1.321272611618042,
          1.3161842823028564,
          1.3109667301177979,
          1.3056198358535767,
          1.3001450300216675,
          1.2945433855056763,
          1.2888150215148926,
          1.2829616069793701,
          1.2769830226898193,
          1.2708812952041626,
          1.2646563053131104,
          1.2583098411560059,
          1.2518422603607178,
          1.2452549934387207,
          1.2385485172271729,
          1.231724500656128,
          1.224783182144165,
          1.2177259922027588,
          1.210554599761963,
          1.2032690048217773,
          1.195871353149414,
          1.188361644744873,
          1.1807422637939453,
          1.1730130910873413,
          1.165176510810852,
          1.1572325229644775,
          1.1491835117340088,
          1.1410293579101562,
          1.1327720880508423,
          1.1244134902954102,
          1.1159535646438599,
          1.1073949337005615,
          1.0987374782562256,
          1.0899839401245117,
          1.0811342000961304,
          1.0721909999847412,
          1.0631542205810547,
          1.0540268421173096,
          1.0448086261749268,
          1.0355017185211182,
          1.0261085033416748,
          1.016628384590149,
          1.0070648193359375,
          0.9974173903465271,
          0.9876892566680908,
          0.9778802394866943,
          0.9679934978485107,
          0.9580289125442505,
          0.9479895234107971,
          0.9378752708435059,
          0.9276893138885498,
          0.9174315333366394,
          0.9071042537689209,
          0.8967099785804749,
          0.8862484693527222,
          0.875723123550415,
          0.8651337623596191,
          0.8544836640357971,
          0.843772828578949,
          0.8330044746398926,
          0.8221785426139832,
          0.8112983703613281,
          0.8003639578819275,
          0.7893778085708618,
          0.7783423066139221,
          0.7672575116157532,
          0.7561267614364624,
          0.7449500560760498,
          0.7337307929992676,
          0.7224689722061157,
          0.7111679315567017,
          0.6998277902603149,
          0.6884518265724182,
          0.6770401000976562,
          0.6655951738357544,
          0.6541197299957275,
          0.6426136493682861,
          0.6310805082321167,
          0.6195201873779297,
          0.6079363226890564,
          0.5963287949562073,
          0.5847011804580688,
          0.5730533599853516,
          0.5613889694213867,
          0.5497080087661743,
          0.5380131006240845,
          0.5263068675994873,
          0.514589250087738,
          0.502863883972168,
          0.4911307692527771,
          0.4793934226036072,
          0.4676517844200134,
          0.4559085965156555,
          0.44416648149490356,
          0.43242543935775757,
          0.42068904638290405,
          0.40895724296569824,
          0.39723363518714905,
          0.3855181336402893,
          0.3738144040107727,
          0.3621222972869873,
          0.3504454493522644,
          0.3387838304042816,
          0.32714003324508667,
          0.31551676988601685,
          0.30391398072242737,
          0.29233524203300476,
          0.28078046441078186,
          0.2692531943321228,
          0.2577534019947052,
          0.2462845742702484,
          0.23484668135643005,
          0.22344321012496948,
          0.2120741307735443,
          0.2007429599761963,
          0.18944954872131348,
          0.17819657921791077,
          0.16698652505874634,
          0.15581941604614258,
          0.14469864964485168,
          0.13362416625022888,
          0.12259936332702637,
          0.11162418127059937,
          0.10070201754570007,
          0.08983275294303894,
          0.07901978492736816,
          0.06826305389404297,
          0.05756497383117676,
          0.0469280481338501,
          0.036352187395095825,
          0.0258406400680542,
          0.015393376350402832,
          0.005013555288314819,
          -0.005298793315887451,
          -0.015540599822998047,
          -0.02571183443069458,
          -0.035809457302093506,
          -0.045833468437194824,
          -0.05578160285949707,
          -0.06565147638320923,
          -0.0754433274269104,
          -0.08515399694442749,
          -0.09478360414505005,
          -0.1043291687965393,
          -0.11379075050354004,
          -0.12316542863845825,
          -0.13245326280593872,
          -0.14165151119232178,
          -0.1507599949836731,
          -0.15977603197097778,
          -0.16869980096817017,
          -0.17752903699874878,
          -0.1862618327140808,
          -0.19489818811416626,
          -0.203435480594635,
          -0.2118738293647766,
          -0.22021055221557617,
          -0.22844570875167847,
          -0.23657673597335815,
          -0.24460369348526,
          -0.252524197101593,
          -0.2603381872177124,
          -0.2680438756942749,
          -0.2756395936012268,
          -0.2831253409385681,
          -0.2904987335205078,
          -0.29775989055633545,
          -0.3049066662788391,
          -0.31193894147872925,
          -0.3188546299934387,
          -0.32565373182296753,
          -0.3323342204093933,
          -0.33889609575271606,
          -0.34533780813217163,
          -0.3516579866409302,
          -0.3578565716743469,
          -0.36393171548843384,
          -0.3698834180831909,
          -0.37570977210998535,
          -0.381411075592041,
          -0.38698530197143555,
          -0.3924325704574585,
          -0.3977512717247009,
          -0.40294134616851807,
          -0.40800124406814575,
          -0.41293102502822876,
          -0.4177294969558716,
          -0.42239558696746826,
          -0.426929235458374,
          -0.43132925033569336,
          -0.4355955123901367,
          -0.43972671031951904,
          -0.44372284412384033,
          -0.44758278131484985,
          -0.4513065218925476,
          -0.4548928737640381,
          -0.4583418369293213,
          -0.4616526961326599,
          -0.4648246169090271,
          -0.4678577184677124,
          -0.47075098752975464,
          -0.4735044240951538,
          -0.47611725330352783,
          -0.4785894751548767,
          -0.48092031478881836,
          -0.4831097722053528,
          -0.4851571321487427,
          -0.4870625138282776,
          -0.48882538080215454,
          -0.49044543504714966,
          -0.4919225573539734,
          -0.4932563900947571,
          -0.49444687366485596,
          -0.49549371004104614,
          -0.49639689922332764,
          -0.4971560835838318,
          -0.49777132272720337,
          -0.49824249744415283,
          -0.4985694885253906,
          -0.498752236366272,
          -0.4987907409667969,
          -0.4986850619316101,
          -0.4984351396560669,
          -0.49804091453552246,
          -0.4975026845932007,
          -0.4968203902244568,
          -0.49599409103393555,
          -0.4950239658355713,
          -0.4939102530479431,
          -0.49265289306640625,
          -0.4912523627281189,
          -0.4897086024284363,
          -0.4880219101905823,
          -0.48619282245635986,
          -0.4842211604118347,
          -0.48210763931274414,
          -0.47985219955444336,
          -0.47745561599731445,
          -0.47491776943206787,
          -0.47223949432373047,
          -0.46942073106765747,
          -0.4664624333381653,
          -0.4633644223213196,
          -0.46012765169143677,
          -0.45675259828567505,
          -0.45323944091796875,
          -0.44958919286727905,
          -0.4458017945289612,
          -0.4418784976005554,
          -0.437819242477417,
          -0.43362516164779663,
          -0.42929643392562866,
          -0.4248342514038086,
          -0.4202386140823364,
          -0.4155105948448181,
          -0.4106513261795044,
          -0.40566062927246094,
          -0.40054017305374146,
          -0.39528989791870117,
          -0.389911413192749,
          -0.38440465927124023,
          -0.3787713646888733,
          -0.3730114698410034,
          -0.36712682247161865,
          -0.36111730337142944,
          -0.35498476028442383,
          -0.3487292528152466,
          -0.342352032661438,
          -0.33585476875305176,
          -0.32923728227615356,
          -0.32250165939331055,
          -0.31564784049987793,
          -0.3086780309677124,
          -0.30159205198287964,
          -0.2943921685218811,
          -0.28707826137542725,
          -0.2796526551246643,
          -0.2721152901649475,
          -0.26446789503097534,
          -0.2567121982574463,
          -0.24884814023971558,
          -0.24087822437286377,
          -0.23280227184295654,
          -0.224622905254364,
          -0.21634000539779663,
          -0.20795613527297974,
          -0.19947123527526855,
          -0.1908879280090332,
          -0.1822061538696289,
          -0.17342793941497803,
          -0.16455525159835815,
          -0.15558797121047974,
          -0.14652901887893677,
          -0.13737821578979492,
          -0.12813842296600342,
          -0.11880964040756226,
          -0.1093946099281311,
          -0.09989339113235474,
          -0.09030884504318237,
          -0.08064091205596924,
          -0.07089263200759888,
          -0.061063945293426514,
          -0.05115693807601929,
          -0.041174113750457764,
          -0.03111526370048523,
          -0.020983487367630005,
          -0.010778844356536865,
          -0.0005043447017669678,
          0.009840011596679688,
          0.020251065492630005,
          0.030728816986083984,
          0.04127013683319092,
          0.051875025033950806,
          0.06254109740257263,
          0.07326585054397583,
          0.08404937386512756,
          0.0948883593082428,
          0.1057828962802887,
          0.11672952771186829,
          0.1277284324169159,
          0.13877621293067932,
          0.14987286925315857,
          0.16101500391960144,
          0.17220273613929749,
          0.1834334433078766,
          0.1947045922279358,
          0.20601621270179749,
          0.2173648625612259,
          0.2287505716085434,
          0.24016985297203064,
          0.2516227960586548,
          0.2631058692932129,
          0.27461907267570496,
          0.286158949136734,
          0.29772552847862244,
          0.3093152940273285,
          0.3209282457828522,
          0.332561731338501,
          0.3442131578922272,
          0.35588252544403076,
          0.3675662875175476,
          0.3792644441127777,
          0.39097344875335693,
          0.40269339084625244,
          0.41442060470581055,
          0.4261552095413208,
          0.4378935396671295,
          0.44963574409484863,
          0.4613790512084961,
          0.4731208086013794,
          0.4848610758781433,
          0.4965962767601013,
          0.5083264112472534,
          0.5200479626655579,
          0.5317609310150146,
          0.5434616804122925,
          0.5551503896713257,
          0.5668233633041382,
          0.5784806609153748,
          0.5901197195053101,
          0.6017377376556396,
          0.6133349537849426,
          0.6249076128005981,
          0.6364558935165405,
          0.647976279258728,
          0.6594687104225159,
          0.6709297299385071,
          0.6823593974113464,
          0.6937541961669922,
          0.7051141858100891,
          0.7164359092712402,
          0.7277193069458008,
          0.738961935043335,
          0.7501611709594727,
          0.7613170742988586,
          0.7724262475967407,
          0.7834886908531189,
          0.794501006603241,
          0.8054633140563965,
          0.8163722157478333,
          0.8272277116775513,
          0.8380265831947327,
          0.8487688302993774,
          0.859451949596405,
          0.8700735569000244,
          0.8806337118148804,
          0.8911291360855103,
          0.9015598893165588,
          0.9119227528572083,
          0.922217845916748,
          0.9324419498443604,
          0.9425951242446899,
          0.9526743292808533,
          0.9626794457435608,
          0.9726083278656006,
          0.9824586510658264,
          0.9922305941581726,
          1.0019209384918213,
          1.0115299224853516,
          1.0210542678833008,
          1.0304945707321167,
          1.0398473739624023,
          1.0491132736206055,
          1.058288812637329,
          1.0673747062683105,
          1.0763676166534424,
          1.0852677822113037,
          1.0940731763839722,
          1.1027817726135254,
          1.1113938093185425,
          1.1199063062667847,
          1.128319501876831,
          1.1366307735443115,
          1.144840121269226,
          1.1529450416564941,
          1.1609456539154053,
          1.168839454650879,
          1.1766265630722046,
          1.1843050718307495,
          1.19187331199646,
          1.1993310451507568,
          1.2066764831542969,
          1.2139092683792114,
          1.2210273742675781,
          1.2280306816101074,
          1.234917163848877,
          1.2416868209838867,
          1.2483376264572144,
          1.2548695802688599,
          1.2612810134887695,
          1.2675708532333374,
          1.2737387418746948,
          1.279783010482788,
          1.2857036590576172,
          1.2914986610412598,
          1.2971683740615845,
          1.302710771560669,
          1.3081262111663818,
          1.3134126663208008,
          1.3185703754425049,
          1.3235976696014404,
          1.3284947872161865,
          1.333260178565979,
          1.3378931283950806,
          1.3423936367034912,
          1.3467601537704468,
          1.3509927988052368,
          1.3550902605056763,
          1.3590524196624756,
          1.3628783226013184,
          1.366567850112915,
          1.3701198101043701,
          1.3735343217849731,
          1.3768105506896973,
          1.3799477815628052,
          1.3829458951950073,
          1.385804295539856,
          1.3885226249694824
        ]
      }
    ]
  },
  "generalized_newtonian_steady_2d": {
    "task": "generalized-newtonian-incompressible-steady-2d",
    "formal_case_count": 8,
    "constitutive_source": {
      "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/DATA.md",
      "sha256": "58de1aa48b521fa6b612d956c2305094a5e9c5ec258f0f028621f31c404444cf"
    },
    "law_formulas": {
      "power_law": "mu_ref*(clip(g,g_min,g_max)/g_ref)^(n-1)",
      "cross": "mu_inf+(mu_zero-mu_inf)/(1+(lambda*g)^m)",
      "carreau": "mu_inf+(mu_zero-mu_inf)*(1+(lambda*g)^2)^((n-1)/2)",
      "carreau_yasuda": "mu_inf+(mu_zero-mu_inf)*(1+(lambda*g)^a)^((n-1)/a)"
    },
    "unique_viscosity_curve_count": 5,
    "cases": [
      {
        "viscosity": {
          "kind": "power_law",
          "parameters": {
            "reference_viscosity": {
              "value": 0.05,
              "unit": "Pa.s"
            },
            "reference_shear_rate": {
              "value": 1.0,
              "unit": "1/s"
            },
            "minimum_shear_rate": {
              "value": 0.1,
              "unit": "1/s"
            },
            "maximum_shear_rate": {
              "value": 10.0,
              "unit": "1/s"
            },
            "power_index": {
              "value": 1.3,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/001/problem.json",
          "sha256": "2374307075e663c75fdf89416c40c9522e98af255f743af122ebd2869b14e0e0"
        }
      },
      {
        "viscosity": {
          "kind": "cross",
          "parameters": {
            "zero_shear_viscosity": {
              "value": 0.1,
              "unit": "Pa.s"
            },
            "infinite_shear_viscosity": {
              "value": 0.01,
              "unit": "Pa.s"
            },
            "relaxation_time": {
              "value": 0.5,
              "unit": "s"
            },
            "cross_exponent": {
              "value": 1.5,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/002/problem.json",
          "sha256": "b75a43ff5a131f7578ca245bac4e0e3dbca87ccae9605c006569d56ecb2a5580"
        }
      },
      {
        "viscosity": {
          "kind": "carreau",
          "parameters": {
            "zero_shear_viscosity": {
              "value": 0.1,
              "unit": "Pa.s"
            },
            "infinite_shear_viscosity": {
              "value": 0.01,
              "unit": "Pa.s"
            },
            "relaxation_time": {
              "value": 0.5,
              "unit": "s"
            },
            "power_index": {
              "value": 0.6,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/003/problem.json",
          "sha256": "5c76e2a6da5e7a8dbcf5b9ce9119c4f604866c2a25a23d6a59dfe433e8970d1d"
        }
      },
      {
        "viscosity": {
          "kind": "carreau_yasuda",
          "parameters": {
            "zero_shear_viscosity": {
              "value": 0.1,
              "unit": "Pa.s"
            },
            "infinite_shear_viscosity": {
              "value": 0.01,
              "unit": "Pa.s"
            },
            "relaxation_time": {
              "value": 0.5,
              "unit": "s"
            },
            "power_index": {
              "value": 0.6,
              "unit": "1"
            },
            "transition_index": {
              "value": 1.5,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/004/problem.json",
          "sha256": "261efb47fc36b021f94374545a6ffa91c8a64089d89abe8171c99d8411ff2db5"
        }
      },
      {
        "viscosity": {
          "kind": "power_law",
          "parameters": {
            "reference_viscosity": {
              "value": 0.05,
              "unit": "Pa.s"
            },
            "reference_shear_rate": {
              "value": 1.0,
              "unit": "1/s"
            },
            "minimum_shear_rate": {
              "value": 0.1,
              "unit": "1/s"
            },
            "maximum_shear_rate": {
              "value": 10.0,
              "unit": "1/s"
            },
            "power_index": {
              "value": 0.6,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/008/problem.json",
          "sha256": "f633babbd829e91784e3250dc9c2754907e389e3e23dc507e91a59cb3a38c6b5"
        }
      }
    ]
  }
}

==> supplement/MANIFEST.json <==
{
  "task": "heat-conduction-steady-2d",
  "public_samples": [
    "01",
    "02"
  ],
  "sample_kinds": {
    "01": "format",
    "02": "format"
  },
  "assembly": "78f22ff7b3c1eb6647956678ce7cf4f4c6122d6f0a731992a25621c63919e14c",
  "files": {
    "LICENSE": "1eb85fc97224598dad1852b5d6483bbcf0aa8608790dcc657a5a2a761ae9c8c6",
    "README.md": "99d95c0c97cb2ac6e48b9c2178804d08c1c5a35ed3489fc4def87ded6158e859",
    "docs/CONTRACT.md": "dbf943c664f1490c669c069fb59331ccd972f1adeeb76f2965ac01aa1f8b844f",
    "docs/GRADING.md": "93b653d87c94a89ae5889684a05ad79e9ed325c818571d51b3048e8a57260b1c",
    "pyproject.toml": "b885b9e783456561ebb744ea01a397ef9ee98cc9b6c978ee6c4830c02dc43a08",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/DATA.md": "0ebddc4d16fd6f2c4e9580867cdf6885f88f467ab848f2d39dbb69c7e7fb2061",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/instruction.md": "d3cf6d0daeb0c2a26727f4ff402bf4609a8f77b3d97eb6564320e29491238b6f",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/input.h5": "960e96a9315b7f450cebfc7245b8b4a5aaaaa5450134bae467e131f9a07ea398",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/mesh.geo": "47deb04b3e7b3205c9750c83657a1de9351e088c3fb4f99ea5cef53a7d8087cc",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/mesh.msh": "6a063b9aa3caf703af0fbac778e3a3d01bd40f3aae291984727f4e0c4f877353",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/problem.json": "2f142007c6468a84fd6ff36d21c38d39cbfdc51127e565cae2dd7b85bfee0d26",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/output/result.h5": "ce198857b0fd98dcf00c78bd278a70462862bae8a4507c70c595a9ef6e9626a8",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/input.h5": "18a539e6617e91f8827b27e928ca53c3c891f827f148b9284670249928313bf3",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/mesh.geo": "47deb04b3e7b3205c9750c83657a1de9351e088c3fb4f99ea5cef53a7d8087cc",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/mesh.msh": "6a063b9aa3caf703af0fbac778e3a3d01bd40f3aae291984727f4e0c4f877353",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/problem.json": "e3037c7d6b0ecabf13b143f0663449796d7c25e40dc84920084a38e0f3556b47",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/output/result.h5": "b935ac5e8b95ac81430dba784ec7e4fc26765f3cdb85d394841da24719a3a7af",
    "src/caeoj/__init__.py": "93f28b174ae1899c1d4b21395111f3379f5540903b7fb093a5976068235e3a8b",
    "src/caeoj/__main__.py": "482b8693e2fe6dbd732e3d7961e03827d3efa187bad11d29da188be580ebbeea",
    "src/caeoj/case-grading.schema.json": "771a538a957453cca88e9a3859bbb416d3af61069ca64e01048fc6ce04ec0c32",
    "src/caeoj/case_grading.py": "5eabd5938cb450f8570ce011f8b6c990ad803ee97d154257ba51f26e6e69fcb1",
    "src/caeoj/cli.py": "5c0ee356b10aad84569d17d47ee25f3256bc64b48461f6e7cc05ffe616d9ea40",
    "src/caeoj/grading.schema.json": "0bc8bfdb5debdb1f760a01b4d2ff031bacfd94245edb75f21f3c7bffcd1bae26",
    "src/caeoj/grading_metrics.py": "aa1e4cded2b0ec694082b45cbe2963b94ab9e8fbb5eb8ed55dd9e5b1f6a9fa4f",
    "src/caeoj/grading_policy.py": "65f3d6756bcb666a0818f48fd2f3093025374bbca95262144ec6b79d6f9361c6",
    "src/caeoj/mesh_geometry.py": "cf1ac007cafe58849a612ebb3c0a7308a8c9d2d230e6d6f3c7f38110e79fc15c",
    "src/caeoj/problem.schema.json": "0763e789f64c52cfdb0cd20ae06309ffe19e2d007780271a61421eac24d20cb6",
    "src/caeoj/public-runtime.json": "f71df3dfdf1d3f2cfbf625d2d12ef63f94e7fb3e0f5b3a47a000e56aff4d43a7",
    "src/caeoj/runtime.py": "f1e35d8d89caa9c4fb3f4b10f450b0f92b26b0312ecab6e6140a5b7946e73329",
    "src/caeoj/sdk.py": "3ddf8f5a1b516eca67abae35a05a26dc1b7a8381a168d7d148ea22f2ecab9cba",
    "src/caeoj/storage.py": "7de5005e11a0fb01ed9adde18b2f01410b897194510be7eb64454429c8a47ce5",
    "src/caeoj/validation.py": "60fa0b4d0763e60a758710417a8559666e2d97a693237e4d6fa9726f77fa07fa",
    "src/caeoj_bundle/__init__.py": "01afef244b55a3e53d48b0c86ea965839ab01765c60fe236afa3d66017e3afc4",
    "src/caeoj_bundle/runtime.json": "6ab7e54b6da912315a4e2a63d1c69ff2369d7d9c345dffd1ed26d06aa5f204e1"
  }
}


==> supplement/evaluation_runtime/README.txt <==
These five byte-preserved files match the historical plan implementation hashes.
They are archived for source inspection, not a standalone launcher.
Do not import or execute them: some contain container/job-worker entry points.
No credentials or dispatcher state are included.


==> supplement/evidence/basic-steady-2d.json <==
{
  "scope": "selected_analytic_Lethe_refinement_and_OpenFOAM_checks",
  "source_catalog": {
    "locator": "basic2d-extra80:qbank/02-fluid-mechanics/2.1-single-phase-flow/newtonian-incompressible-steady-2d/author/data-evidence/supplement80-20261018/catalog.json",
    "sha256": "af3e22613017090888b7735f9642642418bde4dd098b65aab80f2f3ebc570737",
    "size_bytes": 62850
  },
  "cases": [
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "001",
      "case_id": "case-afbf4209dff6115ee3c9f591",
      "producer_case": "x80-exact-hydrostatic-island",
      "producer_local_id": "046",
      "reference_kind": "published formula",
      "selected_reference_sha256": "826abd746e8fdb65fca7b28b06545ac7fd54bc7241b42528bcabd715176bbeae",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-hydrostatic-island/reference.h5",
        "sha256": "826abd746e8fdb65fca7b28b06545ac7fd54bc7241b42528bcabd715176bbeae",
        "size_bytes": 67416
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://web.mit.edu/16.unified/www/archives2006-2007/FALL/fluids/Fluids_Lectures/f02.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "002",
      "case_id": "case-8dffd16586459938e9c4f076",
      "producer_case": "x80-exact-hydrostatic-reservoir",
      "producer_local_id": "047",
      "reference_kind": "published formula",
      "selected_reference_sha256": "d62df13d83795a5e57b0235a87ff86aa42b324528e4161a36be65ecf0b9c024b",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-hydrostatic-reservoir/reference.h5",
        "sha256": "d62df13d83795a5e57b0235a87ff86aa42b324528e4161a36be65ecf0b9c024b",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://web.mit.edu/16.unified/www/archives2006-2007/FALL/fluids/Fluids_Lectures/f02.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "003",
      "case_id": "case-608f00ddf8c82077f0f1f19a",
      "producer_case": "x80-exact-couette-inlet-traction",
      "producer_local_id": "040",
      "reference_kind": "published formula",
      "selected_reference_sha256": "472fb6994d01b1d771592649ca7e547351aacb9b008ce74aa649d10044cd65eb",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-couette-inlet-traction/reference.h5",
        "sha256": "472fb6994d01b1d771592649ca7e547351aacb9b008ce74aa649d10044cd65eb",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "004",
      "case_id": "case-38351d24077b5a3c28b49210",
      "producer_case": "x80-exact-half-channel-symmetry",
      "producer_local_id": "044",
      "reference_kind": "published formula",
      "selected_reference_sha256": "ea24471e2502d0b8c5d146748f78f8aefd95044f9e488e3ed3b4bc962eb04e09",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-half-channel-symmetry/reference.h5",
        "sha256": "ea24471e2502d0b8c5d146748f78f8aefd95044f9e488e3ed3b4bc962eb04e09",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "005",
      "case_id": "case-8419ad4dbae71014b508de13",
      "producer_case": "x80-exact-split-flow-rate",
      "producer_local_id": "050",
      "reference_kind": "published formula",
      "selected_reference_sha256": "8f0ec76bbafbd60991a7fe608041c5474ca3c161b0a393d0e1d8119f1c58ee30",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-split-flow-rate/reference.h5",
        "sha256": "8f0ec76bbafbd60991a7fe608041c5474ca3c161b0a393d0e1d8119f1c58ee30",
        "size_bytes": 37472
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "006",
      "case_id": "case-344712a9e42e7905fd2d80a9",
      "producer_case": "x80-inlet-shaped-channel",
      "producer_local_id": "059",
      "reference_kind": "upstream Lethe",
      "selected_reference_sha256": "3e6a51764a8c64fa6323a83f6078cda3a6f0b0f9479b4b95ae64cd0479288095",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-inlet-shaped-channel/reference.h5",
        "sha256": "3e6a51764a8c64fa6323a83f6078cda3a6f0b0f9479b4b95ae64cd0479288095",
        "size_bytes": 5360
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "refinement": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/numerical-validation.json",
            "sha256": "11406fdcc8b7d8f8678869b60048ce2d632f3ba37d008d5843ee5aadeb754631",
            "size_bytes": 116410
          },
          "recorded_fields": {
            "grid_levels": {
              "4": {
                "returncode": 0,
                "cells": 192,
                "nodes": 225
              },
              "8": {
                "returncode": 0,
                "cells": 768,
                "nodes": 833
              },
              "16": {
                "returncode": 0,
                "cells": 3072,
                "nodes": 3201
              },
              "32": {
                "returncode": 0,
                "cells": 12288,
                "nodes": 12545
              },
              "64": {
                "returncode": 0,
                "cells": 49152,
                "nodes": 49665
              }
            },
            "comparisons": {
              "velocity": 0.10333753147832136,
              "pressure": 0.001373748475930743,
              "shear_rate": 0.01709795409107668
            },
            "historical_accepted": true,
            "raw_sha256": {
              "4": "549846f6e92aefb8b9371cc9211adaec68e545966e362fa5f32b3b4561ef59b0",
              "8": "82071a8dbb1b525015a37db6692214064c994efded7293225d6797ad2aef62fe",
              "16": "581eb1bb5c09379242fb3b3da21e49b9ff724058040c4ef57798fedf69c7e509",
              "32": "3848192edda3b9d787285623502e97e550ec602ecf3c18d069c9a1ddddcb00ec",
              "64": "1f03c6d760632c704ea797df552ce23e04517ea80a8e12677ef3c6ffe020c175"
            }
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "007",
      "case_id": "case-2cbdc42d6ed8d1be7fe1280c",
      "producer_case": "x80-exact-vertical-poiseuille",
      "producer_local_id": "052",
      "reference_kind": "published formula",
      "selected_reference_sha256": "d6d77571ee20a4b7e61779370b5448d4a55f571a33ecb007b05c1c8ab2756720",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-vertical-poiseuille/reference.h5",
        "sha256": "d6d77571ee20a4b7e61779370b5448d4a55f571a33ecb007b05c1c8ab2756720",
        "size_bytes": 30104
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 4.336808689942018e-19,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "008",
      "case_id": "case-6628b5477d34975cb5731b7f",
      "producer_case": "x80-exact-aiding-couette-poiseuille",
      "producer_local_id": "038",
      "reference_kind": "published formula",
      "selected_reference_sha256": "513840a5de03a54a956f4b5046e00b3f1ce133f19f6a9c1e8b5778fa52e2d152",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-aiding-couette-poiseuille/reference.h5",
        "sha256": "513840a5de03a54a956f4b5046e00b3f1ce133f19f6a9c1e8b5778fa52e2d152",
        "size_bytes": 31952
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 4.336808689942018e-19,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "009",
      "case_id": "case-f3722c772c68eac103c06afe",
      "producer_case": "x80-exact-half-channel-slip",
      "producer_local_id": "043",
      "reference_kind": "published formula",
      "selected_reference_sha256": "4eb6c674eb1582e0cf98f8f893c55b1a40dac9f17db83174caf3256a962b47ec",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-half-channel-slip/reference.h5",
        "sha256": "4eb6c674eb1582e0cf98f8f893c55b1a40dac9f17db83174caf3256a962b47ec",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 8.673617379884035e-19,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "010",
      "case_id": "case-2e375f460b651ceda6acbd29",
      "producer_case": "x80-staircase-competing",
      "producer_local_id": "074",
      "reference_kind": "upstream Lethe",
      "selected_reference_sha256": "ed1987ed6c5e4e8f2a5f883d85f316c3302f302b2c7ff6ee5366ce4cf85538f7",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-staircase-competing/reference.h5",
        "sha256": "ed1987ed6c5e4e8f2a5f883d85f316c3302f302b2c7ff6ee5366ce4cf85538f7",
        "size_bytes": 6456
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "refinement": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/numerical-validation.json",
            "sha256": "11406fdcc8b7d8f8678869b60048ce2d632f3ba37d008d5843ee5aadeb754631",
            "size_bytes": 116410
          },
          "recorded_fields": {
            "grid_levels": {
              "4": {
                "returncode": 0,
                "cells": 224,
                "nodes": 261
              },
              "8": {
                "returncode": 0,
                "cells": 896,
                "nodes": 969
              },
              "16": {
                "returncode": 0,
                "cells": 3584,
                "nodes": 3729
              },
              "32": {
                "returncode": 0,
                "cells": 14336,
                "nodes": 14625
              }
            },
            "comparisons": {
              "velocity": 0.101839711920769,
              "pressure": 0.11089454140064212,
              "shear_rate": 0.0572730875954764
            },
            "historical_accepted": true,
            "raw_sha256": {
              "4": "f6f22b90fe4f5ef3f8f3e34458557f995435be089d0b2eff94a631f6ed739030",
              "8": "dc8440fd52df6a3bae35dd07d343d29ea133c98dad9cdd2a1f653d54b96e52e1",
              "16": "62ed221e0e6d675b6c70e21a7ef92aee1097edf9af20c5247d45df46d06dbc20",
              "32": "b55e6a05246d09ab252aaefccf63d2da9f5788caab845298057f6f41747cf230"
            }
          }
        },
        "openfoam": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/openfoam-comparison.json",
            "sha256": "fba17d71355f56669d9d44cdb839a0a95a4ba96e812533c20f32a321f1cf376a",
            "size_bytes": 87214
          },
          "recorded_fields": {
            "grid_levels": {
              "16": {
                "converged": true
              },
              "24": {
                "converged": true
              },
              "32": {
                "converged": true
              }
            },
            "comparisons": {
              "16": {
                "velocity": {
                  "max_abs": 0.0010869088074616298,
                  "rms": 0.0004379775968377267,
                  "outside_tolerance": 0
                },
                "pressure": {
                  "max_abs": 0.5327467005040134,
                  "rms": 0.17016450802207977,
                  "outside_tolerance": 0
                },
                "shear_rate": {
                  "max_abs": 0.0046936562024361,
                  "rms": 0.0015537100433226552,
                  "outside_tolerance": 0
                }
              },
              "24": {
                "velocity": {
                  "max_abs": 0.0005874926475724351,
                  "rms": 0.0002536425201904538,
                  "outside_tolerance": 0
                },
                "pressure": {
                  "max_abs": 0.31103634577369377,
                  "rms": 0.10265517687626223,
                  "outside_tolerance": 0
                },
                "shear_rate": {
                  "max_abs": 0.002413543951418951,
                  "rms": 0.0008714303864867439,
                  "outside_tolerance": 0
                }
              },
              "32": {
                "velocity": {
                  "max_abs": 0.0003909264564444584,
                  "rms": 0.00016975695656509438,
                  "outside_tolerance": 0
                },
                "pressure": {
                  "max_abs": 0.20855886910143084,
                  "rms": 0.07011647647730845,
                  "outside_tolerance": 0
                },
                "shear_rate": {
                  "max_abs": 0.0016901220168039424,
                  "rms": 0.0005834397217801039,
                  "outside_tolerance": 0
                }
              }
            },
            "historical_accepted": true,
            "final_mesh_comparison": {
              "velocity": {
                "max_abs": 0.00021038584434997232,
                "rms": 8.449847530322629e-05,
                "outside_tolerance": 0
              },
              "pressure": {
                "max_abs": 0.10247747667226292,
                "rms": 0.0325638668384882,
                "outside_tolerance": 0
              },
              "shear_rate": {
                "max_abs": 0.0008927372368142117,
                "rms": 0.0002940448331325513,
                "outside_tolerance": 0
              }
            }
          }
        }
      }
    }
  ],
  "interpretation": "Selected case IDs and reference hashes identify eight analytic cases and two Lethe cases. Both numerical cases have recorded mesh refinement; one also has an independent OpenFOAM comparison. Candidate-pool pass rates and historical tolerance fractions are omitted.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/evidence/basic-steady-3d.json <==
{
  "scope": "selected_Elmer_OpenFOAM_pair_comparisons",
  "cases": [
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "001",
      "source": {
        "locator": "basic3d-source-213:evidence/001-hydrostatic-01.json",
        "sha256": "34babf3c62bd90e6efc1882e63aa4096feb579551992dea17825632b7f623728",
        "size_bytes": 10234
      },
      "producer_case": "001-hydrostatic-01",
      "selected_reference_sha256": "aaa7d3da6c77e85e5e26e3588dd5d2237e0d95c50cfa124590324f0e4da72039",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "aaa7d3da6c77e85e5e26e3588dd5d2237e0d95c50cfa124590324f0e4da72039",
          "native_input_sha256": {
            "NativeValues.f90": "35d5dc95b4031a006214b32ac365e554109a0f60b08ee8300fffc68cbe8b2707",
            "flow.sif": "ce591f54a8d4cfaf68ae5d9ccde0e839f4f521d6ec2176b1825fd2dac3c62e96",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "7e45e29c48cdea287e6582b503de852093a152a6b481a26ad0455b4eeae7f970",
            "native_values.dat": "bc496611cc2aa4182190549ac161b3b9c17ce6fcccbbc06e8a9d1558b05e9fe2",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "e4fbd10fc2de181e8997af9a81fd66e2bb2a71f743af337c9204e322f465a174",
            "mesh/solution_t0001.vtu": "fae938f779b22b7a85d5fd1afaecdd2ca323e10aee29761e132a823b222cfed9"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "411eaeb76ef7c26edac7d159e0e26dddc6c0d359af0b5b3bb311201b2032bc06",
          "native_input_sha256": {
            "0/U": "2b4dcfdf88d486dda6fb0c3e80d8a505acaa529a7526f695a846c0054b622c9a",
            "0/p": "db8b8a210d0b11e4b50b014bcffa6a3c007c31cc32f6a7451006d4d1e2459281",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "982112830645ec512c32b5cc055e303d6e7bdfacc145c439ce5f37dfbcd80443",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "f263fdbaee7d820bca0a9a60b3b1dc03b09a3c6e838e9c1cfd4b822d1e9d49e8",
            "constant/pressure_transform.json": "75ccb9e89acb1eddad6b2ae9baa39431c63c176403610bff1a78f33a563299c8",
            "constant/transportProperties": "8563e6aef183321991676ffa5fd9fd7c92d0d633f43db3dbe02483354486abf6",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "c5f0ec1ba2b91dc8d1477effe89ca1a95c875ba919955928323470354e470dc9",
            "1/U": "c043be027e6b45354670525123f7318e2a39a973ebc68c93b7277f3038c262d7",
            "1/p": "e676901c92f15641f99398313b1a1bba9f6ff0c8994a7994f3f4f987cc375f9f",
            "0/U": "2b4dcfdf88d486dda6fb0c3e80d8a505acaa529a7526f695a846c0054b622c9a",
            "0/p": "db8b8a210d0b11e4b50b014bcffa6a3c007c31cc32f6a7451006d4d1e2459281"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 3.839534651512416e-13,
        "answer_pressure": 2.8085196390748024e-09,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 5.512064416639399e-13,
        "answer_mean_pressure": 3.4924596548080444e-10,
        "answer_shear": 1.9727055706969005e-12,
        "answer_force3": 5.238689482212067e-10,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 4.94765117764473e-10,
        "answer_volume_flow4": 0.0,
        "answer_mass_flow4": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "002",
      "source": {
        "locator": "basic3d-source-213:evidence/018-hydrostatic-18.json",
        "sha256": "89facb24c58f36eb5d70fd968d3ae1fb5b9fa8f67eacf92af8f88fa9381cdfef",
        "size_bytes": 17840
      },
      "producer_case": "018-hydrostatic-18",
      "selected_reference_sha256": "61f8704709c997e42d1f40f4e2d64c9d4babcd48384068e158b643e2421cd231",
      "reference_hash_match": true,
      "native_grid_parameter_n": 24,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "61f8704709c997e42d1f40f4e2d64c9d4babcd48384068e158b643e2421cd231",
          "native_input_sha256": {
            "NativeValues.f90": "c16d3f49acb743ec8c8035854dcedbf5259ed082c849ed8a420da186ddd07ea0",
            "flow.sif": "5091483c691277e08c082b7de0c8c508ea9a0efcb67ad436bcf63a94c7e35626",
            "mesh/mesh.boundary": "bea343a1c40687c849cab71e94bf2548bfe0234ac3cf6806e4522745e91af772",
            "mesh/mesh.elements": "8fc3d4a89f2c18582ceef6c9638e50342650614f028d3791b1d18989368828db",
            "mesh/mesh.header": "cf35a02b7ec0ab1b6d68177c51c8bec2fc803f5eab8bbfc1168275edf2be82be",
            "mesh/mesh.nodes": "8e1b132c65baa4d0f04713fe0da36dc2d68c05a98737ac310dada99240551d9d",
            "native_values.dat": "603eb3160c191860d30cfed7fe9cdcb3f23fb82ed7c80872bac91250ce085d8d",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "9d61d3a508aae2a4a442d4f1854b0a378b725bbf6770c8e1d8e7d67933dcd341",
            "mesh/solution_t0001.vtu": "962cd9ac2ce930fb7fa1255b8cb051b54b62dac11feb2816f80bbd2a6cdc28be"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "c4b74428a71e5b99290383a6495d55a6a095683c1c3821d8d4812406f94ee526",
          "native_input_sha256": {
            "0/U": "545d06afd0980d78c4d3abbcffab97057141aa8de52a07c29cd3075b47926b5d",
            "0/p": "8df9b272795d173595d30e69a2f4a53bfb2064be59217021b596c37200f3b76d",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "7ba66924b002a7f0a29b5be5b949d8acf6e3db335a8d130136b1cff09c1e9f22",
            "constant/polyMesh/faces": "46ff2c12ef1c0070a22c29908d8daedce7aabe2dc282a5ebb2ea06224d74e3fd",
            "constant/polyMesh/neighbour": "66027ee287694f16bc42e26f7fc2b89a84935fcf4aec687bcdb6a2c163321d49",
            "constant/polyMesh/owner": "a50ea595b9e2668a29930af85abae718b19228644aeaf4f8eaf598c1be91303c",
            "constant/polyMesh/points": "ad4eacc6b1a60b292eb9dca3e106a56392d33edd8806403710008bdb38d431f8",
            "constant/pressure_transform.json": "0444627a97a5b07407c8a71bec7a86f21d2b39e712cc3af6afb1c2d75c19f88d",
            "constant/transportProperties": "b357bf4123be5c6ea3899cab1e0cbb149110a497afebf33b467aa1e0c768214e",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "6f43262881910a1cbd1788e35a844ba8ac141c7d7e73f6b8cbd488e9b04d9a39",
            "1/U": "19f87676db3e434b04cec1243b3e9f4cc12d2eda6d39eb29b66b8577e1f4b5a5",
            "1/p": "943e5565fdf6b1b5d947c9efc90b78130d1d60a86d5c48ca70b5c7913f744843",
            "0/U": "545d06afd0980d78c4d3abbcffab97057141aa8de52a07c29cd3075b47926b5d",
            "0/p": "8df9b272795d173595d30e69a2f4a53bfb2064be59217021b596c37200f3b76d"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 9.165713758046583e-17,
        "answer_pressure": 0.14604275104750286,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_shear": 3.3559601304681134e-15
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "003",
      "source": {
        "locator": "basic3d-source-213:evidence/030-couette-12.json",
        "sha256": "d7547c30bc63fb8633b3b049ca1c399d916a772689c9cbf6cc4fdb1d4632e987",
        "size_bytes": 10766
      },
      "producer_case": "030-couette-12",
      "selected_reference_sha256": "2f1757253bb548c4ba370913fd22162cca126f9d8a15ba8f841c8933aa6221c5",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "2f1757253bb548c4ba370913fd22162cca126f9d8a15ba8f841c8933aa6221c5",
          "native_input_sha256": {
            "NativeValues.f90": "ca1c1799b66c689b3d931cc175f62a448caedd98eb5d26df8337d0189ff82cb0",
            "flow.sif": "bbfeaa4b2fbf67bbcfd808e7b66271b4c0c1b026eb9451cf31d9058b3c29fed1",
            "mesh/mesh.boundary": "caf8fabaabc1519e7be1ff89923455fd98a3e944cda1a0424eec4a2cb2758207",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "e36f567246d7fc6da06decae54cfc0ac83b81032cfeaa3cbc935408466da5b97",
            "mesh/mesh.nodes": "60006029ef725616afc18f2cabab2326fb1f9db50a89a541bf2191e560d16ad2",
            "native_values.dat": "f4d7391c0edaa7b56292178d98eb3481f80bcae1782ecd0809e05fb3aef236dc",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "31950d677bc83d632e5008f0e67c45d0dcf3fa4ca83d1918eec97433b374d92d",
            "mesh/solution_t0001.vtu": "ad38117c5bde1d9ca283c2ea59a1fe45219063caec60d1f4f1f4eb8f76e958d0"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "ab17e5abe727721b75ba0effde37909a0cc5f29fb0593a7b17bb220c98c1d8b5",
          "native_input_sha256": {
            "0/U": "65522f15bc6b136c9ddc03b5ac7e44d5667fe38c09a4fb165965f12f6656921b",
            "0/p": "ae83366bdd0efdebecd91b0b6f50fb11438336b2c945108ad865013f6737dcb1",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "dfad9433f26f53ad66aaa47b37867f8e3bd2e0c1e8a3e1ec441a270e1afd581a",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "c0e319e574d7e1124bc4a2f33d2a5ea8f5e0d316ebbddf905e81bc48bfe5b58a",
            "constant/pressure_transform.json": "824b13daa6ba7b14dbcaf0c2f0ec9e5975bd83921e8afbe488b3fce835a782e3",
            "constant/transportProperties": "2adc005f71435a639ecd8936dba0d4b482af57a109d38cbba3cb57cf6a282894",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "b186c3bd3d7f95ee8b95a4bd59ac3b8c1bf0bc8c6464f63478c02c462fcc6ef3",
            "12000/U": "03063158abca639401654a985962e6549a17be6e3767ae285181d300fe3773b7",
            "12000/p": "93aca21a911c8a876f5141fda189ec4b169f3665935ec1667e6812bab93f4b81",
            "0/U": "65522f15bc6b136c9ddc03b5ac7e44d5667fe38c09a4fb165965f12f6656921b",
            "0/p": "ae83366bdd0efdebecd91b0b6f50fb11438336b2c945108ad865013f6737dcb1",
            "11900/U": "e4501f68ae17542e4300d53643d55bfef2501f1f191367a38ca18010e6ce756b",
            "11900/p": "898d68b00a577c934830e734882c441297e4b88a048003264cc7e47740e82e80"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 4.730788412941295e-14,
        "answer_pressure": 1.500001047816113e-07,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 1.5003337239249959e-07,
        "answer_mean_pressure": 4.148432708461769e-10,
        "answer_shear": 2.9365565534789084e-11,
        "answer_force3": 2.76667577736589e-12,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 6.2447824689115805e-12,
        "answer_volume_flow4": 0.0,
        "answer_mass_flow4": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "004",
      "source": {
        "locator": "basic3d-source-213:evidence/033-couette-15.json",
        "sha256": "f35a4db0d533533847e9fbb76d7122401139638e44d9bb4e27c231f42570ee2a",
        "size_bytes": 10828
      },
      "producer_case": "033-couette-15",
      "selected_reference_sha256": "544ec8eb9509bef7a8cdd12b9d5d5568951d0fc29abaa6db7f665997fe57660b",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "544ec8eb9509bef7a8cdd12b9d5d5568951d0fc29abaa6db7f665997fe57660b",
          "native_input_sha256": {
            "NativeValues.f90": "2e49147ece40cba452ba0024bba459ffbe2e402b6ac67cc4272a7fe66ab7b7cd",
            "flow.sif": "e74ae294489efca9b19b01832a43446ad14669e361a98eef14f0495435f1a0ab",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "7d0ed8b1b09f5cab7a5400c0133705b21debe0096f9bfce2e3444759bfa218fc",
            "native_values.dat": "4432ab4db62f9e164c518b46ad84fdacaece04fac8aea1c61f4ea1c7e7576d8e",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "3650e3e797b52ceb9f0d80d544189ec5e52cb41ebc03d578cfd1180df5650c39",
            "mesh/solution_t0001.vtu": "471ab1c974954a59c6b404378b6ed2738f6fd980e90d224695d9716d13ebf87a"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "2fb7bcc65aae49d63de16ef6da47fc1f35621591dffa6a7d4873e465d2a728d7",
          "native_input_sha256": {
            "0/U": "6fa0f6ba4b55c7ddf031dee0e77f7691aaa32cc72e111986840cfa3560b253ba",
            "0/p": "b1cc8864890ae91cb5e84914e0cb151072ae793873af22c323a6f9dafd6b84e3",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "6111032427d402036e11cc8cef3ee61a4ce7953f61f1907bea0b505bc99efdcd",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "ceb3f93d305fa52968c1d36c1aa2cb3565df7792a526dfecf5b3719f3102852e",
            "constant/pressure_transform.json": "eaf27c3c0ed6c8bf69460dbf018b740710f9e3ca90c3239be37436efffdf9ce9",
            "constant/transportProperties": "6ccd7f49262a61d88f829adde553f1442c0347406fbb0ac8688f9f56de4d5d0e",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "39fe2e844e8008ab15ecf29a1b4f70a87414684d89b59ff25fcf0b08d0f71a32",
            "12000/U": "d2e305d5a28770165a7ba775d81e01fcec1f0d285b733574b084da6b642b2acd",
            "12000/p": "c236077a872f559596c07dd89bf531712c52dd65f2618378d01bbbe64da4cc45",
            "0/U": "6fa0f6ba4b55c7ddf031dee0e77f7691aaa32cc72e111986840cfa3560b253ba",
            "0/p": "b1cc8864890ae91cb5e84914e0cb151072ae793873af22c323a6f9dafd6b84e3",
            "11900/U": "634c127c1287c15bb1c8c5467a1c84acfff467ba92cdc88b94a2755c386d756b",
            "11900/p": "384878eed772e5a0392d30c272b0edd3484ec12aadde5446569da5a139391ba8"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 4.186832478241034e-12,
        "answer_pressure": 2.4975004286886815e-09,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 3.333416431772207e-09,
        "answer_mean_pressure": 3.602411147163309e-10,
        "answer_shear": 1.4785492274960177e-11,
        "answer_force3": 7.07510494635244e-10,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 6.970583807044132e-13,
        "answer_volume_flow4": 1.9515639104739078e-19,
        "answer_mass_flow4": 1.951563910473908e-18
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "005",
      "source": {
        "locator": "basic3d-source-213:evidence/039-periodic-duct-01.json",
        "sha256": "ad030c54dab89d9c0cd9728aa669d31bf0f5ec0b05b9367c8a262eb2564c4c53",
        "size_bytes": 9538
      },
      "producer_case": "039-periodic-duct-01",
      "selected_reference_sha256": "ccbc11a399778223b2f230a733e6b3cf91916f4b298617f5feb07c2f703b0780",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "ccbc11a399778223b2f230a733e6b3cf91916f4b298617f5feb07c2f703b0780",
          "native_input_sha256": {
            "NativeValues.f90": "35d5dc95b4031a006214b32ac365e554109a0f60b08ee8300fffc68cbe8b2707",
            "flow.sif": "1920d49313db3e2166e9cb9a541d6c5d788e49c236170ee60b428c174961d9a0",
            "mesh/mesh.boundary": "caf8fabaabc1519e7be1ff89923455fd98a3e944cda1a0424eec4a2cb2758207",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "e36f567246d7fc6da06decae54cfc0ac83b81032cfeaa3cbc935408466da5b97",
            "mesh/mesh.nodes": "7e45e29c48cdea287e6582b503de852093a152a6b481a26ad0455b4eeae7f970",
            "native_values.dat": "6a2e4d5322da42232af0ac7752677cc2deaecde38c15688ca79fbad88914e4ae",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "90456131ab15a9343ad2557773d3e96cae8fa815e5a9d2a87029380c61eb7f15",
            "mesh/solution_t0001.vtu": "20544855117fd7f9b95edb2a4bf7e2776d86a6e1cd9b1b782a3fa354fb0dfe80"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "92839b64c57970c2ecd9f8a0ffc2bc9d892c48cbeca52d3c8ad4d7114808d841",
          "native_input_sha256": {
            "0/U": "84afc1246e998f0a4f2f7b7a9dbb62955db2f90c53caed9c9dd0f6b342d39f00",
            "0/p": "c5ce475a278129ef3ef03e0c9d24a83bb095a02ec01d437a78306dc1171d0089",
            "constant/fvOptions": "f2645c02ef708e9861a7d5e11cbc5b945cb6c3ed2720e09d88a08ee2eecb1c66",
            "constant/polyMesh/boundary": "bfd4fe0621048c1a0e22744bf63838b202eaaa184ff358f32475bb92716fd9e2",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "f263fdbaee7d820bca0a9a60b3b1dc03b09a3c6e838e9c1cfd4b822d1e9d49e8",
            "constant/transportProperties": "8563e6aef183321991676ffa5fd9fd7c92d0d633f43db3dbe02483354486abf6",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "83a987164d95974b96fd6f4d55aa70aeebb623c1a60ad826911c23c6dd0e34e5",
            "12000/U": "d9f7cebbc4d331969562bd9f2202a2f7fba7a76742bf7e45fbdf702c561f93cb",
            "12000/p": "431bf5d03c8636adbf3d65654966f8460d7c1f01d46402362a50335aa1fa879c",
            "0/U": "84afc1246e998f0a4f2f7b7a9dbb62955db2f90c53caed9c9dd0f6b342d39f00",
            "0/p": "c5ce475a278129ef3ef03e0c9d24a83bb095a02ec01d437a78306dc1171d0089",
            "11900/U": "630e4f0480c8eae487265aeb82507eadb970c310815be60a711a7f29a0afea78",
            "11900/p": "1f37d057978141148196b9482e92d820160fa0032b159ee460af1615e9418783"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.0006000009996348574,
        "answer_pressure": 0.0,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "006",
      "source": {
        "locator": "basic3d-source-213:evidence/043-periodic-duct-05.json",
        "sha256": "274e93fac2804e2636bd38c05a0a96aed984d16b8879a76367a3574060c1b099",
        "size_bytes": 9635
      },
      "producer_case": "043-periodic-duct-05",
      "selected_reference_sha256": "2064179458f0398c1439fb5a42f1caa3c730e44b4875504a0b1728dee19fd584",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "2064179458f0398c1439fb5a42f1caa3c730e44b4875504a0b1728dee19fd584",
          "native_input_sha256": {
            "NativeValues.f90": "04782cd31e9665a4565b5d7e2fa61a52e88f398dec45587cc492f47755579a52",
            "flow.sif": "e3dd3ebf6b913e2c76a9b2e435f2226b5c2e8c34e394f19f4a7ccee8facc9593",
            "mesh/mesh.boundary": "caf8fabaabc1519e7be1ff89923455fd98a3e944cda1a0424eec4a2cb2758207",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "e36f567246d7fc6da06decae54cfc0ac83b81032cfeaa3cbc935408466da5b97",
            "mesh/mesh.nodes": "5a7b6af91812bd9e177f8b963a0d015286384eb253eb5897d64aa4a47556250c",
            "native_values.dat": "5ec5b2eb9ef170b5a05045ea564700c37cc52eb47362a64d2600f82a8a09afea",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "404e2920755b14eec1ab0da1add44ee62cf168a4d2dede76755fc72c9f0dd4c8",
            "mesh/solution_t0001.vtu": "064ab964e972ba1c3a74ac186de3d7443d6c34a1e1713d9681f29f719248e806"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "9217fa974b499c10bc8b27c3567e3e95ef7986716902af4695ee649d5c561ef5",
          "native_input_sha256": {
            "0/U": "f77b8e6d6669aebb356cb02b706755dde439da9686b93c859cd277fc4af02b09",
            "0/p": "6fd9db6aa4c80ade12ed0cb23ddaa1c955ca86e66c79a6de6a84cc9febff3db1",
            "constant/fvOptions": "1bbf51bd7eb07a4098b415b852d417316d369947d5fe4e14fd648c791c7f1cc4",
            "constant/polyMesh/boundary": "e7d8388c241fd8fd17d97130f329a77ca2493882e4e32d872eb4a7797d35c762",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "d8b957941abe56cc6fdadbbfab19c9ee718e7bbc4a087fc530a7336e08e78fea",
            "constant/transportProperties": "35d1aabce8ead980f0fd7c95cafff9c5cf5ebcde3abc274a52f2c4bc0ccfa09e",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "cfe940dc35c4430190b04d5652940b9c7ab326252ab81ff9193aad34af6fb125",
            "12000/U": "57f3e23ffe971e9e50df8244df037e74fc5d415bdd59fe54ac8c5d10a0dc9522",
            "12000/p": "111f74213fa18887d6489a75bf4af1346046f0f1e6aa4dd8ba2d6ec5db18a4b7",
            "0/U": "f77b8e6d6669aebb356cb02b706755dde439da9686b93c859cd277fc4af02b09",
            "0/p": "6fd9db6aa4c80ade12ed0cb23ddaa1c955ca86e66c79a6de6a84cc9febff3db1",
            "11900/U": "6134a7dbc94b8c55b646365c81e2f48fe2084190917c04367fa84e911c018067",
            "11900/p": "3ec05e0a48ae41a8a62372dc4d62cc0415f6878b2ee93e69d625250ae6add767"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.0005842004371794662,
        "answer_pressure": 3.028688411177427e-13,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "007",
      "source": {
        "locator": "basic3d-source-213:evidence/071-cavity-13.json",
        "sha256": "74253ae8172b434c9cfb40e64a16f5c1a59342d27614298e3ac2fdbe0441a609",
        "size_bytes": 14184
      },
      "producer_case": "071-cavity-13",
      "selected_reference_sha256": "47b44411e7a03dcbf6a55276eaad24041057f794af49fc73954a22a6c7d2ce1a",
      "reference_hash_match": true,
      "native_grid_parameter_n": 32,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "47b44411e7a03dcbf6a55276eaad24041057f794af49fc73954a22a6c7d2ce1a",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.sif": "22490fd8b2eaf283823145585a9954c8d32647a6fefc06eb2d98f4c6cac2e8d8",
            "native_values.dat": "91d9aa4209bdb3fbc8df192192095e5dad96f3afcc43c805e764b7bd2e7c438f",
            "flow.log": "69001fb2978d419103d4dac382326726dd3009b3f6a7338f4691629cbbe57467",
            "mesh/solution_t0001.vtu": "baedbd6d75e62a0f64e6d797892592e600b449037233063fbf61afda08db89c3"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "8fee4c3e815f323807cfac5488e61abbbd23b4381f1e04ce72476d123d1c0211",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "b4dbd45a5dd288022579bbd2a3b342a82312b15565e20c395aa4aa7ce7e6ee36",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "900/U": "21b98cf5bde6c548efad4dbebb273036645c7222e92f1a70844a1c8f16805fc7",
            "900/p": "ed800e7b625ea437dabbdacd609452032bd4b1ca86464e1e63634def4dbd5a8f",
            "0/U": "276af842388e70e03e6a253f15ac1a6d3f64b34f85e4b0dec2444e179cad36b4",
            "0/p": "950191d4e2f086960211b6e00debd0f1c25ad4f2a927e7b61ad2904fa2b0bb36",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "998/U": "eedac63ec5091e2a58adfa8251d44a7b009c2d7bfe535313abf7208f865ac241",
            "998/p": "5046dc39f0a3d6f0a7d9dd7528d4913d4e9d0d3f79a04fc5480b90d632a5758c"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.0001320355675705682,
        "answer_pressure": 1.9975476650265523e-06,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "008",
      "source": {
        "locator": "basic3d-source-213:evidence/075-cavity-17.json",
        "sha256": "5fad35a586152e9bb0e8b1228ca5eace4273a85ce72168fe5bd0955a48e1c8d4",
        "size_bytes": 9744
      },
      "producer_case": "075-cavity-17",
      "selected_reference_sha256": "921009fbe63536e5b68f08efd6cdfd1d391e26fdd6e8716a5827a1e930f5c325",
      "reference_hash_match": true,
      "native_grid_parameter_n": 24,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "921009fbe63536e5b68f08efd6cdfd1d391e26fdd6e8716a5827a1e930f5c325",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.sif": "1aef328a04c13d0bd45e4b79d528e5ab48e9d4b78b7309ac351dfcc8b199b674",
            "native_values.dat": "941bb81404d29d494b19ddeafedf7086d54e6921bcfa5dbf091ef70419215861",
            "flow.log": "17dadf00872688be31a497a1b2165c92306df52946eb984775c9f8b1f86a6d0a",
            "mesh/solution_t0001.vtu": "ebf9ad58727890ac2a44933414dd5e437cfcf0280cacdcec09c1be3df51f5d44"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "077bb5cf603be8f245bbf93b346ccf5acb86d3b4cc4a784c0f4aac0f776302c7",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "13da653be430a6d82b6d713532c3fdcb9d067899fb8522087883aa989698fb18",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "500/U": "29566183a1e659483195064ae41e23597f4503424d88c747294b9545a0bb0875",
            "500/p": "1507f76a2591de89b52b66c95279de7736b3b1ffdcedb351832591fab5251bc3",
            "525/U": "5421f3ceaf9e4626fbd49554db3cc9a32d7ecf58fa5b39b08a208f5bee6a8697",
            "525/p": "a4c97e69e23861b1af1912c7360a029934379400399169a4547f4f38af2ca45d",
            "0/U": "6a6a12fa818b0cfd5ab594b916b5f8c89c5b4218c57b68cedd6e8a21bd64f252",
            "0/p": "bacb1a31c4344803a994be958b6e6c837cd0267c6a9d11fc8f11e4f77d6d6ba4",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.00021020000823940548,
        "answer_pressure": 0.001352097562233645,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "009",
      "source": {
        "locator": "basic3d-source-213:evidence/085-plug-03.json",
        "sha256": "f2e5f904fef7d1f1990b7154b515f0a21e540dfba23ad3a58c0753b938fc31fa",
        "size_bytes": 8881
      },
      "producer_case": "085-plug-03",
      "selected_reference_sha256": "7e95326b59dc4fc85f54f14831f48431d072755a201cacb50ef085abc101b9ba",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "7e95326b59dc4fc85f54f14831f48431d072755a201cacb50ef085abc101b9ba",
          "native_input_sha256": {
            "NativeValues.f90": "ca1c1799b66c689b3d931cc175f62a448caedd98eb5d26df8337d0189ff82cb0",
            "flow.sif": "034e8025bf11a6f97d14f632fde13928e093e3774f3d7fd2dbb2c17837c76a87",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "536d763cb3e8df9e0542bde2d33b6ba41980d890af09487128be4f69c5ad3f0a",
            "native_values.dat": "055e8e97036b4f42d8c6fc778b0ac0c5355de4283c32752fdafd9fe93a0e1092",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "b9d46bf28b2413a7308b37873d78f8a98e22a98e636d75a277c518b9172cd4ca",
            "mesh/solution_t0001.vtu": "aef063e81b7ad762da86f71efc1b45f0e750ab5e01624241aba543d399fd4e11"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "a18a9e19fa53148f8d928c9d661beb5605ad36b4b201a45221c0bd5a33248cd2",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "4e35427c25b81922e13128d80d5a5210481a920678a588b0faf5521a4114a5db",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "12000/U": "e8e246d1eb825d2882f400998486c81bd414c7352abdf09a7304dc0a7f495589",
            "12000/p": "3a7c358479b42b4e20f6342565c20a4287fa45b291d095fe4d3923d9e89a2fc9",
            "0/U": "3e636426fb89600b5b13bf804c7a9f79a87a03b5932156da9fdd2695b0b57998",
            "0/p": "db8b8a210d0b11e4b50b014bcffa6a3c007c31cc32f6a7451006d4d1e2459281",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "11900/U": "5c03c3485467cf0d6bf7126134f809542944b643fbbc3884ed50ba5f70a48458",
            "11900/p": "bf646d9e889e6e665d08db22890f6fff5fb1bb82ae4bc01ed930283fbb9c99b7"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 1.9100291793058875e-12,
        "answer_pressure": 2.1443247177899138e-10,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 1.180532666474098e-10,
        "answer_mean_pressure": 2.4378277174719187e-11,
        "answer_shear": 2.101354887688721e-11,
        "answer_force3": 3.093747480420461e-11,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 3.1177727066733496e-11,
        "answer_volume_flow4": 0.0,
        "answer_mass_flow4": 0.0,
        "answer_volume_flow1": 2.7755575615628914e-17,
        "answer_mass_flow1": 4.440892098500626e-16,
        "answer_volume_flow2": 2.7755575615628914e-17,
        "answer_mass_flow2": 4.440892098500626e-16
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "010",
      "source": {
        "locator": "basic3d-source-213:evidence/086-plug-04.json",
        "sha256": "9b123531d13d237a4ca8847c2ff6aa6df5d0cf988cc74535c8097d6220f2bdb7",
        "size_bytes": 9080
      },
      "producer_case": "086-plug-04",
      "selected_reference_sha256": "49714ad37f7e06ed15954722d255024055b49aae778cb00d63de75afc05e95e7",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "49714ad37f7e06ed15954722d255024055b49aae778cb00d63de75afc05e95e7",
          "native_input_sha256": {
            "NativeValues.f90": "b470d98601b1c52d46d41c8b720cd7bf59ee312f96f63ac73c09db464a892515",
            "flow.sif": "c66411295d2178f46ede70fe9a82103275216cd16305a3c74c495920f2b15521",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "c0c761c3a13747636f749baa4142f392b515742d297253db7ff75d24b11b5c0f",
            "native_values.dat": "84532abf83c1a759de6776ae51c67afef7ac2b4a1c9c48a60d652ae452393cf6",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "9fda01f6cf241f5d7812a181608a5f92651a33dc17f575648e66882970c7fc6c",
            "mesh/solution_t0001.vtu": "e69666e5711f872b8d3a63feeb5b69307151d30097e229a77f950527d81bc7e2"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "ceb2b84ad9bd31b1d67bc273b29d38c7da770df6916264825ee6a01cec8e97df",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "d8fd43e61306efb4eb9ab3fa832a2f0e325a7a04157116fe1e3371de7398a9a8",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "12000/U": "631d61634f8040fcc30d342a5ac2bdcc79c1d21a3d5522f3e5a2e000fbb4778e",
            "12000/p": "c4352af42233beffa00d5bcb56f34262f07381c75298fa3099d530f5635cacb5",
            "0/U": "1027a020e401d0a81e516eeb829ef0fced876c0baa3cbfa325a42ecfa89834b0",
            "0/p": "8ffc437f1af153e78811f60e29e32d194319ecb64cfa839ba74f03f34b0fa65d",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "11900/U": "b0f3633720698db114178b3af0113191390c5643c8ab318d02792acd04ce8600",
            "11900/p": "c31adc11543c307964a397f2ff69f2284dab162267548c77ea78054b8f047fe6"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 4.801290282019366e-09,
        "answer_pressure": 2.0002437761283543e-10,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 5.159741994637793e-10,
        "answer_mean_pressure": 6.160266671784551e-12,
        "answer_shear": 1.301042063029921e-11,
        "answer_force3": 5.154178460351559e-11,
        "answer_volume_flow3": 2.1553247643666534e-09,
        "answer_mass_flow3": 2.1553247643666534e-08,
        "answer_force4": 1.1383794688995582e-10,
        "answer_volume_flow4": 2.155324928514863e-09,
        "answer_mass_flow4": 2.155324928514863e-08,
        "answer_volume_flow1": 3.44603101609664e-09,
        "answer_mass_flow1": 3.44603101609664e-08,
        "answer_volume_flow2": 3.4460311826300938e-09,
        "answer_mass_flow2": 3.4460311715278635e-08
      },
      "analytic_check_recorded": true
    }
  ],
  "interpretation": "The selected producer output hash matches an existing paired-solver attempt. Pairwise absolute discrepancies are observations, not exact error bounds. Historical max_budget_ratio is deliberately omitted and is not an RMS score.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/evidence/fixed-cfdcodebench.json <==
{
  "scope": "historical_numerical_certificates",
  "source_index": {
    "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/author/evidence-index.json",
    "sha256": "a304d1ca2eef88363cc205ce11f5546120aa17c2d841fdbfd0eae811daca54d3",
    "size_bytes": 12189
  },
  "cases": [
    {
      "task": "cc-1d-burgers-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-burgers-equation/author/data-evidence/certificate.json",
        "sha256": "c3b7ce0baf00b964d5f87f0521c206b0d48767692d1c95115e77810e22b6a4ba",
        "size_bytes": 3307
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Burgers_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Burgers_Equation",
      "development_case_id": "C01-base",
      "selected_reference_sha256": "a01ed6747409ac95ec9e601d595d5ec0a7b13f14f1968ddaa39d0e0b20e74564",
      "source_reference_sha256": "a01ed6747409ac95ec9e601d595d5ec0a7b13f14f1968ddaa39d0e0b20e74564",
      "reference_hash_match": true,
      "numerical_validation_sha256": "c861bc17f6b7a465abc81bed0c3188879747b1715dd084e0ab6486ecd6170276",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 4.182264741324426,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 4.182264741324426,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 2.4017796254920324e-16,
            "reference_rms": 4.182264741324426,
            "nrmse": 5.742772813400246e-17,
            "nmse": 3.297943958632898e-33,
            "max_abs": 8.881784197001252e-16
          }
        }
      }
    },
    {
      "task": "cc-1d-diffusion",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-diffusion/author/data-evidence/certificate.json",
        "sha256": "c2bf2bb6b6b0f72e21a428eed8b14f2c5a5764fc401c6bcb3c4007f2b58d21ae",
        "size_bytes": 4123
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Diffusion",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Diffusion",
      "development_case_id": "C02-base",
      "selected_reference_sha256": "76fe36d3a76727a830aa90a728fefccefdf1272cd6c7413ab87c00fd82de95d3",
      "source_reference_sha256": "76fe36d3a76727a830aa90a728fefccefdf1272cd6c7413ab87c00fd82de95d3",
      "reference_hash_match": true,
      "numerical_validation_sha256": "86eba91592c88a41ab64296508be516c6e8a8f1409785812bfc5492c4cbcf71e",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 1.5779233923431829e-16,
            "reference_rms": 1.292530922567379,
            "nrmse": 1.2208012704322178e-16,
            "nmse": 1.490355741888917e-32,
            "max_abs": 4.440892098500626e-16
          }
        },
        "source_C02-N201": {
          "u": {
            "rmse": 0.007211349245447234,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.00557924697934746,
            "nmse": 3.112799685655776e-05,
            "max_abs": 0.014136964999037938
          }
        },
        "source_C02-N401": {
          "u": {
            "rmse": 0.0036069475507684912,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.002790608323400064,
            "nmse": 7.787494814629717e-06,
            "max_abs": 0.007069188708931806
          }
        },
        "source_C02-N801": {
          "u": {
            "rmse": 0.0018037977734789328,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.001395554831211322,
            "nmse": 1.9475732869172614e-06,
            "max_abs": 0.0035346848804962416
          }
        }
      }
    },
    {
      "task": "cc-1d-euler-shock-tube",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-euler-shock-tube/author/data-evidence/certificate.json",
        "sha256": "e7401c69c1871c31aebb530751d7fea3e2b9d44daa2189ddb968227b3cd6b080",
        "size_bytes": 5216
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Euler_Shock_Tube",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Euler_Shock_Tube",
      "development_case_id": "C03-base",
      "selected_reference_sha256": "4b72a83e3626a1f9c90ffe88739d8671e8995010644835f25bf8bf7ae1bddd52",
      "source_reference_sha256": "4b72a83e3626a1f9c90ffe88739d8671e8995010644835f25bf8bf7ae1bddd52",
      "reference_hash_match": true,
      "numerical_validation_sha256": "8db17fa2237708583978e6e6f2a630a751d2b1a94d97ac477740455f491cd529",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "rho": {
            "rmse": 0.0,
            "reference_rms": 0.6743201258587633,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.4889445632965085,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "E": {
            "rmse": 0.0,
            "reference_rms": 2.4034690735772726,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "rho": {
            "rmse": 0.0,
            "reference_rms": 0.6743201258587633,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.4889445632965085,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "E": {
            "rmse": 0.0,
            "reference_rms": 2.4034690735772726,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "clawpack_exact_Riemann": {
          "rho": {
            "rmse": 1.2899625854847775e-16,
            "reference_rms": 0.6743201258587633,
            "nrmse": 1.9129824782286876e-16,
            "nmse": 3.659501962009971e-32,
            "max_abs": 6.661338147750939e-16
          },
          "u": {
            "rmse": 5.42832645933576e-17,
            "reference_rms": 0.4889445632965085,
            "nrmse": 1.1102130725695141e-16,
            "nmse": 1.2325730665042413e-32,
            "max_abs": 1.1102230246251565e-16
          },
          "E": {
            "rmse": 2.0591569550578067e-16,
            "reference_rms": 2.4034690735772726,
            "nrmse": 8.567436867381868e-17,
            "nmse": 7.340097447657403e-33,
            "max_abs": 8.881784197001252e-16
          }
        }
      }
    },
    {
      "task": "cc-1d-linear-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-linear-convection/author/data-evidence/certificate.json",
        "sha256": "6fd992c9e6253e2d32878ab35f0e68320882952c60ee22e7cc9ac742e9598e94",
        "size_bytes": 3316
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Linear_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Linear_Convection",
      "development_case_id": "C04-base",
      "selected_reference_sha256": "927ed5294af42048640aaa7be3d8e4f72306ae3eadd2d398227bea6fff0971b8",
      "source_reference_sha256": "927ed5294af42048640aaa7be3d8e4f72306ae3eadd2d398227bea6fff0971b8",
      "reference_hash_match": true,
      "numerical_validation_sha256": "75f65586df735c50acdfa2c137b7ae116217ea611e9f7ea14343f26845043003",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.3522734610555942,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.3522734610555942,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 1.1518836714130351e-12,
            "reference_rms": 0.3522734610555942,
            "nrmse": 3.269856514201761e-12,
            "nmse": 1.069196162346769e-23,
            "max_abs": 7.231350522435689e-12
          }
        }
      }
    },
    {
      "task": "cc-1d-nonlinear-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-nonlinear-convection/author/data-evidence/certificate.json",
        "sha256": "75365633fee587a5175d3f5bdb015e08c3a1ff4557943577580860f668ce1aa4",
        "size_bytes": 4178
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Nonlinear_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Nonlinear_Convection",
      "development_case_id": "C05-base",
      "selected_reference_sha256": "95fbeda2b8120d8e7be669188c0db82b6cffdf9ebcc2d4211fa9edcdeaffc675",
      "source_reference_sha256": "95fbeda2b8120d8e7be669188c0db82b6cffdf9ebcc2d4211fa9edcdeaffc675",
      "reference_hash_match": true,
      "numerical_validation_sha256": "eb78278aa6848e3d13ee58a340c95f62f6c4e3c814aaa164080560274d228fa8",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 2.1028398722849265e-16,
            "reference_rms": 0.44181891952188457,
            "nrmse": 4.759506167278939e-16,
            "nmse": 2.2652898956366253e-31,
            "max_abs": 6.661338147750939e-16
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 1.3902995653644572e-16,
            "reference_rms": 0.44181891952188457,
            "nrmse": 3.1467633094322293e-16,
            "nmse": 9.902119325588876e-32,
            "max_abs": 5.551115123125783e-16
          }
        },
        "source_C05-N2049": {
          "u": {
            "rmse": 0.017202935281714186,
            "reference_rms": 0.44181891952188457,
            "nrmse": 0.03893661978153942,
            "nmse": 0.001516060360012167,
            "max_abs": 0.2393267751387123
          }
        },
        "source_C05-N4097": {
          "u": {
            "rmse": 0.006139094956738076,
            "reference_rms": 0.44181891952188457,
            "nrmse": 0.01389504768917889,
            "nmse": 0.00019307235028455562,
            "max_abs": 0.0866058425009172
          }
        },
        "source_C05-N8193": {
          "u": {
            "rmse": 0.0006564335269620704,
            "reference_rms": 0.44181891952188457,
            "nrmse": 0.0014857524156557886,
            "nmse": 2.2074602406270113e-06,
            "max_abs": 0.008654357995744544
          }
        }
      }
    },
    {
      "task": "cc-2d-burgers-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-burgers-equation/author/data-evidence/certificate.json",
        "sha256": "adcc6f7888742c189ed805eeb4f8e8868dce203795e928bfdbf41200ef4a6036",
        "size_bytes": 7799
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Burgers_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Burgers_Equation",
      "development_case_id": "C06-base",
      "selected_reference_sha256": "579dfa3cc1b52f73cddb29c5b3e6f7960991953a97baf0aea3fce4016ae72033",
      "source_reference_sha256": "579dfa3cc1b52f73cddb29c5b3e6f7960991953a97baf0aea3fce4016ae72033",
      "reference_hash_match": true,
      "numerical_validation_sha256": "7c0b1e4e71bcb9f97d19b3858c0b38657244d17af7f6c17c5a84cff10838208a",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.012621081174174138,
            "reference_rms": 1.0879267339211496,
            "nrmse": 0.011601039647849011,
            "nmse": 0.0001345841209109647,
            "max_abs": 0.08821962524885985
          },
          "v": {
            "rmse": 0.012621081174174138,
            "reference_rms": 1.0879267339211496,
            "nrmse": 0.011601039647849011,
            "nmse": 0.0001345841209109647,
            "max_abs": 0.08821962524885985
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.007146243664967466,
            "reference_rms": 1.0869963194218046,
            "nrmse": 0.006574303461090556,
            "nmse": 4.322146599850726e-05,
            "max_abs": 0.047747336048388656
          },
          "v": {
            "rmse": 0.007146243664967466,
            "reference_rms": 1.0869963194218046,
            "nrmse": 0.006574303461090556,
            "nmse": 4.322146599850726e-05,
            "max_abs": 0.047747336048388656
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.935668410600993e-06,
            "reference_rms": 1.086996361634912,
            "nrmse": 2.7007159492103174e-06,
            "nmse": 7.293866638318986e-12,
            "max_abs": 2.5672822030919917e-05
          },
          "v": {
            "rmse": 2.935668410600993e-06,
            "reference_rms": 1.086996361634912,
            "nrmse": 2.7007159492103174e-06,
            "nmse": 7.293866638318986e-12,
            "max_abs": 2.5672822030919917e-05
          }
        },
        "independent_FEM_L0": {
          "u": {
            "rmse": 0.011400692269173635,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.010488252464825425,
            "nmse": 0.00011000343976591659,
            "max_abs": 0.13976061178391985
          },
          "v": {
            "rmse": 0.011400692269173635,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.010488252464825425,
            "nmse": 0.00011000343976591659,
            "max_abs": 0.13976061178391985
          }
        },
        "independent_FEM_L1": {
          "u": {
            "rmse": 0.010195686660276612,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.009379687936527817,
            "nmse": 8.797854578664544e-05,
            "max_abs": 0.06844772411511757
          },
          "v": {
            "rmse": 0.010195686660276612,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.009379687936527817,
            "nmse": 8.797854578664544e-05,
            "max_abs": 0.06844772411511757
          }
        },
        "independent_FEM_L2": {
          "u": {
            "rmse": 0.008964264533096865,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.008246821102155334,
            "nmse": 6.801005829095452e-05,
            "max_abs": 0.06233747690220959
          },
          "v": {
            "rmse": 0.008964264533096865,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.008246821102155334,
            "nmse": 6.801005829095452e-05,
            "max_abs": 0.06233747690220959
          }
        }
      }
    },
    {
      "task": "cc-2d-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-convection/author/data-evidence/certificate.json",
        "sha256": "e34c2bd6798e6f02eb29b20f6162d1158e6cb62f04ea4b3cf563d9fa77893a9a",
        "size_bytes": 4238
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Convection",
      "development_case_id": "C07-base",
      "selected_reference_sha256": "7278ebc8df64393ae2487db6de9fcb33260c5d7ea49fd2bfe778d1a48f66030f",
      "source_reference_sha256": "7278ebc8df64393ae2487db6de9fcb33260c5d7ea49fd2bfe778d1a48f66030f",
      "reference_hash_match": true,
      "numerical_validation_sha256": "c4e855fcd85faff3b9c880d7130a602cc1f625219f0eda6c86881ee94a5d56a9",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 1.7557299871357934e-16,
            "reference_rms": 1.0801688553300424,
            "nrmse": 1.6254217833371389e-16,
            "nmse": 2.641995973746885e-32,
            "max_abs": 2.220446049250313e-16
          },
          "v": {
            "rmse": 1.7557299871357934e-16,
            "reference_rms": 1.0801688553300424,
            "nrmse": 1.6254217833371389e-16,
            "nmse": 2.641995973746885e-32,
            "max_abs": 2.220446049250313e-16
          }
        }
      }
    },
    {
      "task": "cc-2d-diffusion",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-diffusion/author/data-evidence/certificate.json",
        "sha256": "2aaee2c015a42e167cabe9935da6a0d641d9888d2467d84df7a45019e0b4dd56",
        "size_bytes": 4125
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Diffusion",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Diffusion",
      "development_case_id": "C08-base",
      "selected_reference_sha256": "7bd0eee2d8d57c580c27864ea765d04224668f0f803e567834d4ed53ff6a77b9",
      "source_reference_sha256": "7bd0eee2d8d57c580c27864ea765d04224668f0f803e567834d4ed53ff6a77b9",
      "reference_hash_match": true,
      "numerical_validation_sha256": "0a2cbe65182147edb0a18a2862cb19807b1bfcd0ddf19f7b3aeafa6b9b3a9787",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 8.931837655653145e-17,
            "reference_rms": 1.0702607522540424,
            "nrmse": 8.345478087318519e-17,
            "nmse": 6.964700450591356e-33,
            "max_abs": 4.440892098500626e-16
          }
        },
        "source_C08-N61": {
          "u": {
            "rmse": 0.016345368348253255,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.01527232341635325,
            "nmse": 0.0002332438625336918,
            "max_abs": 0.046617763083874664
          }
        },
        "source_C08-N121": {
          "u": {
            "rmse": 0.008108002282131195,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.007575726069609847,
            "nmse": 5.739162548176626e-05,
            "max_abs": 0.023643086461411444
          }
        },
        "source_C08-N241": {
          "u": {
            "rmse": 0.004037591417964892,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.003772530581413406,
            "nmse": 1.4231986987699372e-05,
            "max_abs": 0.011915575851376703
          }
        }
      }
    },
    {
      "task": "cc-2d-inviscid-burgers",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-inviscid-burgers/author/data-evidence/certificate.json",
        "sha256": "1a28700f963151b4857659684ad56d5c80f18d02ec28025348b8e4a62abdeb27",
        "size_bytes": 4258
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Inviscid_Burgers",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Inviscid_Burgers",
      "development_case_id": "C09-base",
      "selected_reference_sha256": "87e3ba1192ba208c3f5381218e600477bf2f4e7da17fcaf6c7ab6ecea760a05d",
      "source_reference_sha256": "87e3ba1192ba208c3f5381218e600477bf2f4e7da17fcaf6c7ab6ecea760a05d",
      "reference_hash_match": true,
      "numerical_validation_sha256": "6c8f128cf6ec7167539ebaf36fa027b117f175fb790b6268ee0e7a222609015a",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 8.898939430958221e-17,
            "reference_rms": 1.0859801779359912,
            "nrmse": 8.194384770329329e-17,
            "nmse": 6.714794176420526e-33,
            "max_abs": 2.220446049250313e-16
          },
          "v": {
            "rmse": 8.898939430958221e-17,
            "reference_rms": 1.0859801779359912,
            "nrmse": 8.194384770329329e-17,
            "nmse": 6.714794176420526e-33,
            "max_abs": 2.220446049250313e-16
          }
        }
      }
    },
    {
      "task": "cc-2d-laplace-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-laplace-equation/author/data-evidence/certificate.json",
        "sha256": "06777adbaa196a95fc9daf3679682841942287e1c390fce40cba1ffc2bed883d",
        "size_bytes": 4183
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Laplace_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Laplace_Equation",
      "development_case_id": "C10-base",
      "selected_reference_sha256": "2affb109b13c626ccff41251fbeb4cb6f48b8b3e00e45c033bda9ad9bd5f2eb6",
      "source_reference_sha256": "2affb109b13c626ccff41251fbeb4cb6f48b8b3e00e45c033bda9ad9bd5f2eb6",
      "reference_hash_match": true,
      "numerical_validation_sha256": "6e4add6f8cb8f15d26a4695ea9d612ff79778d6e8302a46031a5cc43d8a5ccd0",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "p": {
            "rmse": 1.351837695966433e-07,
            "reference_rms": 0.29976448300816194,
            "nrmse": 4.509665996453707e-07,
            "nmse": 2.033708739957081e-13,
            "max_abs": 3.110867157152253e-06
          }
        },
        "truncation_128_256": {
          "p": {
            "rmse": 2.4987975499151526e-10,
            "reference_rms": 0.2997644830100628,
            "nrmse": 8.335869295867417e-10,
            "nmse": 6.948671691778514e-19,
            "max_abs": 4.5970257600558284e-09
          }
        },
        "independent_FEM_L0": {
          "p": {
            "rmse": 3.6448652468500805e-05,
            "reference_rms": 0.2997644830100628,
            "nrmse": 0.00012159096402116878,
            "nmse": 1.4784362531597161e-08,
            "max_abs": 0.0006969359368361738
          }
        },
        "independent_FEM_L1": {
          "p": {
            "rmse": 1.2855367708486482e-05,
            "reference_rms": 0.2997644830100628,
            "nrmse": 4.2884892764480504e-05,
            "nmse": 1.8391140274209923e-09,
            "max_abs": 0.0004564684911431832
          }
        },
        "independent_FEM_L2": {
          "p": {
            "rmse": 3.5523908393367384e-07,
            "reference_rms": 0.2997644830100628,
            "nrmse": 1.1850606194788888e-06,
            "nmse": 1.4043686718396877e-12,
            "max_abs": 1.4052840365222363e-05
          }
        }
      }
    },
    {
      "task": "cc-2d-linear-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-linear-convection/author/data-evidence/certificate.json",
        "sha256": "c349fe6465f3005cef7e2f8fc0d505c266743ec9048fffa33821bdc47a345ed9",
        "size_bytes": 3245
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Linear_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Linear_Convection",
      "development_case_id": "C11-base",
      "selected_reference_sha256": "99bdaffe1cacddffcf8bb5cf065cad2e4b89eb034f985cb47639462537976f7d",
      "source_reference_sha256": "99bdaffe1cacddffcf8bb5cf065cad2e4b89eb034f985cb47639462537976f7d",
      "reference_hash_match": true,
      "numerical_validation_sha256": "0ff0a54d49d29a68bcad5e12f3d107c95d1035718a454d62ca972a6af10e41c9",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0925529376077445,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0925529376077445,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0925529376077445,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        }
      }
    },
    {
      "task": "cc-2d-navier-stokes-cavity",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-navier-stokes-cavity/author/data-evidence/certificate.json",
        "sha256": "099b346a6cd1e13b3eafbd97d1f076ef5f1d1699f00d2bfb7f333bc5135f3831",
        "size_bytes": 9334
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Navier_Stokes_Cavity",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Navier_Stokes_Cavity",
      "development_case_id": "C12-base",
      "selected_reference_sha256": "cc4288b02e29d48e4437487e5e0fda0f7246425a6ba6911039dc28d50a0615ae",
      "source_reference_sha256": "cc4288b02e29d48e4437487e5e0fda0f7246425a6ba6911039dc28d50a0615ae",
      "reference_hash_match": true,
      "numerical_validation_sha256": "4ac88786ec9d4a80a45a08ca5b77e77c37e2ef1169bbc2f70006816a84093a2d",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.001584310746611051,
            "reference_rms": 0.21191695780668743,
            "nrmse": 0.00747609234772176,
            "nmse": 5.5891956791663866e-05,
            "max_abs": 0.03097724918942264
          },
          "v": {
            "rmse": 0.001768260095665553,
            "reference_rms": 0.15082413163517744,
            "nrmse": 0.011723986582881363,
            "nmse": 0.00013745186139558222,
            "max_abs": 0.03309832703855653
          },
          "p": {
            "rmse": 0.0017173979795368109,
            "reference_rms": 0.08640252868865617,
            "nrmse": 0.0198767096935936,
            "nmse": 0.00039508358824339774,
            "max_abs": 0.051223344748113186
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.00038637477498585325,
            "reference_rms": 0.21194632751311937,
            "nrmse": 0.0018229840522333979,
            "nmse": 3.3232708546973e-06,
            "max_abs": 0.007881141357840583
          },
          "v": {
            "rmse": 0.0004132870509575857,
            "reference_rms": 0.1511444261639742,
            "nrmse": 0.0027343849948473593,
            "nmse": 7.476861300046393e-06,
            "max_abs": 0.007048215847854145
          },
          "p": {
            "rmse": 0.0006489654676614082,
            "reference_rms": 0.08684790256972587,
            "nrmse": 0.007472436851775276,
            "nmse": 5.58373125037692e-05,
            "max_abs": 0.018446511459791815
          }
        },
        "half_dt": {
          "u": {
            "rmse": 4.953842757036747e-07,
            "reference_rms": 0.2119464738115078,
            "nrmse": 2.3373084099726005e-06,
            "nmse": 5.463010603328646e-12,
            "max_abs": 1.0840402152670348e-06
          },
          "v": {
            "rmse": 4.544039063335359e-07,
            "reference_rms": 0.1511447469336756,
            "nrmse": 3.006415476238381e-06,
            "nmse": 9.038534015765651e-12,
            "max_abs": 1.1281476187952055e-06
          },
          "p": {
            "rmse": 1.75484985375748e-07,
            "reference_rms": 0.08684797092103547,
            "nrmse": 2.0205997159715304e-06,
            "nmse": 4.082823212184229e-12,
            "max_abs": 4.3737744052918526e-07
          }
        },
        "independent_OpenFOAM_N64": {
          "u": {
            "rmse": 0.0008506587834738065,
            "reference_rms": 0.2119464738115078,
            "nrmse": 0.004013554781903709,
            "nmse": 1.610862198734213e-05,
            "max_abs": 0.005879302883174509
          },
          "v": {
            "rmse": 0.0007163551174146653,
            "reference_rms": 0.1511447469336756,
            "nrmse": 0.00473953036375794,
            "nmse": 2.246314806898347e-05,
            "max_abs": 0.006604399443247422
          },
          "p": {
            "rmse": 0.000601161186392899,
            "reference_rms": 0.08684797092103547,
            "nrmse": 0.006921994607559583,
            "nmse": 4.791400934708395e-05,
            "max_abs": 0.013841064627220234
          }
        },
        "independent_OpenFOAM_N128": {
          "u": {
            "rmse": 0.0005560630261889427,
            "reference_rms": 0.2119464738115078,
            "nrmse": 0.002623601214915569,
            "nmse": 6.8832833349064495e-06,
            "max_abs": 0.009733597733714176
          },
          "v": {
            "rmse": 0.0006355496644617913,
            "reference_rms": 0.1511447469336756,
            "nrmse": 0.004204907397414739,
            "nmse": 1.7681246220833194e-05,
            "max_abs": 0.011425576950010397
          },
          "p": {
            "rmse": 0.0004575315108919068,
            "reference_rms": 0.08684797092103547,
            "nrmse": 0.005268188836650045,
            "nmse": 2.7753813618604157e-05,
            "max_abs": 0.01100716059971063
          }
        }
      }
    },
    {
      "task": "cc-2d-navier-stokes-channel",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-navier-stokes-channel/author/data-evidence/certificate.json",
        "sha256": "bd822fe4c8abcff11781dd8f53c93d81bf1a0a69092d692dcc625533479d2a3d",
        "size_bytes": 3336
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Navier_Stokes_Channel",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Navier_Stokes_Channel",
      "development_case_id": "C13-base",
      "selected_reference_sha256": "f1b900a8e04e30c02c0d2f3a7a5e200b3278ef6242e60235b841409c423d85d0",
      "source_reference_sha256": "f1b900a8e04e30c02c0d2f3a7a5e200b3278ef6242e60235b841409c423d85d0",
      "reference_hash_match": true,
      "numerical_validation_sha256": "cf60c4c54442eade0df3a83a0d4256d23266412aab46adb9113aee63961e103e",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 2.5899764640983154,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 2.5899764640983154,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 3.0518221575137005e-16,
            "reference_rms": 2.5899764640983154,
            "nrmse": 1.1783204209835064e-16,
            "nmse": 1.3884390145067478e-32,
            "max_abs": 8.881784197001252e-16
          }
        }
      }
    },
    {
      "task": "cc-2d-poisson-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-poisson-equation/author/data-evidence/certificate.json",
        "sha256": "306e3c169fc34ba76532b0876d792606e6f0dd8a62e4282ce2baee867217fc1f",
        "size_bytes": 4179
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Poisson_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Poisson_Equation",
      "development_case_id": "C14-base",
      "selected_reference_sha256": "240d296e54f26ea3de965ceffa34069fa0a7586952d2b9ff564cd9a077aac9f6",
      "source_reference_sha256": "240d296e54f26ea3de965ceffa34069fa0a7586952d2b9ff564cd9a077aac9f6",
      "reference_hash_match": true,
      "numerical_validation_sha256": "193b42223d9d6c3a29c163046d008f073eabb4511b02818e24b79e8fc6c55b04",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "p": {
            "rmse": 7.846172144797552e-10,
            "reference_rms": 0.13180639986366868,
            "nrmse": 5.952800587007219e-09,
            "nmse": 3.5435834828673494e-17,
            "max_abs": 4.097121975021878e-09
          }
        },
        "truncation_128_256": {
          "p": {
            "rmse": 4.133632571768779e-12,
            "reference_rms": 0.13180639986362983,
            "nrmse": 3.136139501606552e-11,
            "nmse": 9.835370973536994e-22,
            "max_abs": 4.264597008862836e-11
          }
        },
        "independent_FEM_L0": {
          "p": {
            "rmse": 9.542257630599092e-05,
            "reference_rms": 0.13180639986362983,
            "nrmse": 0.0007239601142639317,
            "nmse": 5.24118247045045e-07,
            "max_abs": 0.001026631414162038
          }
        },
        "independent_FEM_L1": {
          "p": {
            "rmse": 4.8856848367532166e-06,
            "reference_rms": 0.13180639986362983,
            "nrmse": 3.7067129075735834e-05,
            "nmse": 1.3739720579172608e-09,
            "max_abs": 5.684042893533414e-05
          }
        },
        "independent_FEM_L2": {
          "p": {
            "rmse": 2.8519031067672383e-07,
            "reference_rms": 0.13180639986362983,
            "nrmse": 2.163706094482429e-06,
            "nmse": 4.681624063300406e-12,
            "max_abs": 3.4659820664084684e-06
          }
        }
      }
    },
    {
      "task": "cc-2d-steady-heat-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-steady-heat-equation/author/data-evidence/certificate.json",
        "sha256": "f6bbc25123ccdcb0906fb48aa2c6a1d1a02cb37abcae050e769a7b10a0906b14",
        "size_bytes": 4153
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Steady_Heat_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Steady_Heat_Equation",
      "development_case_id": "C15-base",
      "selected_reference_sha256": "d193eaf1755b6a0be9e319168a4094abb0595f3ade0b96a2f350d0254463fac8",
      "source_reference_sha256": "d193eaf1755b6a0be9e319168a4094abb0595f3ade0b96a2f350d0254463fac8",
      "reference_hash_match": true,
      "numerical_validation_sha256": "b741f99d0ef592db54fe7811fe327abf9808b18686c041e3322b63aa5b615949",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "T": {
            "rmse": 0.010568170448901473,
            "reference_rms": 9.7702571198873,
            "nrmse": 0.001081667587579658,
            "nmse": 1.1700047700203971e-06,
            "max_abs": 0.17538345519270138
          }
        },
        "truncation_128_256": {
          "T": {
            "rmse": 0.0009278770314705885,
            "reference_rms": 9.770251975421946,
            "nrmse": 9.496961120396452e-05,
            "nmse": 9.019227052232183e-09,
            "max_abs": 0.0239433196837453
          }
        },
        "independent_FEM_L0": {
          "T": {
            "rmse": 0.0218629721028602,
            "reference_rms": 9.770251975421946,
            "nrmse": 0.0022377081121202104,
            "nmse": 5.007337595048596e-06,
            "max_abs": 0.7689003642591672
          }
        },
        "independent_FEM_L1": {
          "T": {
            "rmse": 0.001995450172597248,
            "reference_rms": 9.770251975421946,
            "nrmse": 0.00020423732956089609,
            "nmse": 4.171288678616608e-08,
            "max_abs": 0.05636402344214275
          }
        },
        "independent_FEM_L2": {
          "T": {
            "rmse": 0.00017356477542416053,
            "reference_rms": 9.770251975421946,
            "nrmse": 1.7764616087771353e-05,
            "nmse": 3.155815847459048e-10,
            "max_abs": 0.006225119282845526
          }
        }
      }
    },
    {
      "task": "cc-2d-unsteady-heat-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-unsteady-heat-equation/author/data-evidence/certificate.json",
        "sha256": "cfa9b5e387e49a365ff5106b24e881d3c9f135e54006f4068c3bbcbddd1bf98c",
        "size_bytes": 4390
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Unsteady_Heat_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Unsteady_Heat_Equation",
      "development_case_id": "C16-base",
      "selected_reference_sha256": "b86b4477d11364dde565a89bc9c9e18eb210af331aa8e1382192a2634742eff4",
      "source_reference_sha256": "b86b4477d11364dde565a89bc9c9e18eb210af331aa8e1382192a2634742eff4",
      "reference_hash_match": true,
      "numerical_validation_sha256": "6d59210925a8e21f5e37e7c3190cdf06839e708dad36e8f3251845b0cf236056",
      "status": "verified_with_stated_limits",
      "limitations": [
        {
          "steady_comparison_uniform_transient_bound": 3.636429214230108e-06,
          "method": "sum of absolute heat-mode coefficients; higher modes exponentially suppressed"
        }
      ],
      "checks": {
        "truncation_64_128": {
          "T": {
            "rmse": 7.143828053921834e-17,
            "reference_rms": 1.294797982811117,
            "nrmse": 5.517330231247328e-17,
            "nmse": 3.0440932880635697e-33,
            "max_abs": 8.881784197001252e-16
          }
        },
        "truncation_128_256": {
          "T": {
            "rmse": 8.407461554190792e-17,
            "reference_rms": 1.294797982811117,
            "nrmse": 6.493261239052501e-17,
            "nmse": 4.216244151858163e-33,
            "max_abs": 8.881784197001252e-16
          }
        },
        "independent_FEM_L0": {
          "T": {
            "rmse": 5.9813036626929074e-05,
            "reference_rms": 1.294797982811117,
            "nrmse": 4.619487937189234e-05,
            "nmse": 2.1339668801836845e-09,
            "max_abs": 0.001094220657495093
          }
        },
        "independent_FEM_L1": {
          "T": {
            "rmse": 3.148477437227098e-06,
            "reference_rms": 1.294797982811117,
            "nrmse": 2.4316360382269707e-06,
            "nmse": 5.912853822404158e-12,
            "max_abs": 4.3879964448656494e-05
          }
        },
        "independent_FEM_L2": {
          "T": {
            "rmse": 1.828727121031592e-06,
            "reference_rms": 1.294797982811117,
            "nrmse": 1.412364820851257e-06,
            "nmse": 1.9947743871782034e-12,
            "max_abs": 5.477922324637063e-06
          }
        }
      }
    },
    {
      "task": "cc-fully-developed-turbulent-channel-flow",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-fully-developed-turbulent-channel-flow/author/data-evidence/certificate.json",
        "sha256": "6c2ac0e6129163b73a242f9a650acbbc3f5204e9cc4fa19a1a68c8215302b5c5",
        "size_bytes": 3380
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Fully_Developed_Turbulent_Channel_Flow",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Fully_Developed_Turbulent_Channel_Flow",
      "development_case_id": "C17-base",
      "selected_reference_sha256": "fc1231b9b7540e9b45a973ea0cbf86271f6861926c6ff38db9d33cb1b5cf01e5",
      "source_reference_sha256": "fc1231b9b7540e9b45a973ea0cbf86271f6861926c6ff38db9d33cb1b5cf01e5",
      "reference_hash_match": true,
      "numerical_validation_sha256": "99dd9ef2f4f4285866ca961fab33b890dc53b92b8470e46027414cb371dfdaaf",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 17.79113420419274,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 17.79113420419274,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_flux_BVP": {
          "u": {
            "rmse": 2.085361809962491e-12,
            "reference_rms": 17.79113420419274,
            "nrmse": 1.1721353939711416e-13,
            "nmse": 1.3739013817998832e-26,
            "max_abs": 4.066080805387173e-12
          }
        }
      }
    },
    {
      "task": "cc-lid-driven-cavity",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-lid-driven-cavity/author/data-evidence/certificate.json",
        "sha256": "039ce7e446a06303ef728dc685033621a4603d2557c9ae1ec43aff3d58c0bf03",
        "size_bytes": 9301
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Lid_Driven_Cavity",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Lid_Driven_Cavity",
      "development_case_id": "C18-base",
      "selected_reference_sha256": "d5e9e2085276cf7e95b0d06659a597ffae3007ac090979f6f5428e084821260f",
      "source_reference_sha256": "d5e9e2085276cf7e95b0d06659a597ffae3007ac090979f6f5428e084821260f",
      "reference_hash_match": true,
      "numerical_validation_sha256": "65486858308d3b73c85ed16f423b7f0161d69b9c6baf567a4fd407a0af4286c0",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.0016553560589993473,
            "reference_rms": 0.214449357526454,
            "nrmse": 0.007719100108729149,
            "nmse": 5.958450648858237e-05,
            "max_abs": 0.030854106602247078
          },
          "v": {
            "rmse": 0.0015111957211817735,
            "reference_rms": 0.1361491294900743,
            "nrmse": 0.011099562126043152,
            "nmse": 0.00012320027938989158,
            "max_abs": 0.03208930260106996
          },
          "p": {
            "rmse": 0.015989177106850605,
            "reference_rms": 0.7055672197698121,
            "nrmse": 0.022661451182591785,
            "nmse": 0.0005135413697009906,
            "max_abs": 0.4873559582338842
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.0003986312708036552,
            "reference_rms": 0.21442565266596048,
            "nrmse": 0.0018590652090711202,
            "nmse": 3.456123451578648e-06,
            "max_abs": 0.008034352643474461
          },
          "v": {
            "rmse": 0.0003540651352558204,
            "reference_rms": 0.13636912919358948,
            "nrmse": 0.002596373074680193,
            "nmse": 6.7411531429242785e-06,
            "max_abs": 0.007264194852545036
          },
          "p": {
            "rmse": 0.006169240989014244,
            "reference_rms": 0.7100963572714676,
            "nrmse": 0.008687892742781334,
            "nmse": 7.547948031007257e-05,
            "max_abs": 0.1779275003357128
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.1114088686945315e-05,
            "reference_rms": 0.2144333567004048,
            "nrmse": 9.846457198562081e-05,
            "nmse": 9.695271936311503e-09,
            "max_abs": 5.730659586222764e-05
          },
          "v": {
            "rmse": 1.9554218056577683e-05,
            "reference_rms": 0.13638490307194975,
            "nrmse": 0.00014337523887275025,
            "nmse": 2.0556459121818194e-08,
            "max_abs": 4.777526250857034e-05
          },
          "p": {
            "rmse": 1.4368968448620426e-05,
            "reference_rms": 0.7100937321199979,
            "nrmse": 2.023531232379929e-05,
            "nmse": 4.0946786484170346e-10,
            "max_abs": 4.741564707261281e-05
          }
        },
        "independent_OpenFOAM_N64": {
          "u": {
            "rmse": 0.0004772701783528552,
            "reference_rms": 0.2144333567004048,
            "nrmse": 0.0022257273107918205,
            "nmse": 4.953862062004589e-06,
            "max_abs": 0.005955212530408649
          },
          "v": {
            "rmse": 0.0005168511352058767,
            "reference_rms": 0.13638490307194975,
            "nrmse": 0.00378965063994812,
            "nmse": 1.4361451972859196e-05,
            "max_abs": 0.006702217187738946
          },
          "p": {
            "rmse": 0.005215851908274923,
            "reference_rms": 0.7100937321199979,
            "nrmse": 0.0073453005882799455,
            "nmse": 5.3953440732185715e-05,
            "max_abs": 0.11467298832998196
          }
        },
        "independent_OpenFOAM_N128": {
          "u": {
            "rmse": 0.0005764287073097158,
            "reference_rms": 0.2144333567004048,
            "nrmse": 0.002688148505342255,
            "nmse": 7.2261423867738e-06,
            "max_abs": 0.009679520467583205
          },
          "v": {
            "rmse": 0.0005819190477667657,
            "reference_rms": 0.13638490307194975,
            "nrmse": 0.004266740927034825,
            "nmse": 1.8205078138434002e-05,
            "max_abs": 0.0111842013483201
          },
          "p": {
            "rmse": 0.004256213806891872,
            "reference_rms": 0.7100937321199979,
            "nrmse": 0.005993876039695305,
            "nmse": 3.592654997923347e-05,
            "max_abs": 0.1118041651702999
          }
        }
      }
    },
    {
      "task": "cc-flow-past-circular-cylinder",
      "alias": "001",
      "source": {
        "locator": "benchmark:runs/cfdcodebench-local-20261019/local-pool/cc-flow-past-circular-cylinder/C19-base/certification.json",
        "sha256": "0fa4dcbe4cc56d4539a499729dd643152ea8b9727028bd2e3cda2526d59082c2",
        "size_bytes": 4195
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:cc-flow-past-circular-cylinder",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "cc-flow-past-circular-cylinder",
      "development_case_id": "C19-base",
      "selected_reference_sha256": "6dbc24e7f9fa1567ad96232a73bc44cd213907dfaabcbe74586c5b148a637775",
      "source_reference_sha256": "6dbc24e7f9fa1567ad96232a73bc44cd213907dfaabcbe74586c5b148a637775",
      "reference_hash_match": true,
      "numerical_validation_sha256": "0fa4dcbe4cc56d4539a499729dd643152ea8b9727028bd2e3cda2526d59082c2",
      "status": "verified_with_stated_limits",
      "limitations": [
        "OpenFOAM psi/omega are reconstructed from velocity; reconstruction and exterior streamfunction closure require separate audit",
        "Pairwise differences are verification evidence, not a rigorous exact-solution error bound; prior NRMSE<=0.01 failures are retained in historical evidence."
      ],
      "checks": {
        "space_L0_L1": {
          "psi": {
            "rmse": 0.0046598407954275755,
            "reference_rms": 20.603787443448155,
            "nrmse": 0.0002261642820873387,
            "nmse": 5.115028249208131e-08,
            "max_abs": 0.02632663494517473
          },
          "omega": {
            "rmse": 0.04664701133739954,
            "reference_rms": 0.42507235723050274,
            "nrmse": 0.10973899041876393,
            "nmse": 0.012042646018129563,
            "max_abs": 1.6905186156245016
          }
        },
        "space_L1_L2": {
          "psi": {
            "rmse": 0.0011668433768644917,
            "reference_rms": 20.60374216961855,
            "nrmse": 5.6632594567460284e-05,
            "nmse": 3.2072507674423323e-09,
            "max_abs": 0.006936658277375329
          },
          "omega": {
            "rmse": 0.012502471174888457,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.029410131601336213,
            "nmse": 0.000864955840807915,
            "max_abs": 0.8370335709577041
          }
        },
        "independent_FEM_L0_dt1": {
          "psi": {
            "rmse": 0.009817488880660821,
            "reference_rms": 20.60374216961855,
            "nrmse": 0.0004764905714621733,
            "nmse": 2.270432646923485e-07,
            "max_abs": 0.14670192378207147
          },
          "omega": {
            "rmse": 0.11209412445847096,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.2636841074012397,
            "nmse": 0.06952930849598851,
            "max_abs": 3.8846281560236235
          }
        },
        "independent_FEM_L1_dt1": {
          "psi": {
            "rmse": 0.0033761618615982393,
            "reference_rms": 20.60374216961855,
            "nrmse": 0.00016386158561897517,
            "nmse": 2.685061924156473e-08,
            "max_abs": 0.04700876345812688
          },
          "omega": {
            "rmse": 0.0344496144954514,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.08103739506806457,
            "nmse": 0.0065670593994175755,
            "max_abs": 1.2493455932005904
          }
        },
        "independent_FEM_L2_dt1": {
          "psi": {
            "rmse": 0.0004977177945651564,
            "reference_rms": 20.60374216961855,
            "nrmse": 2.4156669718914996e-05,
            "nmse": 5.835446919087447e-10,
            "max_abs": 0.005588704849383674
          },
          "omega": {
            "rmse": 0.006442856495570064,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.015155824378449725,
            "nmse": 0.00022969901259041098,
            "max_abs": 0.18441294494061822
          }
        },
        "independent_FEM_L2_dt2": {
          "psi": {
            "rmse": 0.0004975429862817997,
            "reference_rms": 20.60374216961855,
            "nrmse": 2.4148185421163764e-05,
            "nmse": 5.831348591349062e-10,
            "max_abs": 0.005584597079142384
          },
          "omega": {
            "rmse": 0.006438456342537135,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.01514547369833583,
            "nmse": 0.00022938537354698238,
            "max_abs": 0.18445369896440766
          }
        }
      }
    },
    {
      "task": "cc-1d-kdv-burgers-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-kdv-burgers-equation/author/data-evidence/certificate.json",
        "sha256": "65cc78f6c766c59dd22387792e37ff8498eb8fe83a54ec980c77dfacb3a62cb4",
        "size_bytes": 5399
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_KdV_Burgers_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_KdV_Burgers_Equation",
      "development_case_id": "C20-base",
      "selected_reference_sha256": "5d40c9c70dfdf223b7c63825734c0e9cadb3030c20f624ba5f59f2a94571098c",
      "source_reference_sha256": "5d40c9c70dfdf223b7c63825734c0e9cadb3030c20f624ba5f59f2a94571098c",
      "reference_hash_match": true,
      "numerical_validation_sha256": "26ce81fd353a99914291b07a19e5842c1466a706702764b0576be0b62aca305c",
      "status": "verified_with_stated_limits",
      "limitations": [
        "Space/time checks use the same Dedalus engine and equation case; not an independent solver cross-validation"
      ],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 2.8407823366157268e-05,
            "reference_rms": 0.1753483662977809,
            "nrmse": 0.00016200791581892702,
            "nmse": 2.6246564787992544e-08,
            "max_abs": 9.707635143262755e-05
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 8.496606391767287e-05,
            "reference_rms": 0.17534865172140843,
            "nrmse": 0.00048455498849609525,
            "nmse": 2.34793536876451e-07,
            "max_abs": 0.00015578015275413692
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.132331259219637e-05,
            "reference_rms": 0.1753487121631028,
            "nrmse": 0.00012160518505754535,
            "nmse": 1.4787821032879851e-08,
            "max_abs": 4.000888066159336e-05
          }
        },
        "RK443_vs_SBDF2": {
          "u": {
            "rmse": 7.1238359693456485e-06,
            "reference_rms": 0.1753487121631028,
            "nrmse": 4.062667972559344e-05,
            "nmse": 1.650527105525945e-09,
            "max_abs": 1.360417835601091e-05
          }
        }
      }
    },
    {
      "task": "cc-2d-rayleigh-benard-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:runs/cfdcodebench-local-20261019/local-pool/cc-2d-rayleigh-benard-convection/C21-base/certification.json",
        "sha256": "2b72ef43855cd2692786838d4d88bc6d26ce05a840afb4418bdba7d6aeb0e63c",
        "size_bytes": 3309
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Rayleigh_Benard_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Rayleigh_Benard_Convection",
      "development_case_id": "C21-base",
      "selected_reference_sha256": "1de912b495ad711ef564c7479d06564dace52335fed735fbbe63090557d6f91d",
      "source_reference_sha256": "1de912b495ad711ef564c7479d06564dace52335fed735fbbe63090557d6f91d",
      "reference_hash_match": true,
      "numerical_validation_sha256": "2b72ef43855cd2692786838d4d88bc6d26ce05a840afb4418bdba7d6aeb0e63c",
      "status": "verified_with_stated_limits",
      "limitations": [
        "Space/time checks use the same Dedalus engine and equation case; not an independent solver cross-validation"
      ],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.00314624572379992,
            "reference_rms": 0.20259284027234906,
            "nrmse": 0.015529895921150854,
            "nmse": 0.0002411776673217779,
            "max_abs": 0.01008575706642345
          },
          "w": {
            "rmse": 0.00276585674722019,
            "reference_rms": 0.19688409295176537,
            "nrmse": 0.014048147342699734,
            "nmse": 0.0001973504437622016,
            "max_abs": 0.009953223504804543
          },
          "b": {
            "rmse": 0.005939609572474391,
            "reference_rms": 0.5182872243204023,
            "nrmse": 0.011460073283231379,
            "nmse": 0.00013133327965703364,
            "max_abs": 0.010299952201776597
          },
          "p": {
            "rmse": 0.001410006087853857,
            "reference_rms": 0.14919813319914188,
            "nrmse": 0.009450561194166247,
            "nmse": 8.931310688468096e-05,
            "max_abs": 0.0028859529501063796
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.00040414487707124235,
            "reference_rms": 0.2028261809731732,
            "nrmse": 0.001992567602131682,
            "nmse": 3.970325649064801e-06,
            "max_abs": 0.0010853591389289319
          },
          "w": {
            "rmse": 0.00037633806359418974,
            "reference_rms": 0.19711383392793866,
            "nrmse": 0.0019092422692755919,
            "nmse": 3.6452060427886118e-06,
            "max_abs": 0.0008307045301639282
          },
          "b": {
            "rmse": 0.0005602467516189164,
            "reference_rms": 0.5183149112678805,
            "nrmse": 0.0010809003164668058,
            "nmse": 1.168345494138041e-06,
            "max_abs": 0.0012909622135745535
          },
          "p": {
            "rmse": 0.0001712927549588533,
            "reference_rms": 0.1492310442034827,
            "nrmse": 0.001147835933690101,
            "nmse": 1.317527330670226e-06,
            "max_abs": 0.0003766205060263539
          }
        },
        "half_dt": {
          "u": {
            "rmse": 5.931696040009361e-05,
            "reference_rms": 0.20286074456722175,
            "nrmse": 0.0002924023596908263,
            "nmse": 8.549913995276336e-08,
            "max_abs": 0.0001594432538877255
          },
          "w": {
            "rmse": 5.46725225111877e-05,
            "reference_rms": 0.19714796458983497,
            "nrmse": 0.0002773172049984565,
            "nmse": 7.690483218815594e-08,
            "max_abs": 0.0001182323163395893
          },
          "b": {
            "rmse": 7.801454149367275e-05,
            "reference_rms": 0.5183186296891417,
            "nrmse": 0.0001505146391139008,
            "nmse": 2.2654656587587797e-08,
            "max_abs": 0.0001837708897793333
          },
          "p": {
            "rmse": 2.9391049454039463e-05,
            "reference_rms": 0.14923689539524373,
            "nrmse": 0.00019694224659524894,
            "nmse": 3.8786248493983845e-08,
            "max_abs": 6.628178513207184e-05
          }
        }
      }
    },
    {
      "task": "cc-2d-shear-flow-with-tracer",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-shear-flow-with-tracer/author/data-evidence/certificate.json",
        "sha256": "98672b97d0497d55022040b9420819c8e084600dbb53463c7333f9aadd66097a",
        "size_bytes": 9593
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Shear_Flow_With_Tracer",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Shear_Flow_With_Tracer",
      "development_case_id": "C22-base",
      "selected_reference_sha256": "f98db963d005e95216a76f6a73676bc9a733d3851d8333680cc8e39008872d3a",
      "source_reference_sha256": "f98db963d005e95216a76f6a73676bc9a733d3851d8333680cc8e39008872d3a",
      "reference_hash_match": true,
      "numerical_validation_sha256": "9999b615adc6db8bd5a91845d51d44aab626065e96ae501c18f30f096499e07a",
      "status": "verified_with_stated_limits",
      "limitations": [
        "Space/time checks use the same Dedalus engine and equation case; not an independent solver cross-validation"
      ],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.0006263831249206998,
            "reference_rms": 0.4379484492864326,
            "nrmse": 0.001430266794964776,
            "nmse": 2.0456631047788126e-06,
            "max_abs": 0.0023588997809186607
          },
          "w": {
            "rmse": 0.0005620552935634056,
            "reference_rms": 0.07723873314980104,
            "nrmse": 0.007276858004303679,
            "nmse": 5.295266241479852e-05,
            "max_abs": 0.0017686117008610391
          },
          "s": {
            "rmse": 0.008865789468679114,
            "reference_rms": 0.3987273478419459,
            "nrmse": 0.022235217916864534,
            "nmse": 0.0004944049158104536,
            "max_abs": 0.0437428040658855
          },
          "p": {
            "rmse": 0.00011456312050583665,
            "reference_rms": 0.041171713337552325,
            "nrmse": 0.0027825686914356496,
            "nmse": 7.742688522557903e-06,
            "max_abs": 0.0003663445880378244
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 1.5162656180900307e-05,
            "reference_rms": 0.4379483454360245,
            "nrmse": 3.4622019557590195e-05,
            "nmse": 1.198684238246158e-09,
            "max_abs": 6.15355452590477e-05
          },
          "w": {
            "rmse": 1.1894781271940488e-05,
            "reference_rms": 0.0772393169298653,
            "nrmse": 0.00015399904795560486,
            "nmse": 2.3715706771232684e-08,
            "max_abs": 3.649600051670518e-05
          },
          "s": {
            "rmse": 0.0002997115500051294,
            "reference_rms": 0.39872423827518216,
            "nrmse": 0.0007516762745641802,
            "nmse": 5.650172217426847e-07,
            "max_abs": 0.001981273833017525
          },
          "p": {
            "rmse": 2.2613562775443302e-06,
            "reference_rms": 0.041172562559389864,
            "nrmse": 5.492386523871108e-05,
            "nmse": 3.016630972760095e-09,
            "max_abs": 6.5497501722106e-06
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.53430306134044e-08,
            "reference_rms": 0.43794834616308415,
            "nrmse": 5.786762488187844e-08,
            "nmse": 3.3486620094697966e-15,
            "max_abs": 1.1179130679495053e-07
          },
          "w": {
            "rmse": 1.8844965307161036e-08,
            "reference_rms": 0.07723931098506745,
            "nrmse": 2.439815304774573e-07,
            "nmse": 5.952698721412243e-14,
            "max_abs": 7.02074881564485e-08
          },
          "s": {
            "rmse": 8.571585048982768e-07,
            "reference_rms": 0.398724242741874,
            "nrmse": 2.149752668671275e-06,
            "nmse": 4.621436536459268e-12,
            "max_abs": 4.2706801965941565e-06
          },
          "p": {
            "rmse": 5.807731437932489e-07,
            "reference_rms": 0.041172022374359823,
            "nrmse": 1.4106014480234267e-05,
            "nmse": 1.9897964451657884e-10,
            "max_abs": 1.3426768657037735e-06
          }
        }
      }
    },
    {
      "task": "cc-pipe-flow-disk-evp",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-pipe-flow-disk-evp/author/data-evidence/certificate.json",
        "sha256": "2a58e2c3408929693c037fa1f13dc59e8c8281d236fc793121722b2c4e6bc2a7",
        "size_bytes": 4902
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Pipe_Flow_Disk_EVP",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Pipe_Flow_Disk_EVP",
      "development_case_id": "C23-base",
      "selected_reference_sha256": "875741e3117f9f50d304a7c8acb468d040e2e5827fbedc68ff410bcc94661458",
      "source_reference_sha256": "875741e3117f9f50d304a7c8acb468d040e2e5827fbedc68ff410bcc94661458",
      "reference_hash_match": true,
      "numerical_validation_sha256": "5b1778236d9ac37db62b4d8e9f73aa7af5fa068744aa73f4d400b1e275adde0a",
      "status": "verified_with_stated_limits",
      "limitations": [
        {
          "independent_Galerkin_mass_condition": 55200661980102.74,
          "note": "Ill-conditioning recorded; convergence at order32/48 is required along with residuals"
        }
      ],
      "checks": {
        "space_L0_L1": {
          "s": {
            "rmse": 1.9333192866066717e-08,
            "reference_rms": 0.07252741579453673,
            "nrmse": 2.6656392833347066e-07,
            "nmse": 7.105632788857169e-14,
            "max_abs": 1.9333192866066717e-08
          }
        },
        "space_L1_L2": {
          "s": {
            "rmse": 1.0504097591734762e-13,
            "reference_rms": 0.07252741579443168,
            "nrmse": 1.4482933766049358e-12,
            "nmse": 2.0975537047177262e-24,
            "max_abs": 1.0504097591734762e-13
          }
        },
        "independent_Galerkin": {
          "s": {
            "max_abs": 1.2536311433386516e-09
          }
        }
      }
    },
    {
      "task": "cc-lane-emden-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-lane-emden-equation/author/data-evidence/certificate.json",
        "sha256": "dd2f48e20abeac27e421df2e924daf6ea7997a86d8d6c0a72f2969eac30b1fe6",
        "size_bytes": 5179
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Lane_Emden_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Lane_Emden_Equation",
      "development_case_id": "C24-base",
      "selected_reference_sha256": "915a3d2a056f24632058ef7b7d7cc1c4fa4604f4f9296459a624f093dd726896",
      "source_reference_sha256": "915a3d2a056f24632058ef7b7d7cc1c4fa4604f4f9296459a624f093dd726896",
      "reference_hash_match": true,
      "numerical_validation_sha256": "87be43e234e7ba1597920bb12122ccb321efdc22279d8a0e2ca5d2a10ca2ffb4",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "f": {
            "rmse": 2.176366090926758e-10,
            "reference_rms": 1.37195500631748,
            "nrmse": 1.586324683320651e-10,
            "nmse": 2.5164260009123633e-20,
            "max_abs": 1.9672438789086755e-08
          }
        },
        "space_L1_L2": {
          "f": {
            "rmse": 1.3425846701783458e-14,
            "reference_rms": 1.3719550063174772,
            "nrmse": 9.785923474138079e-15,
            "nmse": 9.576429824168669e-29,
            "max_abs": 3.4017233474514796e-12
          }
        },
        "independent_regular_IVP": {
          "f": {
            "rmse": 1.2257416954978105e-08,
            "reference_rms": 1.3719550011924542,
            "nrmse": 8.934270398318019e-09,
            "nmse": 7.982118755026161e-17,
            "max_abs": 2.391485106834068e-06
          }
        }
      }
    }
  ],
  "interpretation": "Checks mix analytic agreement, independent solver comparison, and same-engine refinement. Historical check metrics are not new benchmark RMS scores. Limitations are retained.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}

==> supplement/evidence/heat-conduction-steady-2d.json <==
{
  "scope": "independent_P1_FEM_comparison",
  "source": {
    "locator": "benchmark:runs/release-assembly/ch01/baseline-steady-numerical/report.json",
    "sha256": "aa49c9f0635d33b3f972703f505285e8acf5a73834eae6217b6f280d791b7650",
    "size_bytes": 132429
  },
  "cases": [
    {
      "task": "heat-conduction-steady-2d",
      "alias": "01-constant-dirichlet",
      "selected_reference_sha256": "f0dbb957b1d239ff1218d5c8f7f6eb07d12ac4769c9c3ca2466141c42787fc97",
      "source_reference_sha256": "f0dbb957b1d239ff1218d5c8f7f6eb07d12ac4769c9c3ca2466141c42787fc97",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "02-affine-shifted",
      "selected_reference_sha256": "e6ab6cb3c5951d15bfe4cd2163d6f9a7fa2b4850be23f8862f7c401ba8f90464",
      "source_reference_sha256": "e6ab6cb3c5951d15bfe4cd2163d6f9a7fa2b4850be23f8862f7c401ba8f90464",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "03-bilinear-dirichlet",
      "selected_reference_sha256": "66d1113657cc8440a491f45c4fe105fc16de229877756cfc745285f39d21d078",
      "source_reference_sha256": "66d1113657cc8440a491f45c4fe105fc16de229877756cfc745285f39d21d078",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "04-quadratic-source",
      "selected_reference_sha256": "579a512a4589407eda596f4aa3fd4b847dbebad459e13dd653379b77cc48cad6",
      "source_reference_sha256": "579a512a4589407eda596f4aa3fd4b847dbebad459e13dd653379b77cc48cad6",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "05-anisotropic-quadratic",
      "selected_reference_sha256": "6da2adac68c3350f1e63a141ea6269fcfeae4b5619a3433dc225ed5d9b16a5a3",
      "source_reference_sha256": "6da2adac68c3350f1e63a141ea6269fcfeae4b5619a3433dc225ed5d9b16a5a3",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "06-cubic-source",
      "selected_reference_sha256": "f5c4154ec65492a59abecc0aa227485f0fa8ca7586cbe1a3af265bc019b3d583",
      "source_reference_sha256": "f5c4154ec65492a59abecc0aa227485f0fa8ca7586cbe1a3af265bc019b3d583",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "07-zero-boundary-bubble",
      "selected_reference_sha256": "ac1f9d7385ede7172186cce52141382f2c3f391d66cf4cbb45f76a034183c69c",
      "source_reference_sha256": "ac1f9d7385ede7172186cce52141382f2c3f391d66cf4cbb45f76a034183c69c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "08-harmonic-quartic",
      "selected_reference_sha256": "dc0736dd7ad86bac95066042aebeaefb6f37da1036e5b3ab18dac7a4a01acf20",
      "source_reference_sha256": "dc0736dd7ad86bac95066042aebeaefb6f37da1036e5b3ab18dac7a4a01acf20",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "09-dirichlet-derivative",
      "selected_reference_sha256": "80d80fbf83b0af89c4b5d4648d1f0d658eaca65fad25b55ff4a7f08340fb4e25",
      "source_reference_sha256": "80d80fbf83b0af89c4b5d4648d1f0d658eaca65fad25b55ff4a7f08340fb4e25",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "10-insulated-sides",
      "selected_reference_sha256": "40c35de54d3aff9649984708d9a6fa7cef2cb6e38fee1d74928c4258a6a51ee5",
      "source_reference_sha256": "40c35de54d3aff9649984708d9a6fa7cef2cb6e38fee1d74928c4258a6a51ee5",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "11-signed-heat-flux",
      "selected_reference_sha256": "88a9ab033795d99be04bcdd4d6f024b6334077ca50bfff0992a7c28d1babf085",
      "source_reference_sha256": "88a9ab033795d99be04bcdd4d6f024b6334077ca50bfff0992a7c28d1babf085",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "12-cubic-derivative",
      "selected_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "source_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "13-dirichlet-robin",
      "selected_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "source_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "14-four-operators",
      "selected_reference_sha256": "b4254da7176a26f0507148d686e5269e2da4fcbbf7b40e654c1908f07040dcee",
      "source_reference_sha256": "b4254da7176a26f0507148d686e5269e2da4fcbbf7b40e654c1908f07040dcee",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "15-pure-robin-constant",
      "selected_reference_sha256": "c6570cfa039c35c980ee5dd0eb8686ee3be43d41a45857e241f850e8e5010f1c",
      "source_reference_sha256": "c6570cfa039c35c980ee5dd0eb8686ee3be43d41a45857e241f850e8e5010f1c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "16-pure-robin-quadratic",
      "selected_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "source_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "17-pure-flux-affine-mean",
      "selected_reference_sha256": "3e18882a5da5d2e361e93f9e263d48d6d1ccb97ebbedf6f5855744c5ad7a1c43",
      "source_reference_sha256": "3e18882a5da5d2e361e93f9e263d48d6d1ccb97ebbedf6f5855744c5ad7a1c43",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "18-pure-flux-source-mean",
      "selected_reference_sha256": "6f6eaca3dd3df1c3b6dd53624c9f0b907a655e716161bf034b6d2699371c7eb2",
      "source_reference_sha256": "6f6eaca3dd3df1c3b6dd53624c9f0b907a655e716161bf034b6d2699371c7eb2",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "19-pure-derivative-mean",
      "selected_reference_sha256": "2d05fe9157fd5f19a0afc067f2f3e88a24b2c589b4403d0ed4bd8dbc4335e735",
      "source_reference_sha256": "2d05fe9157fd5f19a0afc067f2f3e88a24b2c589b4403d0ed4bd8dbc4335e735",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "20-robin-flux-no-dirichlet",
      "selected_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "source_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "21-robin-derivative-large-k",
      "selected_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "source_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "22-small-k-flux",
      "selected_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "source_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "23-long-shifted-domain",
      "selected_reference_sha256": "ee9e3c2bbafddbb01908b341ac5325642efa56fae9bb210b9e4cb4504a4bd179",
      "source_reference_sha256": "ee9e3c2bbafddbb01908b341ac5325642efa56fae9bb210b9e4cb4504a4bd179",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "24-quartic-four-operators",
      "selected_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "source_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "25-zero-solution",
      "selected_reference_sha256": "51d50e40cfd65cfff11f799947def4189099d7c1fe6bdfcda38fb0856604996c",
      "source_reference_sha256": "51d50e40cfd65cfff11f799947def4189099d7c1fe6bdfcda38fb0856604996c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "26-small-temperature",
      "selected_reference_sha256": "a30777dd694452be46c0565eeb2f9bfc4cc8151ec6e609db4a8a0c08da5ed498",
      "source_reference_sha256": "a30777dd694452be46c0565eeb2f9bfc4cc8151ec6e609db4a8a0c08da5ed498",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "27-sparse-tags",
      "selected_reference_sha256": "27b971af7fa36ec76200c877a823e70912188c65a00e9d7bb3cbd6434c9c5a95",
      "source_reference_sha256": "27b971af7fa36ec76200c877a823e70912188c65a00e9d7bb3cbd6434c9c5a95",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "28-unstructured-quadratic",
      "selected_reference_sha256": "2291ccc75fabeab0d6c5d07949d0f928fcc8b6d2e6a59571e45ab9d011cc4d13",
      "source_reference_sha256": "2291ccc75fabeab0d6c5d07949d0f928fcc8b6d2e6a59571e45ab9d011cc4d13",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "29-bubble-coarser",
      "selected_reference_sha256": "c4edf029cf78ed3204e425e7d01bf36f394f7d8708ace9c6a9b0fa2c3ac2340f",
      "source_reference_sha256": "c4edf029cf78ed3204e425e7d01bf36f394f7d8708ace9c6a9b0fa2c3ac2340f",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "30-bubble-refined",
      "selected_reference_sha256": "aa02aa62a7a5fc31e3b472839c518e50b80e5e7905d07f8d14228130b796a2b6",
      "source_reference_sha256": "aa02aa62a7a5fc31e3b472839c518e50b80e5e7905d07f8d14228130b796a2b6",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "31-quartic-pure-flux",
      "selected_reference_sha256": "e8a93fce822176ed9ceeddcc7fdcc8bb0e0a5fd7b84fe29110a036e80fc97c03",
      "source_reference_sha256": "e8a93fce822176ed9ceeddcc7fdcc8bb0e0a5fd7b84fe29110a036e80fc97c03",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "32-rotated-boundary-roles",
      "selected_reference_sha256": "f39bffd5b35ff845e9698194b32d7317f09eb7d26e304b5ad7c42769ca36f5e0",
      "source_reference_sha256": "f39bffd5b35ff845e9698194b32d7317f09eb7d26e304b5ad7c42769ca36f5e0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    }
  ],
  "interpretation": "Existing comparison under the recorded historical pointwise condition. No new RMS score or exact error bound is inferred.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/evidence/heat-conduction-transient-2d.json <==
{
  "scope": "independent_P1_FEM_comparison",
  "source": {
    "locator": "benchmark:runs/release-assembly/ch01/baseline-transient/report.json",
    "sha256": "f779333603543b60de8500993f4914839b4a9de6c70818c471e8d0635a9c7891",
    "size_bytes": 169861
  },
  "cases": [
    {
      "task": "heat-conduction-transient-2d",
      "alias": "01-zero",
      "selected_reference_sha256": "cffbb29d0fffd6e1c6b625964f2aa42a86a80c2625cc4e76f073dff4c6b35980",
      "source_reference_sha256": "cffbb29d0fffd6e1c6b625964f2aa42a86a80c2625cc4e76f073dff4c6b35980",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "02-insulated-constant",
      "selected_reference_sha256": "a50e719c9c6bce7bc8d9aa519d02e933639c698c5a7084b4b4eed207a16dbbc0",
      "source_reference_sha256": "a50e719c9c6bce7bc8d9aa519d02e933639c698c5a7084b4b4eed207a16dbbc0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "03-smooth-cooling",
      "selected_reference_sha256": "1cbfd084578bcaf97fdf1eeec5f99e06769dbaf87a838bf25e51a6df5658c3e0",
      "source_reference_sha256": "1cbfd084578bcaf97fdf1eeec5f99e06769dbaf87a838bf25e51a6df5658c3e0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "04-polynomial-bump",
      "selected_reference_sha256": "6476d817c61c14091bc4e1d97e555cff62b58228fe7be5591a8909832e802be5",
      "source_reference_sha256": "6476d817c61c14091bc4e1d97e555cff62b58228fe7be5591a8909832e802be5",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "05-two-hotspots",
      "selected_reference_sha256": "00ec00ae96f54a284915ba2ac8b50a0e206176536ed92cf3fa65018549f77ee6",
      "source_reference_sha256": "00ec00ae96f54a284915ba2ac8b50a0e206176536ed92cf3fa65018549f77ee6",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "06-localized-hotspot",
      "selected_reference_sha256": "e1efef582fc4f52ff59e1341fd69e3397e71cba1e39cdbd767a587b3fce5123f",
      "source_reference_sha256": "e1efef582fc4f52ff59e1341fd69e3397e71cba1e39cdbd767a587b3fce5123f",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "07-signed-pattern",
      "selected_reference_sha256": "901c94d502f8212e86b98b9ae04243699cab8cbaaaf466d938a6a9fb11e3a969",
      "source_reference_sha256": "901c94d502f8212e86b98b9ae04243699cab8cbaaaf466d938a6a9fb11e3a969",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "08-short-wavelength",
      "selected_reference_sha256": "c8d14d5f3e97528d4d75c6e29a7579d7a654780f97a8242bc7eb7451ce84d1ab",
      "source_reference_sha256": "c8d14d5f3e97528d4d75c6e29a7579d7a654780f97a8242bc7eb7451ce84d1ab",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "09-dirichlet-neumann",
      "selected_reference_sha256": "400d12fc1c001d7358eeba8ff8a848ff70cf6686e0d0834edd51561aca82e527",
      "source_reference_sha256": "400d12fc1c001d7358eeba8ff8a848ff70cf6686e0d0834edd51561aca82e527",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "10-reversed-natural",
      "selected_reference_sha256": "7d9aebacef92a5e7b242056220068178ef0a34d5bad375fd8392ca1931ca9087",
      "source_reference_sha256": "7d9aebacef92a5e7b242056220068178ef0a34d5bad375fd8392ca1931ca9087",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "11-one-insulated-axis",
      "selected_reference_sha256": "33fc61392206988e93d031a93a52c940d4bf9d4712f8d94dc387905e3ad0e47c",
      "source_reference_sha256": "33fc61392206988e93d031a93a52c940d4bf9d4712f8d94dc387905e3ad0e47c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "12-other-insulated-axis",
      "selected_reference_sha256": "d1bbccb14537f7373a22152bc8d33dc0a586e7bb397a53da2a04542d92859abe",
      "source_reference_sha256": "d1bbccb14537f7373a22152bc8d33dc0a586e7bb397a53da2a04542d92859abe",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "13-four-robin",
      "selected_reference_sha256": "29ccbdf65e2179010775e3ba2029ed6c0cacd5737842a292a50dfec5c64b398f",
      "source_reference_sha256": "29ccbdf65e2179010775e3ba2029ed6c0cacd5737842a292a50dfec5c64b398f",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "14-dirichlet-robin",
      "selected_reference_sha256": "93ca18569db3deb404b9f3a8a70928d504782c2d9248f166699e37ce061b74eb",
      "source_reference_sha256": "93ca18569db3deb404b9f3a8a70928d504782c2d9248f166699e37ce061b74eb",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "15-four-operators",
      "selected_reference_sha256": "e7721963ddf80645bc20dda6684f944ede539009ea09a353463b50986c29fdad",
      "source_reference_sha256": "e7721963ddf80645bc20dda6684f944ede539009ea09a353463b50986c29fdad",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "16-robin-flux",
      "selected_reference_sha256": "fb977e2a743d0d241fb6ee9b855c4f6adf6d631f595c8ab9d0fb9e939a7f28d9",
      "source_reference_sha256": "fb977e2a743d0d241fb6ee9b855c4f6adf6d631f595c8ab9d0fb9e939a7f28d9",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "17-weak-robin",
      "selected_reference_sha256": "ebfff37753383c0c817e71e2fa90e01f8d1d08e34d003cf1a2636a63e352c752",
      "source_reference_sha256": "ebfff37753383c0c817e71e2fa90e01f8d1d08e34d003cf1a2636a63e352c752",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "18-fast-diffusion",
      "selected_reference_sha256": "aa7d122ec43afec55bb4b13d0fd02bbead7a923a7d233545c2c7804f4faff5ec",
      "source_reference_sha256": "aa7d122ec43afec55bb4b13d0fd02bbead7a923a7d233545c2c7804f4faff5ec",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "19-slow-diffusion",
      "selected_reference_sha256": "f3df787e3990cbd9a1a29b512a8ec9f00ff7872c153b01ef1b6a9c22958522b2",
      "source_reference_sha256": "f3df787e3990cbd9a1a29b512a8ec9f00ff7872c153b01ef1b6a9c22958522b2",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "20-shifted-rectangle",
      "selected_reference_sha256": "580e5dcf80ca08c48ec4c1f30024ba8e2b517ed2eef0998b00950177041f7f81",
      "source_reference_sha256": "580e5dcf80ca08c48ec4c1f30024ba8e2b517ed2eef0998b00950177041f7f81",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "21-sparse-tags",
      "selected_reference_sha256": "0102c3dce5b8a73114b2bdb4ecd62eade586e3a1396cbb87eac70e673611210e",
      "source_reference_sha256": "0102c3dce5b8a73114b2bdb4ecd62eade586e3a1396cbb87eac70e673611210e",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "22-unstructured",
      "selected_reference_sha256": "15f67d9297bb4b53294308b3464da995fe1c0c750824d60e9bfc8dc67d8c4c53",
      "source_reference_sha256": "15f67d9297bb4b53294308b3464da995fe1c0c750824d60e9bfc8dc67d8c4c53",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "23-initial-boundary-layer",
      "selected_reference_sha256": "ff73dfedc16ab2e286ce159ca733d85d4681e83b915c49d7e3238291132252b0",
      "source_reference_sha256": "ff73dfedc16ab2e286ce159ca733d85d4681e83b915c49d7e3238291132252b0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "24-insulated-gradient",
      "selected_reference_sha256": "31c21eb6b81ffcd81c0dec3a777767664a399aa56ea6e9b2447c28a9ab125f0d",
      "source_reference_sha256": "31c21eb6b81ffcd81c0dec3a777767664a399aa56ea6e9b2447c28a9ab125f0d",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    }
  ],
  "interpretation": "Existing comparison under the recorded historical pointwise condition. No new RMS score or exact error bound is inferred.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/evidence/other-flow-source-assembly.json <==
{
  "scope": "source_binding_and_assembly_only_no_numerical_validation",
  "sources": [
    {
      "locator": "benchmark:qbank/design/reviews/release-assembly-rc2-2026-10-23/local-flow-selection.json",
      "sha256": "88fbd054e5ca7e48d0f2db4c1c442fdf016f813aeb32412cc7f2d4ed2dee0867",
      "size_bytes": 230031
    },
    {
      "locator": "benchmark:qbank/design/reviews/release-assembly-rc2-2026-10-23/new-flow-report.json",
      "sha256": "d377266ca3b375dd2be18f6f5506c1afb2af001a24454887ef3f643a22a48372",
      "size_bytes": 124464
    }
  ],
  "cases": [
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "64e449ec5f0a878473523bd74aceb91800e90b00983e579483b5801f3bda4a3d",
      "source_reference_sha256": "64e449ec5f0a878473523bd74aceb91800e90b00983e579483b5801f3bda4a3d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-01-lid_start",
      "source_description": "方腔；顶壁从静止线性加速；黏性启动与主涡形成",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "03a96676a06c218322d8ec3ac17dd1b8863dbe7f354b6fd50eb307b310efea8f",
      "source_reference_sha256": "03a96676a06c218322d8ec3ac17dd1b8863dbe7f354b6fd50eb307b310efea8f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-02-velocity_reservoir",
      "source_description": "带偏心方柱直通道；速度入口线性启动、完整储槽牵引出口、无滑移侧壁；开边界及压力出口的完整牵引语义",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "dd58b58be7a5b7ba281ae32cdbac83e8713c4f81a4ccadaaf66ac48e630bf114",
      "source_reference_sha256": "dd58b58be7a5b7ba281ae32cdbac83e8713c4f81a4ccadaaf66ac48e630bf114",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-03-traction_channel",
      "source_description": "直通道；两端显式总牵引的分段线性压差驱动；完整矢量牵引、无额外压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "d29a877bac39cf6a2a5d76486f3636cc2316736ef523c59ce72a3c84bfcceb93",
      "source_reference_sha256": "d29a877bac39cf6a2a5d76486f3636cc2316736ef523c59ce72a3c84bfcceb93",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-04-periodic_acceleration",
      "source_description": "周期直通道；周期端面、无滑移壁、时变全域加速度；周期无压力跳跃，体力驱动及均值压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "a18260bdcd61e467c8c8d2d4c284a2cd372cbda264b78f890f7d345796e52538",
      "source_reference_sha256": "a18260bdcd61e467c8c8d2d4c284a2cd372cbda264b78f890f7d345796e52538",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-05-symmetry_channel",
      "source_description": "通道对称半域；速度入口、牵引出口、一个平面对称边界；对称重建与无回流保证",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "b3b5941b1323bfe1246fbdea4f40bd5c735377dfa8b3188fb67b976ff1c58797",
      "source_reference_sha256": "b3b5941b1323bfe1246fbdea4f40bd5c735377dfa8b3188fb67b976ff1c58797",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-06-slip_vortex",
      "source_description": "全滑移方盒；满足无穿透及零切向牵引的非零涡初态；滑移和物理初态，不用零初态覆盖全部瞬态",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "9b93f1ac5213dd5eb9f13a9b26c113b002cc6f09893cc2478377a4bee65f0874",
      "source_reference_sha256": "9b93f1ac5213dd5eb9f13a9b26c113b002cc6f09893cc2478377a4bee65f0874",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-07-spatial_force",
      "source_description": "非对称封闭域；空间非均匀非保守体加速度，时间按previous分段保持；静壁、点压力规范；分布源项、非线性时间采样和点规范；给定体力不补造其他源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "18725628027bc1fa978f88ae25ad5c75fbb906f81aa382251c0ca9a803ff0f06",
      "source_reference_sha256": "18725628027bc1fa978f88ae25ad5c75fbb906f81aa382251c0ca9a803ff0f06",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-08-obstacle_flux",
      "source_description": "直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；流量全边界归一化、内孔、真实面平均与整体流率/载荷",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "009",
      "selected_reference_sha256": "0af6239380b5d0483aabd3c02ac1534bd15394d5ab613db0feaaa3b603288e7f",
      "source_reference_sha256": "0af6239380b5d0483aabd3c02ac1534bd15394d5ab613db0feaaa3b603288e7f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-09-pulse",
      "source_description": "方腔；顶壁加速、保持、减速至静止；驱动撤去后的涡衰减；稳态题改为分段顶壁驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "010",
      "selected_reference_sha256": "5327ddd6f29b70730643fd3d0dfe41f9e104b65adef06b8a1e9857989d389235",
      "source_reference_sha256": "5327ddd6f29b70730643fd3d0dfe41f9e104b65adef06b8a1e9857989d389235",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-10-reversal",
      "source_description": "方腔；顶壁正向启动后反向；流向反转的记忆；稳态题改为不等速反向双壁",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "e12f69e2f0e08da10ef9e3046341068ac920945bfe6325af1be23271037c16d9",
      "source_reference_sha256": "e12f69e2f0e08da10ef9e3046341068ac920945bfe6325af1be23271037c16d9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-01-lid_start",
      "source_description": "方腔；顶壁从静止线性加速；黏性启动与主涡形成",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "1c21d1ec58c827af6db18e5ed9f0ca5858dfdad239ad2a6c1f6b542cc3068dce",
      "source_reference_sha256": "1c21d1ec58c827af6db18e5ed9f0ca5858dfdad239ad2a6c1f6b542cc3068dce",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-02-velocity_reservoir",
      "source_description": "带偏心方柱直通道；速度入口线性启动、完整储槽牵引出口、无滑移侧壁；开边界及压力出口的完整牵引语义",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "d7bf085d4eb88005398d88f74154e18359db4758713234396d1f71b9318a4312",
      "source_reference_sha256": "d7bf085d4eb88005398d88f74154e18359db4758713234396d1f71b9318a4312",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-03-traction_channel",
      "source_description": "直通道；两端显式总牵引的分段线性压差驱动；完整矢量牵引、无额外压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "661eeedfbb0e7c8c2928d05e52dd684dd850695e8706c53d4c933ad61fe3ebc3",
      "source_reference_sha256": "661eeedfbb0e7c8c2928d05e52dd684dd850695e8706c53d4c933ad61fe3ebc3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-04-periodic_acceleration",
      "source_description": "周期直通道；周期端面、无滑移壁、时变全域加速度；周期无压力跳跃，体力驱动及均值压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "002908d1b6f7dcad07efd3e5395639de61888e93f26e397324b1881623cce63a",
      "source_reference_sha256": "002908d1b6f7dcad07efd3e5395639de61888e93f26e397324b1881623cce63a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-05-symmetry_channel",
      "source_description": "通道对称半域；速度入口、牵引出口、一个平面对称边界；对称重建与无回流保证",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "f4e8ee15df6bd1f479912ba614cd175eff946c3cb624fd743854a3e9bbc2110d",
      "source_reference_sha256": "f4e8ee15df6bd1f479912ba614cd175eff946c3cb624fd743854a3e9bbc2110d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-06-slip_vortex",
      "source_description": "全滑移方盒；满足无穿透及零切向牵引的非零涡初态；滑移和物理初态，不用零初态覆盖全部瞬态",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "5cde7cb1658ec22bee58ade03edd505d1f42eb2b18ef6419de9831e6a344603d",
      "source_reference_sha256": "5cde7cb1658ec22bee58ade03edd505d1f42eb2b18ef6419de9831e6a344603d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-07-spatial_force",
      "source_description": "非对称封闭域；空间非均匀非保守体加速度，时间按previous分段保持；静壁、点压力规范；分布源项、非线性时间采样和点规范；给定体力不补造其他源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "3be5b26aef0e115d4bd6a188e91d05036f82db448e98b3e0c88964d709e2cd13",
      "source_reference_sha256": "3be5b26aef0e115d4bd6a188e91d05036f82db448e98b3e0c88964d709e2cd13",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-08-obstacle_flux",
      "source_description": "直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；流量全边界归一化、内孔、真实面平均与整体流率/载荷",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "da88d3d06573e01b12ebe9c7b36a29f79f3111c4d3ed1728c876ad2521155421",
      "source_reference_sha256": "da88d3d06573e01b12ebe9c7b36a29f79f3111c4d3ed1728c876ad2521155421",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-09-pulse",
      "source_description": "方腔；顶壁加速、保持、减速至静止；驱动撤去后的涡衰减；稳态题改为分段顶壁驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "227f49b3965571db242a38b1915af77ec22cd953d3a92f5a6dc8105b737d5b82",
      "source_reference_sha256": "227f49b3965571db242a38b1915af77ec22cd953d3a92f5a6dc8105b737d5b82",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-10-reversal",
      "source_description": "方腔；顶壁正向启动后反向；流向反转的记忆；稳态题改为不等速反向双壁",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "ba213fa0239107c94da610e83332f4029af9c537babdd79c46114aaca7faf12c",
      "source_reference_sha256": "ba213fa0239107c94da610e83332f4029af9c537babdd79c46114aaca7faf12c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-02-power_law_thickening",
      "source_description": "周期通道；剪切增稠截断幂律、体力驱动；增稠、周期无压差及体源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "ac095b592835dd896ee85382ce7797d9778508f4b31e89bd7e46c749e0d44f88",
      "source_reference_sha256": "ac095b592835dd896ee85382ce7797d9778508f4b31e89bd7e46c749e0d44f88",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-03-cross_obstacle_flux",
      "source_description": "带偏心方柱通道；Cross、带shape的流量入口及储槽牵引出口；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "9537c867766ce1e07eabbb23443b1286393d63108318b1ce52de3f6119663fec",
      "source_reference_sha256": "9537c867766ce1e07eabbb23443b1286393d63108318b1ce52de3f6119663fec",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "source_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "3e84193c33b119b1986e0735bd64cf1c4f7d26cef2e336a6657982c51406d7d0",
      "source_reference_sha256": "3e84193c33b119b1986e0735bd64cf1c4f7d26cef2e336a6657982c51406d7d0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "69fa02884b5717f31f66ba4a8addb92c76aeb7aeeb1382da2733c05373794c4e",
      "source_reference_sha256": "69fa02884b5717f31f66ba4a8addb92c76aeb7aeeb1382da2733c05373794c4e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-08-carreau_pulse",
      "source_description": "方腔；Carreau、相向分段壁速；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "source_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "d1ca94926bc1b62902127fe99f46e1b2e93716ce43785a43fcd07c918dc41ab6",
      "source_reference_sha256": "d1ca94926bc1b62902127fe99f46e1b2e93716ce43785a43fcd07c918dc41ab6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、稳态不等速多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "25527597e9ccc56a92049ff6bcd740b5654ea499534a30cb9295505dd8c7cdc7",
      "source_reference_sha256": "25527597e9ccc56a92049ff6bcd740b5654ea499534a30cb9295505dd8c7cdc7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-02-power_law_thickening",
      "source_description": "周期通道；剪切增稠截断幂律、体力驱动；增稠、周期无压差及体源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "b33fcf0527568021b5653bdd3403fe31da1b1b00627df4920de794e232842248",
      "source_reference_sha256": "b33fcf0527568021b5653bdd3403fe31da1b1b00627df4920de794e232842248",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-03-cross_obstacle_flux",
      "source_description": "Cross直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "101f656b17b8a44981d705e1889a4209c55529125a0cc3d80b1f92e66fea6d56",
      "source_reference_sha256": "101f656b17b8a44981d705e1889a4209c55529125a0cc3d80b1f92e66fea6d56",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "source_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "9e8997dc5a00b94d0140310f6163d82489de86c97fd4aa50d2cdac5a964ff64c",
      "source_reference_sha256": "9e8997dc5a00b94d0140310f6163d82489de86c97fd4aa50d2cdac5a964ff64c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "7242e61ae02e40c608700457c20ac8db91af853fb7dec2e33846bdd08a8a1e29",
      "source_reference_sha256": "7242e61ae02e40c608700457c20ac8db91af853fb7dec2e33846bdd08a8a1e29",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-08-carreau_pulse",
      "source_description": "方腔；Carreau、分段线性壁速脉冲和相容物理初速度；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "source_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "7c06cabc15dba9ec5f67f927008d1e5f411768946e483fc08f65d9a4416478b6",
      "source_reference_sha256": "7c06cabc15dba9ec5f67f927008d1e5f411768946e483fc08f65d9a4416478b6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、非零相容物理初速度和多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "943feccb08a08f5e2635ca98d450de61bafff4ccbf3cff11235083a5eca61454",
      "source_reference_sha256": "943feccb08a08f5e2635ca98d450de61bafff4ccbf3cff11235083a5eca61454",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-03-cross_obstacle_flux",
      "source_description": "带偏心方柱通道；Cross、带shape的流量入口及储槽牵引出口；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "5bc588322dcf398b32c0823ef60d9e4818856bffaa813c93a9c65d4dae02220e",
      "source_reference_sha256": "5bc588322dcf398b32c0823ef60d9e4818856bffaa813c93a9c65d4dae02220e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "source_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "fa13d460f1076cf9124198a2998b82d320b2bca239aaa529fc74d3222d0b1955",
      "source_reference_sha256": "fa13d460f1076cf9124198a2998b82d320b2bca239aaa529fc74d3222d0b1955",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "2aa3b1f197e4e43f9eef757c06eb50b6bbfc7bd40acfdacf3e78c34d05163491",
      "source_reference_sha256": "2aa3b1f197e4e43f9eef757c06eb50b6bbfc7bd40acfdacf3e78c34d05163491",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-08-carreau_pulse",
      "source_description": "方腔；Carreau、相向分段壁速；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "source_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "ce8d1e30afde7c98959a2e6792ed97220de44baeffc5769b9e7ca65d8ec1ac08",
      "source_reference_sha256": "ce8d1e30afde7c98959a2e6792ed97220de44baeffc5769b9e7ca65d8ec1ac08",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、稳态不等速多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "74a19c825b2e4c867e86b9d7e03f39da495e6eabc0d652c982227443e5a16374",
      "source_reference_sha256": "74a19c825b2e4c867e86b9d7e03f39da495e6eabc0d652c982227443e5a16374",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-02-power_law_thickening",
      "source_description": "周期通道；剪切增稠截断幂律、体力驱动；增稠、周期无压差及体源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "5409f0dba944c08db7b38726337e8c0ac224d8437499639b47f9edd8550a974f",
      "source_reference_sha256": "5409f0dba944c08db7b38726337e8c0ac224d8437499639b47f9edd8550a974f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-03-cross_obstacle_flux",
      "source_description": "Cross直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "4064f71c3cbb79c5c175662fad75f00db0fd18a6a1eb58bb97efa5c4e67ad279",
      "source_reference_sha256": "4064f71c3cbb79c5c175662fad75f00db0fd18a6a1eb58bb97efa5c4e67ad279",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "source_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "48f2df127c3d2da94979228bf67bdbaec9379b3c2f4782de0efe3b4a2fe6f4c7",
      "source_reference_sha256": "48f2df127c3d2da94979228bf67bdbaec9379b3c2f4782de0efe3b4a2fe6f4c7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "4164c62408da08017d2daa9a852766ddbc41858ecbcb11c9486a305c38d6e191",
      "source_reference_sha256": "4164c62408da08017d2daa9a852766ddbc41858ecbcb11c9486a305c38d6e191",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-08-carreau_pulse",
      "source_description": "方腔；Carreau、分段线性壁速脉冲和相容物理初速度；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "source_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "cbf815d82bdc622d020c9b01b3fe62fc820f187856c6c693436403f622372157",
      "source_reference_sha256": "cbf815d82bdc622d020c9b01b3fe62fc820f187856c6c693436403f622372157",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、非零相容物理初速度和多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "9bce856cb62001e26b3c4e87e7a5b6c4aa15ccac9321c8c5dc55bd8424c165b9",
      "source_reference_sha256": "9bce856cb62001e26b3c4e87e7a5b6c4aa15ccac9321c8c5dc55bd8424c165b9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-9-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "2142e4a2732017f82a9aa245898ab39a21a47b9675c93b5a2658bebe14719842",
      "source_reference_sha256": "2142e4a2732017f82a9aa245898ab39a21a47b9675c93b5a2658bebe14719842",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-9-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "69e19a337e80ba5cfc52007b302545036afe43c8a36fea0f40a54490ce3a1def",
      "source_reference_sha256": "69e19a337e80ba5cfc52007b302545036afe43c8a36fea0f40a54490ce3a1def",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-9-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "7998a1429fd29c99b0f93109a2f55123721ccacce8744554afb5bff4b829ee1c",
      "source_reference_sha256": "7998a1429fd29c99b0f93109a2f55123721ccacce8744554afb5bff4b829ee1c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "88870c0722c5db826ae7ea3ad4a015d8be48fd51849af1587dc656b7289ed986",
      "source_reference_sha256": "88870c0722c5db826ae7ea3ad4a015d8be48fd51849af1587dc656b7289ed986",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "089f7072efaa910781fd46407c35dc884a30fd6e558629bfbfcb2d6bf6b41ebf",
      "source_reference_sha256": "089f7072efaa910781fd46407c35dc884a30fd6e558629bfbfcb2d6bf6b41ebf",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "7c72d0ec28da860bf0b1f94cbf8a5f463dd0eca4070e7c7b1f0ccd7dec7a8794",
      "source_reference_sha256": "7c72d0ec28da860bf0b1f94cbf8a5f463dd0eca4070e7c7b1f0ccd7dec7a8794",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-06-ideal_stratified_slip",
      "source_description": "高腔；理想气体、均匀竖直体加速度、滑移壁；封闭质量库存、分层和滑移",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "f07bb84c7943408ef7acee20079e173d143a17982a233f150afd73c1e37626e6",
      "source_reference_sha256": "f07bb84c7943408ef7acee20079e173d143a17982a233f150afd73c1e37626e6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-07-barotropic_stratified",
      "source_description": "矩形腔；线性正压、斜向体加速度；非竖直压力和密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "78801da6769dca26f5658632bec3a61701c3570f37d38d7ebd086db838a18d9e",
      "source_reference_sha256": "78801da6769dca26f5658632bec3a61701c3570f37d38d7ebd086db838a18d9e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-11-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "9e836cb68be49ae927d1968dc5cbf9c70f0df3b78487bb137aa532306c65e83b",
      "source_reference_sha256": "9e836cb68be49ae927d1968dc5cbf9c70f0df3b78487bb137aa532306c65e83b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-11-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "fda36f93dccd21a51e9e130a9aaba3f7de342fba5e436e0dbcf427c93d13e9eb",
      "source_reference_sha256": "fda36f93dccd21a51e9e130a9aaba3f7de342fba5e436e0dbcf427c93d13e9eb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-11-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "2c1628393cca016dede087210e7041c09c1a7d2527462325b61415b8d2eb42b7",
      "source_reference_sha256": "2c1628393cca016dede087210e7041c09c1a7d2527462325b61415b8d2eb42b7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "5cdb727bca39b4852e9404d341fc1840fa8206059dd2c4922986b76a46ed3665",
      "source_reference_sha256": "5cdb727bca39b4852e9404d341fc1840fa8206059dd2c4922986b76a46ed3665",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "588767ee681d11e0ccea1c0d31f56cba32820e7bb52a53252721c64b0e8b0698",
      "source_reference_sha256": "588767ee681d11e0ccea1c0d31f56cba32820e7bb52a53252721c64b0e8b0698",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "1dc55f777d35ede86aa0fd659ac737d696da58b53b2d39423acb2706e5ecb70e",
      "source_reference_sha256": "1dc55f777d35ede86aa0fd659ac737d696da58b53b2d39423acb2706e5ecb70e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-06-ideal_stratified_slip",
      "source_description": "高腔；理想气体、均匀竖直体加速度、滑移壁；封闭质量库存、分层和滑移",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "a1b027c13212bfe70b061467744552a30230015e0b04d77e5f4d85022a1c24b7",
      "source_reference_sha256": "a1b027c13212bfe70b061467744552a30230015e0b04d77e5f4d85022a1c24b7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-07-barotropic_stratified",
      "source_description": "矩形腔；线性正压、斜向体加速度；非竖直压力和密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "39b10709b00cedfdec1a9310e0002e92d3155c8f302d4e4aea36bb9d349d88d1",
      "source_reference_sha256": "39b10709b00cedfdec1a9310e0002e92d3155c8f302d4e4aea36bb9d349d88d1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "86486e3758fcf239bf507ccc4543c6dda58f09be300c21778324c5f316c92638",
      "source_reference_sha256": "86486e3758fcf239bf507ccc4543c6dda58f09be300c21778324c5f316c92638",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "1135164959878c9d5c52531a56e1d49c963d8cc046a3a062bc6157cab7fa59c1",
      "source_reference_sha256": "1135164959878c9d5c52531a56e1d49c963d8cc046a3a062bc6157cab7fa59c1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "b1525fa735baa755887303548cf9eed23420db1a1cb6b7189f5f139c3c4aad94",
      "source_reference_sha256": "b1525fa735baa755887303548cf9eed23420db1a1cb6b7189f5f139c3c4aad94",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "237174536fc61b8b1eadbfbfcb21ea10d090ca9defa8f72938a2a8f2d9fc1f31",
      "source_reference_sha256": "237174536fc61b8b1eadbfbfcb21ea10d090ca9defa8f72938a2a8f2d9fc1f31",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "4267836156f74fc5aa4eb4926826fff4388d8cfcc7e9db561f0f2381241c5c41",
      "source_reference_sha256": "4267836156f74fc5aa4eb4926826fff4388d8cfcc7e9db561f0f2381241c5c41",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "4879dfab8d1ff8ff47417f03ce29fda975d21d9bd7fecc0e129224091038bcc1",
      "source_reference_sha256": "4879dfab8d1ff8ff47417f03ce29fda975d21d9bd7fecc0e129224091038bcc1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "a241750790ef02dc784aaad2e1d447698e7183bc8dc51906d67e81f58b44079d",
      "source_reference_sha256": "a241750790ef02dc784aaad2e1d447698e7183bc8dc51906d67e81f58b44079d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "009",
      "selected_reference_sha256": "7584307fb85f3c74dacf6ef10131e06feca9af1e5626ca46496be11c7c8dfbe8",
      "source_reference_sha256": "7584307fb85f3c74dacf6ef10131e06feca9af1e5626ca46496be11c7c8dfbe8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "010",
      "selected_reference_sha256": "78a270dc8de18518a7064b57b7b225aa60c2f5cecb177814639258f139ec0f32",
      "source_reference_sha256": "78a270dc8de18518a7064b57b7b225aa60c2f5cecb177814639258f139ec0f32",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "ea9d46249e0e5c6794c5048e27285859ba1d9e65eb1c9f43b6b8fd75949dd85d",
      "source_reference_sha256": "ea9d46249e0e5c6794c5048e27285859ba1d9e65eb1c9f43b6b8fd75949dd85d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "548f086d5dfa704829fe568d939baef3f8d8c9355f474da9a7d2416c80f8f1b9",
      "source_reference_sha256": "548f086d5dfa704829fe568d939baef3f8d8c9355f474da9a7d2416c80f8f1b9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "9fad6be0f97ec2290ea3c2c391bad5d6021ab6984b8d3f1eee86fbbf90b78c99",
      "source_reference_sha256": "9fad6be0f97ec2290ea3c2c391bad5d6021ab6984b8d3f1eee86fbbf90b78c99",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "11a1fe98be5dab36a171a08f4eef8df2c31995bc3bd947994967602fa62d72d6",
      "source_reference_sha256": "11a1fe98be5dab36a171a08f4eef8df2c31995bc3bd947994967602fa62d72d6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "fe91291fa39f8e98a8ed62613192d319e6d36318f06516c4c40c074e24bc4cae",
      "source_reference_sha256": "fe91291fa39f8e98a8ed62613192d319e6d36318f06516c4c40c074e24bc4cae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "c82dde55901855ecc61f6d2cf1eb9bd30a3b71a546e90891fef99e6e9f0af3b8",
      "source_reference_sha256": "c82dde55901855ecc61f6d2cf1eb9bd30a3b71a546e90891fef99e6e9f0af3b8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "34b1b70188c7208e5f77b28df47ce6440ae4052001c0d1655da701e3a9cad169",
      "source_reference_sha256": "34b1b70188c7208e5f77b28df47ce6440ae4052001c0d1655da701e3a9cad169",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "6216654dbd4afba32b24e950b519811c160f1694b06f129d7ec682e51300122d",
      "source_reference_sha256": "6216654dbd4afba32b24e950b519811c160f1694b06f129d7ec682e51300122d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "009",
      "selected_reference_sha256": "d37e88d981605dff130e9933ffdd1a5bf6287bf619f56e3362f341a6be708d2a",
      "source_reference_sha256": "d37e88d981605dff130e9933ffdd1a5bf6287bf619f56e3362f341a6be708d2a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "010",
      "selected_reference_sha256": "f0a1a98c00d362a98ac67487bbc5dbe71160030a254faee9d45b6316c244affe",
      "source_reference_sha256": "f0a1a98c00d362a98ac67487bbc5dbe71160030a254faee9d45b6316c244affe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "source_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "9d04beb90dbfa93420a46a4f0f983d0e2a0e225e38340e1fdc5c4794d8ba9cb6",
      "source_reference_sha256": "9d04beb90dbfa93420a46a4f0f983d0e2a0e225e38340e1fdc5c4794d8ba9cb6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "22e4e865fadc4013a73de2160813fee1a95b30be723d2b28dfb664fc93145885",
      "source_reference_sha256": "22e4e865fadc4013a73de2160813fee1a95b30be723d2b28dfb664fc93145885",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "f0c49cc4b825fb0a447d92c02a2db8e4b2c29d865c9ba8e35c8c99663ff33e83",
      "source_reference_sha256": "f0c49cc4b825fb0a447d92c02a2db8e4b2c29d865c9ba8e35c8c99663ff33e83",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "c10ddc81af8fb9d9476db078088a15045a0f2b7fc0ab51af8418ab620700a833",
      "source_reference_sha256": "c10ddc81af8fb9d9476db078088a15045a0f2b7fc0ab51af8418ab620700a833",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "42e3a4452efb19cb17a3dea568e9884a9715d498229e7c1faa9e606bfeb78128",
      "source_reference_sha256": "42e3a4452efb19cb17a3dea568e9884a9715d498229e7c1faa9e606bfeb78128",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "66b5f373d4ff897f0e7a2255b6db5ee63555721143d1790908d2c577a3a0efe9",
      "source_reference_sha256": "66b5f373d4ff897f0e7a2255b6db5ee63555721143d1790908d2c577a3a0efe9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "008",
      "selected_reference_sha256": "7e9fb18ba4c783557a20b4d5482edaeeb2e11b66cb496d1d371d92c676910fc8",
      "source_reference_sha256": "7e9fb18ba4c783557a20b4d5482edaeeb2e11b66cb496d1d371d92c676910fc8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "009",
      "selected_reference_sha256": "46c879fca9d4b62f5251806b4c207e4f123db0b37504f55949854b3f2bf0886d",
      "source_reference_sha256": "46c879fca9d4b62f5251806b4c207e4f123db0b37504f55949854b3f2bf0886d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "010",
      "selected_reference_sha256": "37d15392e26986bfcaf387ed705d635b5a44f800d6451166eb8080b4fd677eaf",
      "source_reference_sha256": "37d15392e26986bfcaf387ed705d635b5a44f800d6451166eb8080b4fd677eaf",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "8d483e0c27b6ecada50f18496b5c710fdc292edf920a1f6035319678b36801d2",
      "source_reference_sha256": "8d483e0c27b6ecada50f18496b5c710fdc292edf920a1f6035319678b36801d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "97942d4024e0cf83853511d435464ae7ac8a95e9b0bf3581e5413c1d9593b541",
      "source_reference_sha256": "97942d4024e0cf83853511d435464ae7ac8a95e9b0bf3581e5413c1d9593b541",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "403910c0eb8903da7d6811146411e2681e721acd4e87fa7d92481e0ec33ddea4",
      "source_reference_sha256": "403910c0eb8903da7d6811146411e2681e721acd4e87fa7d92481e0ec33ddea4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "e89958104e39141f50756227f078798fcad83f1c9f3e2a306329899cf33d0322",
      "source_reference_sha256": "e89958104e39141f50756227f078798fcad83f1c9f3e2a306329899cf33d0322",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "bc32e7db4b6a8abff3266239c5ef19ad0d61f3ede64cf931bfeaa03eb2fb4984",
      "source_reference_sha256": "bc32e7db4b6a8abff3266239c5ef19ad0d61f3ede64cf931bfeaa03eb2fb4984",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "c326d0e536920fdc9b9a940ec7b085ee1a81de892e7d956021db1b04d23cbe33",
      "source_reference_sha256": "c326d0e536920fdc9b9a940ec7b085ee1a81de892e7d956021db1b04d23cbe33",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "aaaa913af3cf54650d68c24c5305fbc32c1ca558dffca5ae1bda3ce1d628ae46",
      "source_reference_sha256": "aaaa913af3cf54650d68c24c5305fbc32c1ca558dffca5ae1bda3ce1d628ae46",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "19f3db55522804cb2c71bb4ce067c972f8e7d9ae4fd2a05cca22b66b0b74bd38",
      "source_reference_sha256": "19f3db55522804cb2c71bb4ce067c972f8e7d9ae4fd2a05cca22b66b0b74bd38",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "1df7e9e200f5609188959d5c2cc07ba0671dbd4061decf3daff2714648914f8a",
      "source_reference_sha256": "1df7e9e200f5609188959d5c2cc07ba0671dbd4061decf3daff2714648914f8a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "730493f3151ed82e160b1d9600abb401888299012d4b2446008ab1c38e7033c4",
      "source_reference_sha256": "730493f3151ed82e160b1d9600abb401888299012d4b2446008ab1c38e7033c4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "71a23e4a764467d4516d1a369f9339b4a3913bc830a7b4d98a62d818acf37d03",
      "source_reference_sha256": "71a23e4a764467d4516d1a369f9339b4a3913bc830a7b4d98a62d818acf37d03",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-01-vertical_gravity",
      "source_description": "方盒；均匀竖直保守加速度；等熵静水与总体质量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "ee91b0433218edfd93f66eec48605f2bfd34c0ec9eb44a6cf7041c66e4c5935e",
      "source_reference_sha256": "ee91b0433218edfd93f66eec48605f2bfd34c0ec9eb44a6cf7041c66e4c5935e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-02-horizontal_gravity",
      "source_description": "宽盒；均匀水平保守加速度；不同几何质量归一化；不是旋转复制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "80a6029c129ab8797f56e08cc8f091d4f3d82671dff188afc1b4fbce835af98f",
      "source_reference_sha256": "80a6029c129ab8797f56e08cc8f091d4f3d82671dff188afc1b4fbce835af98f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-03-oblique_gravity",
      "source_description": "非正方矩形盒；斜向保守加速度；双向温度及密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "e23a3fdcd08d3d29503e47c0663fd64853ed8dbd3d6c6ed5fe59e79ff8fb3811",
      "source_reference_sha256": "e23a3fdcd08d3d29503e47c0663fd64853ed8dbd3d6c6ed5fe59e79ff8fb3811",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-04-deep_column",
      "source_description": "深柱盒；竖直保守加速度；可观分层和温度范围限制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "a415efde91645878059396dbce22d42bdd24d81d774ee389f61d687a99af8c61",
      "source_reference_sha256": "a415efde91645878059396dbce22d42bdd24d81d774ee389f61d687a99af8c61",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-05-quadratic_potential",
      "source_description": "方盒；二次势的线性回复加速度；非均匀保守体力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "a07a832c39f35eb0f80785caf9c2140d9e74f21b61e8ca99173d89783fc5471e",
      "source_reference_sha256": "a07a832c39f35eb0f80785caf9c2140d9e74f21b61e8ca99173d89783fc5471e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-06-anisotropic_potential",
      "source_description": "矩形盒；不同方向刚度的二次势；各向异性势能与质量约束",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "64469edc53c622b34f73ef8428c37ac0fb226ba9ad39e68870913dd210cfc2cb",
      "source_reference_sha256": "64469edc53c622b34f73ef8428c37ac0fb226ba9ad39e68870913dd210cfc2cb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-07-offcentre_well",
      "source_description": "带偏心方孔的盒；偏心二次势；内孔域上的质量积分",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "947c39525055518dd5cf338443b9dabfd668e2c2b1f7848f1744ef037ebd141f",
      "source_reference_sha256": "947c39525055518dd5cf338443b9dabfd668e2c2b1f7848f1744ef037ebd141f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-08-piecewise_potential",
      "source_description": "长盒；连续分片线性势；契约分片输入的静水重建",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "009",
      "selected_reference_sha256": "75c9ba1cdfa43509684977836cf201a218f7fdf3fbbdddbee6bcac4b8fb9c903",
      "source_reference_sha256": "75c9ba1cdfa43509684977836cf201a218f7fdf3fbbdddbee6bcac4b8fb9c903",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-09-double_well",
      "source_description": "宽盒；双阱光滑保守势的采样；多个密度峰而非自由环流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "010",
      "selected_reference_sha256": "69ba428df83029e697021b4589553893d5c1086552d01a264fbb9e0fba8ab543",
      "source_reference_sha256": "69ba428df83029e697021b4589553893d5c1086552d01a264fbb9e0fba8ab543",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-10-multiaxis_well",
      "source_description": "非对称盒；含交叉项的正定二次势；耦合多方向静水平衡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "2366b4ababf4189d2f3f966c65f9cb9e261b519c1405a4bcd86b4c063ab0d33d",
      "source_reference_sha256": "2366b4ababf4189d2f3f966c65f9cb9e261b519c1405a4bcd86b4c063ab0d33d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-01-acoustic_mode",
      "source_description": "封闭矩形盒；小幅平面声学压力扰动；线性极限",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "9d2d1a4dc2206dc2014818ff404b47c7510a55fd013e211db38ccb65073162a3",
      "source_reference_sha256": "9d2d1a4dc2206dc2014818ff404b47c7510a55fd013e211db38ccb65073162a3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-02-compression_pulse",
      "source_description": "长封闭盒；有限幅平滑压缩脉冲；非线性压缩",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "b19d9cdc263a627474f28988c46e4d585a4db6a0d9bb06feb49c13868a0b3d1f",
      "source_reference_sha256": "b19d9cdc263a627474f28988c46e4d585a4db6a0d9bb06feb49c13868a0b3d1f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-03-rarefaction",
      "source_description": "长封闭盒；无真空稀疏波初态；膨胀与熵可容许性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "0996e3580f6dc7b19ce77b1ff5da7a7f78d2466cfefea4fec4e5e476351a433f",
      "source_reference_sha256": "0996e3580f6dc7b19ce77b1ff5da7a7f78d2466cfefea4fec4e5e476351a433f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-04-sod",
      "source_description": "封闭长盒；Sod型分片初态，早于端壁反射取样；激波、接触与稀疏波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "6943bc80bbd13f09fe74b2f6af4412c32df53326823f14160aa7f18e535395c0",
      "source_reference_sha256": "6943bc80bbd13f09fe74b2f6af4412c32df53326823f14160aa7f18e535395c0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-05-contact",
      "source_description": "封闭长盒；等压静止密度接触面；接触间断保持",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "0b5d0e5f875808116af6c3dbfeadc0773017c4c367868746c50af255acde0c69",
      "source_reference_sha256": "0b5d0e5f875808116af6c3dbfeadc0773017c4c367868746c50af255acde0c69",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-06-cross_acoustic",
      "source_description": "方盒；相交的低幅声学扰动；多方向波传播",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "34faf31a057ef5f2ad0cfd59bc823fd03b3cdda7ccfa3fe3e9378332a355fe5f",
      "source_reference_sha256": "34faf31a057ef5f2ad0cfd59bc823fd03b3cdda7ccfa3fe3e9378332a355fe5f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-07-radial_blast",
      "source_description": "方盒；中心高压区、静止初速度；圆柱/球面膨胀",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "408e4114b289db526313d257fcbb70af6bfcb54a0e64bd94f8c0dd3469c4300b",
      "source_reference_sha256": "408e4114b289db526313d257fcbb70af6bfcb54a0e64bd94f8c0dd3469c4300b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-08-offcentre_blast",
      "source_description": "长宽不等的盒；偏心高压区；非对称壁面反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "009",
      "selected_reference_sha256": "68d8e1372a2e06e3c31002ca86c1a3a0477a58ca8297e49e7b94025ea3804085",
      "source_reference_sha256": "68d8e1372a2e06e3c31002ca86c1a3a0477a58ca8297e49e7b94025ea3804085",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-09-gravity_adjustment",
      "source_description": "高盒；均匀初态与分段线性加速度脉冲；时变体力调整中的能量转换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "010",
      "selected_reference_sha256": "d5df9557ecc94c4be7c9852f34091d3e191930715867919d7540af9e2c9ac55f",
      "source_reference_sha256": "d5df9557ecc94c4be7c9852f34091d3e191930715867919d7540af9e2c9ac55f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-10-obstacle_reflection",
      "source_description": "带方形障碍物的盒；低幅压力脉冲；绕射和封闭内边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "4c06a81dafb3986f062ce5af187bf59b46857b8bc59b73ff01b6b6efd5e9d40f",
      "source_reference_sha256": "4c06a81dafb3986f062ce5af187bf59b46857b8bc59b73ff01b6b6efd5e9d40f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-01-vertical_gravity",
      "source_description": "方盒；均匀竖直保守加速度；等熵静水与总体质量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "00ac6332eb21766900a0120cb7cd932a4440b8a5c54fb39e1ee9c6c8c116cbea",
      "source_reference_sha256": "00ac6332eb21766900a0120cb7cd932a4440b8a5c54fb39e1ee9c6c8c116cbea",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-02-horizontal_gravity",
      "source_description": "宽盒；均匀水平保守加速度；不同几何质量归一化；不是旋转复制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "4488a5b2cb95e8ebc3c0f7877a95edb49c10c51e8c1d4a684ad631575ea907bc",
      "source_reference_sha256": "4488a5b2cb95e8ebc3c0f7877a95edb49c10c51e8c1d4a684ad631575ea907bc",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-03-oblique_gravity",
      "source_description": "非正方矩形盒；斜向保守加速度；双向温度及密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "5bc44447fe575072f972a4fb06c0e0265732b00eb55acf5a7b17099c360047b2",
      "source_reference_sha256": "5bc44447fe575072f972a4fb06c0e0265732b00eb55acf5a7b17099c360047b2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-04-deep_column",
      "source_description": "深柱盒；竖直保守加速度；可观分层和温度范围限制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "43822ae344d50c1a93e6618ff6ff845d6759ae0280f837b304a82caff20262d7",
      "source_reference_sha256": "43822ae344d50c1a93e6618ff6ff845d6759ae0280f837b304a82caff20262d7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-05-quadratic_potential",
      "source_description": "方盒；二次势的线性回复加速度；非均匀保守体力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "ff6013e10dab2c51e8761a5931bc5ab27cbe5be5841abc1e959d9b818d3d3288",
      "source_reference_sha256": "ff6013e10dab2c51e8761a5931bc5ab27cbe5be5841abc1e959d9b818d3d3288",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-06-anisotropic_potential",
      "source_description": "矩形盒；不同方向刚度的二次势；各向异性势能与质量约束",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "cde2513d7e83ac6e90cac7d58c3f8cd3618057c6be79cc6e9fcb9d494766094b",
      "source_reference_sha256": "cde2513d7e83ac6e90cac7d58c3f8cd3618057c6be79cc6e9fcb9d494766094b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-07-offcentre_well",
      "source_description": "带偏心方孔的盒；偏心二次势；内孔域上的质量积分",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "008",
      "selected_reference_sha256": "7a8b244d931fcee9c5355e00a8a2e82e0ec83881ddf9382795dbad7dadb3bd48",
      "source_reference_sha256": "7a8b244d931fcee9c5355e00a8a2e82e0ec83881ddf9382795dbad7dadb3bd48",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-08-piecewise_potential",
      "source_description": "长盒；连续分片线性势；契约分片输入的静水重建",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "009",
      "selected_reference_sha256": "3295bfafeb28814ff4f2f0073115b58733ca6db212f326fe5e3d47778e878370",
      "source_reference_sha256": "3295bfafeb28814ff4f2f0073115b58733ca6db212f326fe5e3d47778e878370",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-09-double_well",
      "source_description": "宽盒；双阱光滑保守势的采样；多个密度峰而非自由环流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "010",
      "selected_reference_sha256": "23f881f5b7d096605a646eb76078e2ea18c4a4c9ba8e630a1c867f473d6735fe",
      "source_reference_sha256": "23f881f5b7d096605a646eb76078e2ea18c4a4c9ba8e630a1c867f473d6735fe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-10-multiaxis_well",
      "source_description": "非对称盒；含交叉项的正定二次势；耦合多方向静水平衡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "0b9b41e830dd9dba38fc0aa0a214c034177a2b3401f994f3c461fc09415e927a",
      "source_reference_sha256": "0b9b41e830dd9dba38fc0aa0a214c034177a2b3401f994f3c461fc09415e927a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-01-acoustic_mode",
      "source_description": "封闭矩形盒；小幅平面声学压力扰动；线性极限",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "b2d192929f67cee770e60d013bceba61db4b8e44bde1446d0d9526cd6e3f10b8",
      "source_reference_sha256": "b2d192929f67cee770e60d013bceba61db4b8e44bde1446d0d9526cd6e3f10b8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-02-compression_pulse",
      "source_description": "长封闭盒；有限幅平滑压缩脉冲；非线性压缩",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "3b70a927cec8e58af3742e4eff48022c75319f52d12e5af44010327505730a13",
      "source_reference_sha256": "3b70a927cec8e58af3742e4eff48022c75319f52d12e5af44010327505730a13",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-03-rarefaction",
      "source_description": "长封闭盒；无真空稀疏波初态；膨胀与熵可容许性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "4768c02eb876280753785d1005d048d16bb2f16146715e6c60a1b51c3e7132a1",
      "source_reference_sha256": "4768c02eb876280753785d1005d048d16bb2f16146715e6c60a1b51c3e7132a1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-04-sod",
      "source_description": "封闭长盒；Sod型分片初态，早于端壁反射取样；激波、接触与稀疏波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "7c8ecd06d3ce8afbc3f4011dc105ee26eec4a928370bb5bddd17675486df0253",
      "source_reference_sha256": "7c8ecd06d3ce8afbc3f4011dc105ee26eec4a928370bb5bddd17675486df0253",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-05-contact",
      "source_description": "封闭长盒；等压静止密度接触面；接触间断保持",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "cc46c191d5f44c5f002f0c560f31e10c0958bf23cfe83dd41f93dffb78aa3013",
      "source_reference_sha256": "cc46c191d5f44c5f002f0c560f31e10c0958bf23cfe83dd41f93dffb78aa3013",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-06-cross_acoustic",
      "source_description": "方盒；相交的低幅声学扰动；多方向波传播",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "69bc93f65260ef88e79409baf713e43655862c3265a7fc197e2d1b28b548ac66",
      "source_reference_sha256": "69bc93f65260ef88e79409baf713e43655862c3265a7fc197e2d1b28b548ac66",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-07-radial_blast",
      "source_description": "方盒；中心高压区、静止初速度；圆柱/球面膨胀",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "64733e07534d1dd6fa9ce7c31472b04669937ae3ae51dfa474017394f90b88ae",
      "source_reference_sha256": "64733e07534d1dd6fa9ce7c31472b04669937ae3ae51dfa474017394f90b88ae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-08-offcentre_blast",
      "source_description": "长宽不等的盒；偏心高压区；非对称壁面反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "37dd3fbfe113295e61c68a3f3e3990af80b911f4327c636c89152b7fe30a6f4e",
      "source_reference_sha256": "37dd3fbfe113295e61c68a3f3e3990af80b911f4327c636c89152b7fe30a6f4e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-09-gravity_adjustment",
      "source_description": "高盒；均匀初态与分段线性加速度脉冲；时变体力调整中的能量转换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "4b9f02946b49f291a517db2d4d1cdaff6cf13ae67cda121a384a79c8794a5cc8",
      "source_reference_sha256": "4b9f02946b49f291a517db2d4d1cdaff6cf13ae67cda121a384a79c8794a5cc8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-10-obstacle_reflection",
      "source_description": "带方形障碍物的盒；低幅压力脉冲；绕射和封闭内边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "55a8dba222dd70a0463231952bfdf5841b51fab0b1381807d1e4aa2ec7b9815c",
      "source_reference_sha256": "55a8dba222dd70a0463231952bfdf5841b51fab0b1381807d1e4aa2ec7b9815c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "5e967e7c05be7e0902812c931a22e8f22eb50536b4dc65ae226e75c38f5ab7bf",
      "source_reference_sha256": "5e967e7c05be7e0902812c931a22e8f22eb50536b4dc65ae226e75c38f5ab7bf",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-03-deep_thermal",
      "source_description": "深盒；竖直温差与重力；气体分层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "a53f30f95de3807098bdb224c67ee7569d6f298b1dc603ea2e3fc40994851727",
      "source_reference_sha256": "a53f30f95de3807098bdb224c67ee7569d6f298b1dc603ea2e3fc40994851727",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "08eb00eeb3eb9ba6c8e84fb2bc6c25adc4de8ebd95f521d0d34c0bd79107c103",
      "source_reference_sha256": "08eb00eeb3eb9ba6c8e84fb2bc6c25adc4de8ebd95f521d0d34c0bd79107c103",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-08-power_transport",
      "source_description": "方盒；温度幂律黏度和导热、顶壁驱动；非恒定输运性质",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "b91c19455d093d29b170389d9777bed1bebc227e1b3d629490d380a7d0dddbce",
      "source_reference_sha256": "b91c19455d093d29b170389d9777bed1bebc227e1b3d629490d380a7d0dddbce",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-10-wall_pulse_or_partition",
      "source_description": "非对称盒；分段线性壁温脉冲、相容物理初态和机械驱动；壁温历史或壁温分区",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "791576af4e500f96ef7936a0a50fa4078d7a3c562f440942bf01c1ba0c42c91c",
      "source_reference_sha256": "791576af4e500f96ef7936a0a50fa4078d7a3c562f440942bf01c1ba0c42c91c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "61b6db7e96c7fcac1278e3185fa41a6f2523f2b104430a34e54ac25fc1a8a664",
      "source_reference_sha256": "61b6db7e96c7fcac1278e3185fa41a6f2523f2b104430a34e54ac25fc1a8a664",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-03-deep_thermal",
      "source_description": "深盒；竖直温差与重力；气体分层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "a302aa0ac31eaa7f88735528fc995cc9624fccbae25f8e6843021f2c5edafca7",
      "source_reference_sha256": "a302aa0ac31eaa7f88735528fc995cc9624fccbae25f8e6843021f2c5edafca7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "1fdd84c6015c24edfd1c8484baec0949445d14c805df8474614d46a12b887d84",
      "source_reference_sha256": "1fdd84c6015c24edfd1c8484baec0949445d14c805df8474614d46a12b887d84",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-08-power_transport",
      "source_description": "方盒；温度幂律黏度和导热、顶壁驱动；非恒定输运性质",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "c1bb930f63233357a60c5de50a331d93e7afc43249bfe753b363c55992de7f15",
      "source_reference_sha256": "c1bb930f63233357a60c5de50a331d93e7afc43249bfe753b363c55992de7f15",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-10-wall_pulse_or_partition",
      "source_description": "非对称盒；分段线性壁温脉冲、相容物理初态和机械驱动；壁温历史或壁温分区",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "005d80697af9f85bd06df7ec14465b90ccf6488a328b326d1a2bb56d4e397bc3",
      "source_reference_sha256": "005d80697af9f85bd06df7ec14465b90ccf6488a328b326d1a2bb56d4e397bc3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "3fa94e71b23b9ec1ee1cb482c8a3783c92b9db3bc0536bd2a3c5f8f59474c495",
      "source_reference_sha256": "3fa94e71b23b9ec1ee1cb482c8a3783c92b9db3bc0536bd2a3c5f8f59474c495",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "9d96565e8e0ce3a47841f3c3e04a09f86245b6437b68670e591764596b63435f",
      "source_reference_sha256": "9d96565e8e0ce3a47841f3c3e04a09f86245b6437b68670e591764596b63435f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-04-opposed_walls",
      "source_description": "矩形盒；反向双壁；双剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "00adf74176416afa26c24b428201f934d5f003f4c392192554c510616a8bf781",
      "source_reference_sha256": "00adf74176416afa26c24b428201f934d5f003f4c392192554c510616a8bf781",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-05-codirectional_walls",
      "source_description": "矩形盒；同向双壁；不同剪切拓扑",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "01335ccc4deab5f26623648a6d26f2f709f838fc741cd55e3b5e0a666de0bac9",
      "source_reference_sha256": "01335ccc4deab5f26623648a6d26f2f709f838fc741cd55e3b5e0a666de0bac9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "8e8ebfd13b72f07e31548188248dee0017da2c0ee6fc2aedc2b64de5ffaa8321",
      "source_reference_sha256": "8e8ebfd13b72f07e31548188248dee0017da2c0ee6fc2aedc2b64de5ffaa8321",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "64943a3153165f10431e973c2f902952f0bb477d9fcafdee59d9f88037961e2d",
      "source_reference_sha256": "64943a3153165f10431e973c2f902952f0bb477d9fcafdee59d9f88037961e2d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "4209cb6e4d4664a34117d3d27cdaeed46365d3239f14ea4f3ab2f1998d8eb8b0",
      "source_reference_sha256": "4209cb6e4d4664a34117d3d27cdaeed46365d3239f14ea4f3ab2f1998d8eb8b0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-10-pulsed_or_partitioned",
      "source_description": "非对称盒；多分区非均匀壁速，无物理初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "52f8fb1990eca51d8a47c4f66e299f25c4e652bed7af201d4a11526dc8fe8bb7",
      "source_reference_sha256": "52f8fb1990eca51d8a47c4f66e299f25c4e652bed7af201d4a11526dc8fe8bb7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "68df437faf72cbc6dcb94a6a4dcca3176f85464b7d9afe8da466a3c366293508",
      "source_reference_sha256": "68df437faf72cbc6dcb94a6a4dcca3176f85464b7d9afe8da466a3c366293508",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "c5ada21bc81dc8a2359fd56c03b358ed4fa6dc52bbcf894584d278d8f4d185e4",
      "source_reference_sha256": "c5ada21bc81dc8a2359fd56c03b358ed4fa6dc52bbcf894584d278d8f4d185e4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "e89090d17888ea2724bde09dda830265c645f46a8a2f1a848bfacaf5c8cf6114",
      "source_reference_sha256": "e89090d17888ea2724bde09dda830265c645f46a8a2f1a848bfacaf5c8cf6114",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "46ef347ce11e720c5fb1fffbdb4d39831e608528a7f2b8b86e0d4333073f72b1",
      "source_reference_sha256": "46ef347ce11e720c5fb1fffbdb4d39831e608528a7f2b8b86e0d4333073f72b1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "9d5300f54e723628ab0a4704f64241fb0ff38dac8f3c97827472216914d0d510",
      "source_reference_sha256": "9d5300f54e723628ab0a4704f64241fb0ff38dac8f3c97827472216914d0d510",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "e5f265267d616a608f5b2d1b77f0dcaf44238bcef33e67b905bb39412cf6e116",
      "source_reference_sha256": "e5f265267d616a608f5b2d1b77f0dcaf44238bcef33e67b905bb39412cf6e116",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-10-pulsed_or_partitioned",
      "source_description": "非对称盒；多分区非均匀壁速，无物理初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "ce7a28c6a704a328322b61ed16ecf21efea25679f135a346308ffcd94cfcc5ed",
      "source_reference_sha256": "ce7a28c6a704a328322b61ed16ecf21efea25679f135a346308ffcd94cfcc5ed",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "203ff3359a03b7af5e583cd0d218bc5612dedcc1d20dc38e1bc095151c85e30e",
      "source_reference_sha256": "203ff3359a03b7af5e583cd0d218bc5612dedcc1d20dc38e1bc095151c85e30e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-02-deep_cavity",
      "source_description": "深盒；顶壁驱动；深部回流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "aa669c401929740251189e243ba638457ce5dd76dca677533178b19774632474",
      "source_reference_sha256": "aa669c401929740251189e243ba638457ce5dd76dca677533178b19774632474",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "a6bb273b1d4d2c3dc20a83d6892fed160d81c4eda9657e5bc39b84139abca1ae",
      "source_reference_sha256": "a6bb273b1d4d2c3dc20a83d6892fed160d81c4eda9657e5bc39b84139abca1ae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-04-opposed_walls",
      "source_description": "矩形盒；反向双壁；双剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "f35af3f1e9a826709d9c67ef5bed00283fed7e3b3515bfec82d195ef380878e0",
      "source_reference_sha256": "f35af3f1e9a826709d9c67ef5bed00283fed7e3b3515bfec82d195ef380878e0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-05-codirectional_walls",
      "source_description": "矩形盒；同向双壁；不同剪切拓扑",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "2582a91542ebe91e73c6b60f329b5dce6c4649cc6225f7123e16130964412e29",
      "source_reference_sha256": "2582a91542ebe91e73c6b60f329b5dce6c4649cc6225f7123e16130964412e29",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "eb8d84d42f8343b908c5da3c6f31e0d7241c56dcad28541d2ee89b621660a6ad",
      "source_reference_sha256": "eb8d84d42f8343b908c5da3c6f31e0d7241c56dcad28541d2ee89b621660a6ad",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "8c9bea1a2055839808317782e31fb4488651bd3094418594669d078fcf4aafb5",
      "source_reference_sha256": "8c9bea1a2055839808317782e31fb4488651bd3094418594669d078fcf4aafb5",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "3da5d6d4f9b91512713e1b9c5333c623114e8a4e3e8be63968e1569b937ff177",
      "source_reference_sha256": "3da5d6d4f9b91512713e1b9c5333c623114e8a4e3e8be63968e1569b937ff177",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "cb3812a059292848368d52d1b3e609c38a658ff1aa77fad379e524136fca208b",
      "source_reference_sha256": "cb3812a059292848368d52d1b3e609c38a658ff1aa77fad379e524136fca208b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-10-pulsed_or_partitioned",
      "source_description": "非对称盒；脉冲壁速、公开平均初速度及不同正k/积分长度尺度的空间初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "001",
      "selected_reference_sha256": "83f8b27256e83bbf75840b55e9cc7891cd970a4435d71e6ee100e8cc8a5e9c35",
      "source_reference_sha256": "83f8b27256e83bbf75840b55e9cc7891cd970a4435d71e6ee100e8cc8a5e9c35",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "002",
      "selected_reference_sha256": "fd7cf8feeece7320039fb008c97533de0d9ab5754a232c4d717806a47454f52e",
      "source_reference_sha256": "fd7cf8feeece7320039fb008c97533de0d9ab5754a232c4d717806a47454f52e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-02-deep_cavity",
      "source_description": "深盒；顶壁驱动；深部回流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "003",
      "selected_reference_sha256": "6dd661325f0e08126a6c6e05a9e3d64f680217b7c8ba8dc4cff2c7e92800998a",
      "source_reference_sha256": "6dd661325f0e08126a6c6e05a9e3d64f680217b7c8ba8dc4cff2c7e92800998a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "004",
      "selected_reference_sha256": "0acbffaa0372f5cb5ccdfeef9fd4594806a8474b1a8dc65fdf4846608e49e0ef",
      "source_reference_sha256": "0acbffaa0372f5cb5ccdfeef9fd4594806a8474b1a8dc65fdf4846608e49e0ef",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-04-opposed_walls",
      "source_description": "矩形盒；反向双壁；双剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "005",
      "selected_reference_sha256": "c3dc223061fbaffb1e2f2ebae9e01baff533d399613674b385fbbdb22a220998",
      "source_reference_sha256": "c3dc223061fbaffb1e2f2ebae9e01baff533d399613674b385fbbdb22a220998",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-05-codirectional_walls",
      "source_description": "矩形盒；同向双壁；不同剪切拓扑",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "006",
      "selected_reference_sha256": "fcf1dcb55c6b213bc7b97813614aae6491efc8c153efbe546499adfcd851df5c",
      "source_reference_sha256": "fcf1dcb55c6b213bc7b97813614aae6491efc8c153efbe546499adfcd851df5c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "007",
      "selected_reference_sha256": "2f702a62934155250671f3680c84189f10be2854f31bbe277e08ae441665bb44",
      "source_reference_sha256": "2f702a62934155250671f3680c84189f10be2854f31bbe277e08ae441665bb44",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "008",
      "selected_reference_sha256": "d7898ead1da627cf854d6332bc5a9fb0dd63eb588e8347008d40805109afd9b8",
      "source_reference_sha256": "d7898ead1da627cf854d6332bc5a9fb0dd63eb588e8347008d40805109afd9b8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "009",
      "selected_reference_sha256": "af78d6721008583e848dff82eb2cf3801c8a67bdd9582eabf42f46fa27cd8a55",
      "source_reference_sha256": "af78d6721008583e848dff82eb2cf3801c8a67bdd9582eabf42f46fa27cd8a55",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "010",
      "selected_reference_sha256": "c187dcdf0e4fcbcb46b4f1273649b442c217658259de090dfa9dafa641b1ffc2",
      "source_reference_sha256": "c187dcdf0e4fcbcb46b4f1273649b442c217658259de090dfa9dafa641b1ffc2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-10-pulsed_or_partitioned",
      "source_description": "非对称盒；完整非零散度零瞬时初速度和分段线性壁速；按DATA明确等权样本窗口；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "001",
      "selected_reference_sha256": "ce7077937cf43b77f250d3ac5252c3d370da8275fceff613cfd05c8c79d874d4",
      "source_reference_sha256": "ce7077937cf43b77f250d3ac5252c3d370da8275fceff613cfd05c8c79d874d4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "002",
      "selected_reference_sha256": "3ce046a0161919c73649498681fa03dc7f0914e99ec7892c4153db581a223b07",
      "source_reference_sha256": "3ce046a0161919c73649498681fa03dc7f0914e99ec7892c4153db581a223b07",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "003",
      "selected_reference_sha256": "2636bfd5b7b8db9f2e1674ca0f7ff027b510cb7ee842920a310d4482191a5dba",
      "source_reference_sha256": "2636bfd5b7b8db9f2e1674ca0f7ff027b510cb7ee842920a310d4482191a5dba",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "004",
      "selected_reference_sha256": "7d9c43d396adb8a723dcb3858251947b46656fed65e568fde1d08cc3a18e9a20",
      "source_reference_sha256": "7d9c43d396adb8a723dcb3858251947b46656fed65e568fde1d08cc3a18e9a20",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "005",
      "selected_reference_sha256": "9d8ec191587d7b8821c60943e1fd4631e32a8bb9b5de98d942d15b57aa6ad305",
      "source_reference_sha256": "9d8ec191587d7b8821c60943e1fd4631e32a8bb9b5de98d942d15b57aa6ad305",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "006",
      "selected_reference_sha256": "aebde25fcf9ef8068590c51ccf7c0ee5b9c852d78b8fb5e1c91b9522ef5a100d",
      "source_reference_sha256": "aebde25fcf9ef8068590c51ccf7c0ee5b9c852d78b8fb5e1c91b9522ef5a100d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "007",
      "selected_reference_sha256": "e7f77e71c691d9ee86329432251ae61db0706d4a3287a705cdcf553cf91bbb26",
      "source_reference_sha256": "e7f77e71c691d9ee86329432251ae61db0706d4a3287a705cdcf553cf91bbb26",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-10-pulsed_or_partitioned",
      "source_description": "非对称盒；多分区非均匀壁速，无物理初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "001",
      "selected_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "source_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "002",
      "selected_reference_sha256": "a47a0cedf903e2e8a836edc8606d3a4e3c97df161c925dbd50443a3d3bf02334",
      "source_reference_sha256": "a47a0cedf903e2e8a836edc8606d3a4e3c97df161c925dbd50443a3d3bf02334",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "003",
      "selected_reference_sha256": "cc8f4783b93c67d3a48f878e0a9a3dff4b5d7745bcd12ba61f901a5dd31b032e",
      "source_reference_sha256": "cc8f4783b93c67d3a48f878e0a9a3dff4b5d7745bcd12ba61f901a5dd31b032e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "004",
      "selected_reference_sha256": "3fdb50c2d777e8343009f8b39cdec81a60c2488fbe2c168bda73ba7b6039fe9e",
      "source_reference_sha256": "3fdb50c2d777e8343009f8b39cdec81a60c2488fbe2c168bda73ba7b6039fe9e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "005",
      "selected_reference_sha256": "0b4ff7dda32f456b3cf0f8d692d226d437bfd6edafb4348737d132a9bc9966d6",
      "source_reference_sha256": "0b4ff7dda32f456b3cf0f8d692d226d437bfd6edafb4348737d132a9bc9966d6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "006",
      "selected_reference_sha256": "078c0c11a45de3abe54fce9db5da34474a70ea23bc4115feee99538970da3f3b",
      "source_reference_sha256": "078c0c11a45de3abe54fce9db5da34474a70ea23bc4115feee99538970da3f3b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "007",
      "selected_reference_sha256": "3fc5b19cbdb185923fb3f4175cb18e5883cae59068b925c8931eb99c8afdbe27",
      "source_reference_sha256": "3fc5b19cbdb185923fb3f4175cb18e5883cae59068b925c8931eb99c8afdbe27",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "008",
      "selected_reference_sha256": "1606ab80b84dc27b9806eb7d372b84feb52f3d828dbdf40a3780daf50836cc7e",
      "source_reference_sha256": "1606ab80b84dc27b9806eb7d372b84feb52f3d828dbdf40a3780daf50836cc7e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "009",
      "selected_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "source_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "001",
      "selected_reference_sha256": "db3fa978e1c3446655b3bf05e0abce4decc5dc9e5625ed461c4a3158382be655",
      "source_reference_sha256": "db3fa978e1c3446655b3bf05e0abce4decc5dc9e5625ed461c4a3158382be655",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "002",
      "selected_reference_sha256": "4b1e5e491263c1dcee3ff05a6e26ad20fe1fc4c243c25fda3dd1250eb124cdf2",
      "source_reference_sha256": "4b1e5e491263c1dcee3ff05a6e26ad20fe1fc4c243c25fda3dd1250eb124cdf2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "003",
      "selected_reference_sha256": "57eb7021e6dcb03ee1ac3fc4489ba3327bfe7f4ac7da3bb1c6e8d1a23bc5e6bb",
      "source_reference_sha256": "57eb7021e6dcb03ee1ac3fc4489ba3327bfe7f4ac7da3bb1c6e8d1a23bc5e6bb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "004",
      "selected_reference_sha256": "e910422d06182a900e252e0284cabcaf36012544793fdf280de16b07ef732986",
      "source_reference_sha256": "e910422d06182a900e252e0284cabcaf36012544793fdf280de16b07ef732986",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "001",
      "selected_reference_sha256": "ba6412a8f3fc0922a4afb95b6d105cf430d920d6e361615b6df455115be8d27a",
      "source_reference_sha256": "ba6412a8f3fc0922a4afb95b6d105cf430d920d6e361615b6df455115be8d27a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "002",
      "selected_reference_sha256": "3ec40f56f9a7d7df749f09120b3baf000b63c8cb890d47db017b41d13cf853ac",
      "source_reference_sha256": "3ec40f56f9a7d7df749f09120b3baf000b63c8cb890d47db017b41d13cf853ac",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "003",
      "selected_reference_sha256": "2e1fcdacb9e93f60729ed6a33cdc46118100c6cc38a12743ccbab481a2d43aac",
      "source_reference_sha256": "2e1fcdacb9e93f60729ed6a33cdc46118100c6cc38a12743ccbab481a2d43aac",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "004",
      "selected_reference_sha256": "07ea85d113d260bad7b50d32b54b2dcafb8913c149bd37c5d23819b0282a01f0",
      "source_reference_sha256": "07ea85d113d260bad7b50d32b54b2dcafb8913c149bd37c5d23819b0282a01f0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "005",
      "selected_reference_sha256": "e56eec995f244bf5354741e7bc87ff0157542d8b0a3b505ca69ae72f89aad921",
      "source_reference_sha256": "e56eec995f244bf5354741e7bc87ff0157542d8b0a3b505ca69ae72f89aad921",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "006",
      "selected_reference_sha256": "81925ca99d5c45f48cbe612c4aa44eab83ab7cd6f830fb9601e6a724cf7ef2c6",
      "source_reference_sha256": "81925ca99d5c45f48cbe612c4aa44eab83ab7cd6f830fb9601e6a724cf7ef2c6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "007",
      "selected_reference_sha256": "8642795c1ea30586c94b8c47c14757ca8f63bac08f925b47495fe7507dfcda85",
      "source_reference_sha256": "8642795c1ea30586c94b8c47c14757ca8f63bac08f925b47495fe7507dfcda85",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "008",
      "selected_reference_sha256": "0a706ac79ad83365189d334d9e88b41ae5e1e1391c05a6e76d514c2221ed8b89",
      "source_reference_sha256": "0a706ac79ad83365189d334d9e88b41ae5e1e1391c05a6e76d514c2221ed8b89",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "009",
      "selected_reference_sha256": "ce01c4327a6c80cf6738febf6a4d27987e3dde48bac6071e54a212ca67823114",
      "source_reference_sha256": "ce01c4327a6c80cf6738febf6a4d27987e3dde48bac6071e54a212ca67823114",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "010",
      "selected_reference_sha256": "4b666adccae6ae731107044aa653f1cc969d8905bdbb7be1e8fbb9f20fabad2f",
      "source_reference_sha256": "4b666adccae6ae731107044aa653f1cc969d8905bdbb7be1e8fbb9f20fabad2f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "001",
      "selected_reference_sha256": "5f4e8683727ddd72e350763fb338726106943c34ef9014a1dfc9f636c61b6a1d",
      "source_reference_sha256": "5f4e8683727ddd72e350763fb338726106943c34ef9014a1dfc9f636c61b6a1d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-01-stable_layers",
      "source_description": "方盒；稳定重力分层、零初速度；分层基线",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "002",
      "selected_reference_sha256": "c78479940afa13e9c5416a6ab5f49ba971ba7cbb7180765702096a768de44250",
      "source_reference_sha256": "c78479940afa13e9c5416a6ab5f49ba971ba7cbb7180765702096a768de44250",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-02-lock_exchange",
      "source_description": "长盒；水平相分离；密度流交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "003",
      "selected_reference_sha256": "8c5877198c20e60bb2a89f96375dc0aac6d93e3a39826cf53769243eb10c9fef",
      "source_reference_sha256": "8c5877198c20e60bb2a89f96375dc0aac6d93e3a39826cf53769243eb10c9fef",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-03-rt_wave",
      "source_description": "方盒；上重下轻、界面低幅扰动；Rayleigh–Taylor发展",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "004",
      "selected_reference_sha256": "b1a8564e5847f77b823ef621a37f584a0de18838243ec194ee8afad69a38010d",
      "source_reference_sha256": "b1a8564e5847f77b823ef621a37f584a0de18838243ec194ee8afad69a38010d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-04-rising_blob",
      "source_description": "高盒；轻相团块位于重相内部；无表面张力浮升",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "005",
      "selected_reference_sha256": "816c3fe9ae77e82fd97dfb322893dcd3e628c2ebd371dd8187ee7b2420e1f92a",
      "source_reference_sha256": "816c3fe9ae77e82fd97dfb322893dcd3e628c2ebd371dd8187ee7b2420e1f92a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-05-sinking_blob",
      "source_description": "高盒；重相团块位于轻相内部；沉降和变形",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "006",
      "selected_reference_sha256": "bd62c0c2f0c955634376777b8e8de0a49b1b1f6e30948db2dd459b68a7878bf8",
      "source_reference_sha256": "bd62c0c2f0c955634376777b8e8de0a49b1b1f6e30948db2dd459b68a7878bf8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-06-two_blobs",
      "source_description": "方盒；两种尺寸的轻相团块；团块相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "007",
      "selected_reference_sha256": "6d71f44aa2e607605ba95754818e80d2c869575873907f0505c30afbb2cc1fe7",
      "source_reference_sha256": "6d71f44aa2e607605ba95754818e80d2c869575873907f0505c30afbb2cc1fe7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-07-inclined_interface",
      "source_description": "长盒；斜界面、稳定密度序；界面调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "008",
      "selected_reference_sha256": "7547bb0481afcdbeb487fa924fc993be53641002e7e98e776bef4ad1e7a22bea",
      "source_reference_sha256": "7547bb0481afcdbeb487fa924fc993be53641002e7e98e776bef4ad1e7a22bea",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-08-obstacle_exchange",
      "source_description": "带固定方柱盒；侧向分层释放；不同相绕障",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "009",
      "selected_reference_sha256": "1210cd77fec566a0b5b4e8533d182165f21d817dfe5674ab9da759d840f4f6ff",
      "source_reference_sha256": "1210cd77fec566a0b5b4e8533d182165f21d817dfe5674ab9da759d840f4f6ff",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-09-viscosity_contrast",
      "source_description": "矩形盒；近等密度、黏度对比及相容涡初态；黏性对比而非仅密度对比",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "010",
      "selected_reference_sha256": "76c4f1deaa342938f43d99941d15539bb9316cfed9451aebad6c2bddcec05ea2",
      "source_reference_sha256": "76c4f1deaa342938f43d99941d15539bb9316cfed9451aebad6c2bddcec05ea2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-10-double_lock",
      "source_description": "三段长盒；两端重相、中间轻相；双向密度前缘相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "001",
      "selected_reference_sha256": "9f57a585004c08853d73a673ac020a491ede3edd880ae3a0d7016f76593e0a72",
      "source_reference_sha256": "9f57a585004c08853d73a673ac020a491ede3edd880ae3a0d7016f76593e0a72",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-01-stable_layers",
      "source_description": "方盒；稳定重力分层、零初速度；分层基线",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "002",
      "selected_reference_sha256": "40144fe6c053f59efb35fa7ec97f6049c0073d43c36fb059609ddfc0104f2a2a",
      "source_reference_sha256": "40144fe6c053f59efb35fa7ec97f6049c0073d43c36fb059609ddfc0104f2a2a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-02-lock_exchange",
      "source_description": "长盒；水平相分离；密度流交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "003",
      "selected_reference_sha256": "7ba5ca69849b250526d79ccd208e5e7b9ca2079b3c0cdfdc3656765752a8e530",
      "source_reference_sha256": "7ba5ca69849b250526d79ccd208e5e7b9ca2079b3c0cdfdc3656765752a8e530",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-03-rt_wave",
      "source_description": "方盒；上重下轻、界面低幅扰动；Rayleigh–Taylor发展",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "004",
      "selected_reference_sha256": "10d1259eefb61ec936015538c8d636f1c36834b006d21aa3d1cb43c7f59a0acc",
      "source_reference_sha256": "10d1259eefb61ec936015538c8d636f1c36834b006d21aa3d1cb43c7f59a0acc",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-04-rising_blob",
      "source_description": "高盒；轻相团块位于重相内部；无表面张力浮升",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "005",
      "selected_reference_sha256": "df39f2b65d14c10ba8e4e7e7fdeb018e982987ef1c860a770190bb7f11952bbb",
      "source_reference_sha256": "df39f2b65d14c10ba8e4e7e7fdeb018e982987ef1c860a770190bb7f11952bbb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-05-sinking_blob",
      "source_description": "高盒；重相团块位于轻相内部；沉降和变形",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "006",
      "selected_reference_sha256": "3300a8f1d9531cd2db0ccf6c3af2b1edb77bdeb78c5033bf60d42356c0871ea4",
      "source_reference_sha256": "3300a8f1d9531cd2db0ccf6c3af2b1edb77bdeb78c5033bf60d42356c0871ea4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-06-two_blobs",
      "source_description": "方盒；两种尺寸的轻相团块；团块相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "007",
      "selected_reference_sha256": "6ad73201cf7d899a376885b383fe935c77f3c2baeb86fa7fe9fcc203fe739441",
      "source_reference_sha256": "6ad73201cf7d899a376885b383fe935c77f3c2baeb86fa7fe9fcc203fe739441",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-07-inclined_interface",
      "source_description": "长盒；斜界面、稳定密度序；界面调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "008",
      "selected_reference_sha256": "2cbe70a4475c3f5c19507fc992aff10b521cf143b1f52457931057c512b4111f",
      "source_reference_sha256": "2cbe70a4475c3f5c19507fc992aff10b521cf143b1f52457931057c512b4111f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-08-obstacle_exchange",
      "source_description": "带固定方柱盒；侧向分层释放；不同相绕障",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "009",
      "selected_reference_sha256": "762215d17794ea76a6eb9b55af42c68aa82c55e13ed5144a4eb8ff384116ec9d",
      "source_reference_sha256": "762215d17794ea76a6eb9b55af42c68aa82c55e13ed5144a4eb8ff384116ec9d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-09-viscosity_contrast",
      "source_description": "矩形盒；近等密度、黏度对比及相容涡初态；黏性对比而非仅密度对比",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "010",
      "selected_reference_sha256": "075165ce1a854a01566ebe1a8c0e4c629ecbfd86364341a2250c86de48fe1f5e",
      "source_reference_sha256": "075165ce1a854a01566ebe1a8c0e4c629ecbfd86364341a2250c86de48fe1f5e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-10-double_lock",
      "source_description": "三段长盒；两端重相、中间轻相；双向密度前缘相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "001",
      "selected_reference_sha256": "b375a10da6bc9ae934d59ddb438a2dc2013679ffc99b123b0c59ec8cec17cad0",
      "source_reference_sha256": "b375a10da6bc9ae934d59ddb438a2dc2013679ffc99b123b0c59ec8cec17cad0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-01-squeeze",
      "source_description": "矩形面积；均匀间隙线性减小；可压缩挤压",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "002",
      "selected_reference_sha256": "44b47d0e9cc2c58b655121fd7cb0e06333be64a148c0c8a30e903c14be280e47",
      "source_reference_sha256": "44b47d0e9cc2c58b655121fd7cb0e06333be64a148c0c8a30e903c14be280e47",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-02-separation",
      "source_description": "矩形面积；均匀间隙线性增大；气膜稀释",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "003",
      "selected_reference_sha256": "74a80b3af6d502adc36ff07d1c65393e4cb722df60f9c3640ca1f72e6399d18e",
      "source_reference_sha256": "74a80b3af6d502adc36ff07d1c65393e4cb722df60f9c3640ca1f72e6399d18e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-03-wedge_start",
      "source_description": "收敛楔形面积；壁速从零启动；剪切泵送瞬态",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "004",
      "selected_reference_sha256": "fc265ba505b5baecd485744cdcbf94a8b3e96bbeb4fb8126ac724f6fec614b11",
      "source_reference_sha256": "fc265ba505b5baecd485744cdcbf94a8b3e96bbeb4fb8126ac724f6fec614b11",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-04-pressure_pulse",
      "source_description": "矩形面积；侧边压力脉冲、恒定间隙；压力扩散",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "005",
      "selected_reference_sha256": "23babe63270b433e3a31f75b32cbd59c33b0b96b8dc4830885a7bc773ee74b66",
      "source_reference_sha256": "23babe63270b433e3a31f75b32cbd59c33b0b96b8dc4830885a7bc773ee74b66",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-05-tilt_squeeze",
      "source_description": "矩形面积；倾斜间隙并挤压；空间与时间间隙变化",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "006",
      "selected_reference_sha256": "36b2fd61d2697108f48750f83ae49b5bfaaecf0c6030fa561ea22bc7af482ebe",
      "source_reference_sha256": "36b2fd61d2697108f48750f83ae49b5bfaaecf0c6030fa561ea22bc7af482ebe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-06-local_dimple",
      "source_description": "带局部凹坑的面积；滑动壁和可压缩初压；二维纹理气膜",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "007",
      "selected_reference_sha256": "a25551f0aad931e3031c6c4ce31cae82eb9168a60623a34508c0704d69767c35",
      "source_reference_sha256": "a25551f0aad931e3031c6c4ce31cae82eb9168a60623a34508c0704d69767c35",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-07-oblique_slide",
      "source_description": "非正方面积；双向间隙梯度和斜向壁速；二维气体通量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "008",
      "selected_reference_sha256": "79282a2fc07862128bc88ba28967118e5361dc1a5472267ff0c5350589e408b1",
      "source_reference_sha256": "79282a2fc07862128bc88ba28967118e5361dc1a5472267ff0c5350589e408b1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-08-two_wall_drive",
      "source_description": "矩形面积；上下壁不同速度历史；时变剪切泵送",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "009",
      "selected_reference_sha256": "6530cb10406cb854a0a39c980f1a0d843ceedc263bf1b9366d427a7f670142da",
      "source_reference_sha256": "6530cb10406cb854a0a39c980f1a0d843ceedc263bf1b9366d427a7f670142da",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-09-inner_feed",
      "source_description": "带内孔的面积；内孔供气、四周环境压；多连通供气",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "010",
      "selected_reference_sha256": "01d88b9251af37347d84e47f602651d9b909f4484aa51508ecb1c5bf5b96bdbd",
      "source_reference_sha256": "01d88b9251af37347d84e47f602651d9b909f4484aa51508ecb1c5bf5b96bdbd",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-10-squeeze_release",
      "source_description": "矩形面积；先挤压再分离；压缩/恢复历史",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-steady",
      "alias": "001",
      "selected_reference_sha256": "4a96342fc38ca48765cd34f2ba72af057e77dd15d0aabc8b533b6e1f0ec97f07",
      "source_reference_sha256": "4a96342fc38ca48765cd34f2ba72af057e77dd15d0aabc8b533b6e1f0ec97f07",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-1-01-flat_subcritical",
      "source_description": "长矩形水道；平床、储槽亚临界来流；特征储槽边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-steady",
      "alias": "002",
      "selected_reference_sha256": "45c662ca59e8df439d58a291fa0238fa2f2bb688aa19a6195541256e7b96b100",
      "source_reference_sha256": "45c662ca59e8df439d58a291fa0238fa2f2bb688aa19a6195541256e7b96b100",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-1-04-oblique_bed",
      "source_description": "矩形水道；横向床坡；双向深度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-steady",
      "alias": "003",
      "selected_reference_sha256": "ff774a1d145d7cfef97afe9ca454471fbaaf32ee28aac708efe8fcb99524a8d2",
      "source_reference_sha256": "ff774a1d145d7cfef97afe9ca454471fbaaf32ee28aac708efe8fcb99524a8d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-1-10-compound_bed",
      "source_description": "非对称水道；双床丘与储槽状态；多床形相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "001",
      "selected_reference_sha256": "c37d1bd8898b1789f4a26eea8ab1f780dd3120d57020d90ab723643eb7912823",
      "source_reference_sha256": "c37d1bd8898b1789f4a26eea8ab1f780dd3120d57020d90ab723643eb7912823",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-01-gaussian_hump",
      "source_description": "封闭方池；低幅水深隆起；全湿重力波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "002",
      "selected_reference_sha256": "7d76c32f1b5f35036893e6a70c776a68228d12da5530a0d2a372ac29c6ff7459",
      "source_reference_sha256": "7d76c32f1b5f35036893e6a70c776a68228d12da5530a0d2a372ac29c6ff7459",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-02-wet_dam",
      "source_description": "长池；两侧均正水深的坝溃初态；激波与稀疏波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "003",
      "selected_reference_sha256": "1dc290886e7362605c3deee8565d81bdd389eff56cc102140b5935f383390811",
      "source_reference_sha256": "1dc290886e7362605c3deee8565d81bdd389eff56cc102140b5935f383390811",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-03-radial_release",
      "source_description": "方池；中心高水深圆区；多方向波前",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "004",
      "selected_reference_sha256": "511c09d7859fe86257146f51770862aa7afd8e4a26037c024e4931910928d73a",
      "source_reference_sha256": "511c09d7859fe86257146f51770862aa7afd8e4a26037c024e4931910928d73a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-04-sloshing",
      "source_description": "长池；倾斜自由水面；反射与振荡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "005",
      "selected_reference_sha256": "12458774fe27104bcda1b67be398ace585c559c3df285581f317bf7736fffb79",
      "source_reference_sha256": "12458774fe27104bcda1b67be398ace585c559c3df285581f317bf7736fffb79",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-05-bed_bump",
      "source_description": "含床丘的池；水位扰动；地形与重力波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "006",
      "selected_reference_sha256": "29b433db6ace218fcbb085bba35923014e6b6f6ba9d41d06f27609b09ade6119",
      "source_reference_sha256": "29b433db6ace218fcbb085bba35923014e6b6f6ba9d41d06f27609b09ade6119",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-06-obstacle_wave",
      "source_description": "有岛池；入射水深脉冲；绕射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "007",
      "selected_reference_sha256": "2c504f727ac9459a51071052fad3e26e8946a5c5eb209c190177e697f377d0a7",
      "source_reference_sha256": "2c504f727ac9459a51071052fad3e26e8946a5c5eb209c190177e697f377d0a7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-07-cross_waves",
      "source_description": "方池；两个垂直方向水深脉冲；波相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "008",
      "selected_reference_sha256": "4ceab5737fe22bf76c34ce0ef6a09a2880f2b1ae57f3dc9d199801770dd91ad8",
      "source_reference_sha256": "4ceab5737fe22bf76c34ce0ef6a09a2880f2b1ae57f3dc9d199801770dd91ad8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-08-friction_decay",
      "source_description": "长池；相容速度扰动、线性摩擦；动量耗散",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "009",
      "selected_reference_sha256": "ac8c951234892f694e5b68214e804301986fae6af258bec592fb05a6572354c7",
      "source_reference_sha256": "ac8c951234892f694e5b68214e804301986fae6af258bec592fb05a6572354c7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-10-uneven_bed",
      "source_description": "非对称池；非平床、非均匀水深初态；全湿正性与床源项",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "001",
      "selected_reference_sha256": "b29a8320b3c1ba6065d65f3e9f1351c13034f669d8d38d959307073c9328e330",
      "source_reference_sha256": "b29a8320b3c1ba6065d65f3e9f1351c13034f669d8d38d959307073c9328e330",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-01-dry_dam",
      "source_description": "长干床池；左侧水柱；干床推进",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "002",
      "selected_reference_sha256": "26b105a2394fa994c07d24d8b029bf9fcb50ba1a58ed3a902e29b71b9343d52d",
      "source_reference_sha256": "26b105a2394fa994c07d24d8b029bf9fcb50ba1a58ed3a902e29b71b9343d52d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-02-radial",
      "source_description": "方干床池；中央水柱；多方向润湿",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "003",
      "selected_reference_sha256": "528991600aeabda583554a3b4682c3f82402b796b756e0a56a72789a307ffca1",
      "source_reference_sha256": "528991600aeabda583554a3b4682c3f82402b796b756e0a56a72789a307ffca1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-03-slope_runup",
      "source_description": "斜坡池；低处水体向坡面推进；爬坡与回撤",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "004",
      "selected_reference_sha256": "6d4dbb3d36ff28f21679a6da0643747067d4252cef6c7710186c233ab8097a38",
      "source_reference_sha256": "6d4dbb3d36ff28f21679a6da0643747067d4252cef6c7710186c233ab8097a38",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-04-hump_overtop",
      "source_description": "带床丘水道；上游水柱释放；漫顶与背水干区",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "005",
      "selected_reference_sha256": "d40855619d11f35c683a66ff6de1ffe22b1c0c68a33abedb76983b9d042a05bb",
      "source_reference_sha256": "d40855619d11f35c683a66ff6de1ffe22b1c0c68a33abedb76983b9d042a05bb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-06-two_fronts",
      "source_description": "长干池；两端水柱释放；湿润前缘相撞",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "006",
      "selected_reference_sha256": "23a96fdae14c7e53638a717596e17f641c9028734266f53ba1ccf8d61f76767e",
      "source_reference_sha256": "23a96fdae14c7e53638a717596e17f641c9028734266f53ba1ccf8d61f76767e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-07-reservoir_flood",
      "source_description": "开水道；储槽水深随时间上升；边界洪水入射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "007",
      "selected_reference_sha256": "2c3e72c94e623716cc776a4d6884d4a64a3ebe13413598f1af12ced195c3efbe",
      "source_reference_sha256": "2c3e72c94e623716cc776a4d6884d4a64a3ebe13413598f1af12ced195c3efbe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-08-drainage",
      "source_description": "含洼地的水道；湿初态、低位储槽排水；排水与残留水洼",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "001",
      "selected_reference_sha256": "81b273238412443d2bb722e5a5541aa2472d191e6b8af5a29d75846499f619e9",
      "source_reference_sha256": "81b273238412443d2bb722e5a5541aa2472d191e6b8af5a29d75846499f619e9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-01-pressure_duct",
      "source_description": "三维微管；两端Maxwell储槽压差；稀薄输运与分子通量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "002",
      "selected_reference_sha256": "3f2c53f36bbeef92369620755e97f44d66c8722be052e353ada13f6213be579e",
      "source_reference_sha256": "3f2c53f36bbeef92369620755e97f44d66c8722be052e353ada13f6213be579e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-02-thermal_duct",
      "source_description": "三维微管；等压不同温储槽；非平衡热输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "003",
      "selected_reference_sha256": "f379e432d3da9ac04bc31c7ef8d27ac65575f533da3b7eadb49a70ade85aac66",
      "source_reference_sha256": "f379e432d3da9ac04bc31c7ef8d27ac65575f533da3b7eadb49a70ade85aac66",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-03-couette",
      "source_description": "有储槽的薄盒；移动Maxwell壁；壁面动量交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "004",
      "selected_reference_sha256": "3302e789ee12dd85096a4a0c35874afad2cedb8236291f1192d1d982e01cecd4",
      "source_reference_sha256": "3302e789ee12dd85096a4a0c35874afad2cedb8236291f1192d1d982e01cecd4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-04-partial_accommodation",
      "source_description": "微管；部分镜面/漫反射壁与压差；Maxwell混合反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "005",
      "selected_reference_sha256": "2951f499e998d8713d8f985b8fdba588234526e9679e386bdce5f31289f30117",
      "source_reference_sha256": "2951f499e998d8713d8f985b8fdba588234526e9679e386bdce5f31289f30117",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-05-orifice",
      "source_description": "有小孔隔板的三维域；储槽压差；孔口分子输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "006",
      "selected_reference_sha256": "f4d36b6c232ceffd26de6e9343cfa5bb880a4edd962fac9813f7f1c9ec441cb9",
      "source_reference_sha256": "f4d36b6c232ceffd26de6e9343cfa5bb880a4edd962fac9813f7f1c9ec441cb9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-06-bend",
      "source_description": "三维弯管；储槽驱动；弯曲壁碰撞历史",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "007",
      "selected_reference_sha256": "12c8d8b342b4cdcca129d87895a6f9ccfb604b57ab6249aea1ae51899bd0e161",
      "source_reference_sha256": "12c8d8b342b4cdcca129d87895a6f9ccfb604b57ab6249aea1ae51899bd0e161",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-07-obstacle",
      "source_description": "带方柱的三维管道；两端储槽驱动；阴影与绕障输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "008",
      "selected_reference_sha256": "48192f5ff0a435d4c36e9d412410b6ee63519962cf09de29b4c663c43fae45ec",
      "source_reference_sha256": "48192f5ff0a435d4c36e9d412410b6ee63519962cf09de29b4c663c43fae45ec",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-08-thermal_wall",
      "source_description": "三维管道；热壁区与冷壁区；热壁再发射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "009",
      "selected_reference_sha256": "5c27a79f0022db96091b808f512853d429c409019ac86c6a34d9c02b2c719f43",
      "source_reference_sha256": "5c27a79f0022db96091b808f512853d429c409019ac86c6a34d9c02b2c719f43",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-09-cross_reservoir",
      "source_description": "三维分支通道；多储槽温压不同；多方向半空间边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "010",
      "selected_reference_sha256": "b8d3e04c584b0bef2a77a72232e0bbacbed1a82b2d53d515b7821c6530bb160c",
      "source_reference_sha256": "b8d3e04c584b0bef2a77a72232e0bbacbed1a82b2d53d515b7821c6530bb160c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-10-mixed_reflection",
      "source_description": "不等长宽高盒；不同墙分区的镜面/漫反射；三维非各向同性分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "001",
      "selected_reference_sha256": "b4e523dbfc7b2e3eeef30d2352d9ef1b03bc4f725df6ac2edb8d8b6b39750d6f",
      "source_reference_sha256": "b4e523dbfc7b2e3eeef30d2352d9ef1b03bc4f725df6ac2edb8d8b6b39750d6f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-01-pressure_duct",
      "source_description": "三维微管；两端Maxwell储槽压差；稀薄输运与分子通量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "002",
      "selected_reference_sha256": "6dc74b32e0f9f7362bbf1111c792da78e3c0bb5f783905f20fc05d1b8c4af9e9",
      "source_reference_sha256": "6dc74b32e0f9f7362bbf1111c792da78e3c0bb5f783905f20fc05d1b8c4af9e9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-02-thermal_duct",
      "source_description": "三维微管；等压不同温储槽；非平衡热输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "003",
      "selected_reference_sha256": "50e7d48c70c9943ffe98852d84600da6965c25f01674df2b149f1607f1939085",
      "source_reference_sha256": "50e7d48c70c9943ffe98852d84600da6965c25f01674df2b149f1607f1939085",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-03-couette",
      "source_description": "有储槽的薄盒；移动Maxwell壁；壁面动量交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "004",
      "selected_reference_sha256": "09d6bb03eab8e4249e4eafb383f6519bba652ba0f86be18dbdd6bf32bf26a2e2",
      "source_reference_sha256": "09d6bb03eab8e4249e4eafb383f6519bba652ba0f86be18dbdd6bf32bf26a2e2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-04-partial_accommodation",
      "source_description": "微管；部分镜面/漫反射壁与压差；Maxwell混合反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "005",
      "selected_reference_sha256": "79a539d34977082f22d76c427b15b064e83855f30f23ededc9b5d628b6ddb01e",
      "source_reference_sha256": "79a539d34977082f22d76c427b15b064e83855f30f23ededc9b5d628b6ddb01e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-05-orifice",
      "source_description": "有小孔隔板的三维域；储槽压差；孔口分子输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "006",
      "selected_reference_sha256": "b0bf8f2a62c19ca69a0748b30670f181e822d636dc6f32396c0296c49bdb359a",
      "source_reference_sha256": "b0bf8f2a62c19ca69a0748b30670f181e822d636dc6f32396c0296c49bdb359a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-06-bend",
      "source_description": "三维弯管；储槽驱动；弯曲壁碰撞历史",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "007",
      "selected_reference_sha256": "38b0a28394d36fc4d39f99b606e2b5f966c4f52d398e8f459d3541d1ac60f770",
      "source_reference_sha256": "38b0a28394d36fc4d39f99b606e2b5f966c4f52d398e8f459d3541d1ac60f770",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-07-obstacle",
      "source_description": "带方柱的三维管道；两端储槽驱动；阴影与绕障输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "008",
      "selected_reference_sha256": "3be311aebedb28aaba7ecc888038e183af35dd5d2fa3100033ebb2eba808c909",
      "source_reference_sha256": "3be311aebedb28aaba7ecc888038e183af35dd5d2fa3100033ebb2eba808c909",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-08-thermal_wall",
      "source_description": "三维管道；热壁区与冷壁区；热壁再发射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "009",
      "selected_reference_sha256": "c6370a6e7946a6c410fb55f3ebbc5699449066db782f0d0486951933dfe0c18c",
      "source_reference_sha256": "c6370a6e7946a6c410fb55f3ebbc5699449066db782f0d0486951933dfe0c18c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-09-cross_reservoir",
      "source_description": "三维分支通道；多储槽温压不同；多方向半空间边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "010",
      "selected_reference_sha256": "ad71a2fc175ed866aed2a9b648318af07bb5ca309cac27e420d9a1fb3c86c453",
      "source_reference_sha256": "ad71a2fc175ed866aed2a9b648318af07bb5ca309cac27e420d9a1fb3c86c453",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-10-mixed_reflection",
      "source_description": "不等长宽高盒；不同墙分区的镜面/漫反射；三维非各向同性分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "001",
      "selected_reference_sha256": "8203cdaba267631bf24ba49559b60e2d0f7914309c60bbde6bd9bc9bc62d2161",
      "source_reference_sha256": "8203cdaba267631bf24ba49559b60e2d0f7914309c60bbde6bd9bc9bc62d2161",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-01-lid",
      "source_description": "方腔；Oldroyd-B顶壁驱动；弹性应力与压力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "002",
      "selected_reference_sha256": "f3c919e01ec05841b5c59b85aad9460dde577fb42cf353992ed95fffa298ead6",
      "source_reference_sha256": "f3c919e01ec05841b5c59b85aad9460dde577fb42cf353992ed95fffa298ead6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-02-deep",
      "source_description": "深腔；顶壁驱动；长松弛路径",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "003",
      "selected_reference_sha256": "1b341d648a5c02aa8498484bb436f338d1c536126dbb3ed78f18ce69ba61ac6f",
      "source_reference_sha256": "1b341d648a5c02aa8498484bb436f338d1c536126dbb3ed78f18ce69ba61ac6f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-03-opposed",
      "source_description": "矩形腔；反向双壁驱动；对向弹性剪切",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "004",
      "selected_reference_sha256": "4b3b7b026f4974427bd59e025dca882f8bf9cedb582e2292bc3160185d6a8d61",
      "source_reference_sha256": "4b3b7b026f4974427bd59e025dca882f8bf9cedb582e2292bc3160185d6a8d61",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-04-split",
      "source_description": "宽腔；分段相向顶壁；拉伸与剪切共存",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "005",
      "selected_reference_sha256": "012fd2b045b9d039fc3e7baf7b0570521bc196a6450d46fd32418c8449a5080b",
      "source_reference_sha256": "012fd2b045b9d039fc3e7baf7b0570521bc196a6450d46fd32418c8449a5080b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-05-obstacle",
      "source_description": "偏心方柱腔；外顶壁驱动；绕障构象输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "006",
      "selected_reference_sha256": "ff9995974d9b523005c1bd4051b60c7ae04b9e3a7a43fafb5c0dd003fa70508a",
      "source_reference_sha256": "ff9995974d9b523005c1bd4051b60c7ae04b9e3a7a43fafb5c0dd003fa70508a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-06-side_drive",
      "source_description": "方腔；相邻双壁切向运动；非对称构象",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "007",
      "selected_reference_sha256": "ce13fcece1008bdb0fc48a555c648e7bdf27f119d269081ed236b9687fef8cdb",
      "source_reference_sha256": "ce13fcece1008bdb0fc48a555c648e7bdf27f119d269081ed236b9687fef8cdb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-08-prestrained_or_unequal",
      "source_description": "深腔；不等速反向壁、无物理初态；真实聚合物预应变或构象各向异性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "008",
      "selected_reference_sha256": "1f3d350e4c9dfaa8171cf85f6e7b2c7bbfec7526d7607722bb5755037224ed35",
      "source_reference_sha256": "1f3d350e4c9dfaa8171cf85f6e7b2c7bbfec7526d7607722bb5755037224ed35",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-09-relaxation_or_segments",
      "source_description": "方腔；三段顶壁的定常驱动；松弛或多剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "009",
      "selected_reference_sha256": "f5fe9a9306a2aac997894ae0584d0d0f6d28efbd72facaa48e936b86926f3f6a",
      "source_reference_sha256": "f5fe9a9306a2aac997894ae0584d0d0f6d28efbd72facaa48e936b86926f3f6a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-10-reversal_or_offcentre",
      "source_description": "非对称腔；偏心内孔附近的不等速定常壁驱动；弹性记忆或非对称拉伸",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "001",
      "selected_reference_sha256": "bc55899e2361b7d958c44a2aa5034043157002c772e44c90f206916d8aa33869",
      "source_reference_sha256": "bc55899e2361b7d958c44a2aa5034043157002c772e44c90f206916d8aa33869",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-01-lid",
      "source_description": "方腔；Oldroyd-B顶壁驱动；弹性应力与压力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "002",
      "selected_reference_sha256": "5bdd87656aeee5b58fd95d4aab0c5b1143ec99e44ed6b90971155a749c6d6cd9",
      "source_reference_sha256": "5bdd87656aeee5b58fd95d4aab0c5b1143ec99e44ed6b90971155a749c6d6cd9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-02-deep",
      "source_description": "深腔；顶壁驱动；长松弛路径",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "003",
      "selected_reference_sha256": "95557de1fb99a680c62bdc3635786c815901aedb44764480f2f1306c9a6d6f3c",
      "source_reference_sha256": "95557de1fb99a680c62bdc3635786c815901aedb44764480f2f1306c9a6d6f3c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-03-opposed",
      "source_description": "矩形腔；反向双壁驱动；对向弹性剪切",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "004",
      "selected_reference_sha256": "690f67bcbce0ee74b9c0be9b37ee23b57587c7bf3526e4b1c66a338b10c8b7ce",
      "source_reference_sha256": "690f67bcbce0ee74b9c0be9b37ee23b57587c7bf3526e4b1c66a338b10c8b7ce",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-04-split",
      "source_description": "宽腔；分段相向顶壁；拉伸与剪切共存",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "005",
      "selected_reference_sha256": "ffc88e073231666e6bf72ab01e7fd070e8708925c547430c7c198481f9eb6650",
      "source_reference_sha256": "ffc88e073231666e6bf72ab01e7fd070e8708925c547430c7c198481f9eb6650",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-05-obstacle",
      "source_description": "偏心方柱腔；外顶壁驱动；绕障构象输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "006",
      "selected_reference_sha256": "900e33689530765e2c50482c0e229099aa390203ce9d838a026056798dcbf514",
      "source_reference_sha256": "900e33689530765e2c50482c0e229099aa390203ce9d838a026056798dcbf514",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-06-side_drive",
      "source_description": "方腔；相邻双壁切向运动；非对称构象",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "007",
      "selected_reference_sha256": "105a85a0785d2a48cdb0936265df7188df4b557bc1ad328b102cbbf927d315a6",
      "source_reference_sha256": "105a85a0785d2a48cdb0936265df7188df4b557bc1ad328b102cbbf927d315a6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-08-prestrained_or_unequal",
      "source_description": "深腔；非单位SPD构象初态与不等速反向壁；二维Azz恒为1；真实聚合物预应变或构象各向异性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "008",
      "selected_reference_sha256": "672a8afe62ec79f7900f08d67d16d1100d424445beeb609926c03a9425c6f674",
      "source_reference_sha256": "672a8afe62ec79f7900f08d67d16d1100d424445beeb609926c03a9425c6f674",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-09-relaxation_or_segments",
      "source_description": "方腔；壁速撤去后的弹性松弛，保留物理构象初态；松弛或多剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "009",
      "selected_reference_sha256": "7425a0bcd402bfe1c677374ac4f3b9b205602e45fdfc6d108aade761e6b17f75",
      "source_reference_sha256": "7425a0bcd402bfe1c677374ac4f3b9b205602e45fdfc6d108aade761e6b17f75",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-10-reversal_or_offcentre",
      "source_description": "非对称腔；分段线性壁速反转，保留物理构象与速度初态；弹性记忆或非对称拉伸",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "997ff67be788fac59a689b95f1b7b4a46265645c5534f66c83e6140810dfe53d",
      "source_reference_sha256": "997ff67be788fac59a689b95f1b7b4a46265645c5534f66c83e6140810dfe53d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "4900e4ab22dbbfc7089259506a2568aa0e4138b4208b9f80e0a724f321cf65d3",
      "source_reference_sha256": "4900e4ab22dbbfc7089259506a2568aa0e4138b4208b9f80e0a724f321cf65d3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-06-heated_obstacle",
      "source_description": "偏心方柱盒；内柱热壁、外壁冷却；内孔热交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "ef5d8fa3ccf60c53acd09b3c2d9c61e914a86712acf1c89e23a6f5d906fdf252",
      "source_reference_sha256": "ef5d8fa3ccf60c53acd09b3c2d9c61e914a86712acf1c89e23a6f5d906fdf252",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "819d8a8e15e562a3cdbb8fd5d0c9de0a07b9f0dcc02f560eb779831cf5f350d4",
      "source_reference_sha256": "819d8a8e15e562a3cdbb8fd5d0c9de0a07b9f0dcc02f560eb779831cf5f350d4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-09-bulk_viscosity",
      "source_description": "矩形盒；独立非零体黏度、壁面驱动及冷热壁；独立体黏度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "ce4f493e2b3f64401ddb74a1ce4b829e20cbc04f00cc842e8dc145bee01fef11",
      "source_reference_sha256": "ce4f493e2b3f64401ddb74a1ce4b829e20cbc04f00cc842e8dc145bee01fef11",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-11-06-heated_obstacle",
      "source_description": "偏心方柱盒；内柱热壁、外壁冷却；内孔热交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "30fbbdda5a61b57ad7a971343d89f673acbcdfaefe5cd3d584e9b86198efe055",
      "source_reference_sha256": "30fbbdda5a61b57ad7a971343d89f673acbcdfaefe5cd3d584e9b86198efe055",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-11-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "581703fbccfd88693343072757a4f1f58653fda9baf019282da60089a31101ad",
      "source_reference_sha256": "581703fbccfd88693343072757a4f1f58653fda9baf019282da60089a31101ad",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-11-09-bulk_viscosity",
      "source_description": "矩形盒；独立非零体黏度、壁面驱动及冷热壁；独立体黏度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "001",
      "selected_reference_sha256": "caa28a25f8faed9a225f4c1d5dbad138f9b4e2aa7849e75976a5be871315b7b0",
      "source_reference_sha256": "caa28a25f8faed9a225f4c1d5dbad138f9b4e2aa7849e75976a5be871315b7b0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "002",
      "selected_reference_sha256": "5cf366317b591419d01c9df1e319809e4e603574eeb8483640d012d5ed82d1d9",
      "source_reference_sha256": "5cf366317b591419d01c9df1e319809e4e603574eeb8483640d012d5ed82d1d9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-06-heated_obstacle",
      "source_description": "偏心方柱盒；内柱热壁、外壁冷却；内孔热交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "003",
      "selected_reference_sha256": "b2639af93eb871b26c7af9c798e0dfd1056bc3b35210599ef04d44afa88a39f8",
      "source_reference_sha256": "b2639af93eb871b26c7af9c798e0dfd1056bc3b35210599ef04d44afa88a39f8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "004",
      "selected_reference_sha256": "bd3e9078f68861eaf0804b23dd65dde0c981495fc907e11e0457388239ea7d03",
      "source_reference_sha256": "bd3e9078f68861eaf0804b23dd65dde0c981495fc907e11e0457388239ea7d03",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-09-bulk_viscosity",
      "source_description": "矩形盒；独立非零体黏度、壁面驱动及冷热壁；独立体黏度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    }
  ],
  "interpretation": "These 320 selected reference hashes match the recorded source/assembly ledger. All retain the unvalidated-reference-rc qualification. Input/output structure, reference replay and asset completeness do not establish numerical correctness.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/evidence/rc6-publication.json <==
{
  "scope": "historical_release_publication",
  "source": {
    "locator": "benchmark:runs/github-release-rc6/publication.json",
    "sha256": "cfc6d77dd7062761a43b6a4261c038c0e5f189c53960de017b32c3fefb91e335",
    "size_bytes": 3450
  },
  "recorded_status": "complete",
  "checked_utc": "2026-10-24T10:40:51.140363+00:00",
  "release_url": "https://github.com/AXeonV/CAE-Bench/releases/tag/caeoj-qbank-20261024-rc6",
  "source_commit": "ae59825899e5223f7c5e510fd2b31edc87029e81",
  "published_at": "2026-10-24T10:39:08Z",
  "prerelease": true,
  "assets": [
    {
      "name": "caeoj-qbank-20261024-rc6-source.zip",
      "recorded_verified": true,
      "bytes": 189747986,
      "digest": "sha256:b9ff4974c225b86e07c27950a09d5e27ee973ec274fb9df5a984c705dd34f116",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6-source.zip"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part001",
      "recorded_verified": true,
      "bytes": 1900000000,
      "digest": "sha256:e3e4313c6b28b3964b3b09e692920a27cc86d0894f20483b100952b372d63410",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6.zip.part001"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part002",
      "recorded_verified": true,
      "bytes": 1900000000,
      "digest": "sha256:905751cfff0380178f4df72d65a31bb574bb2b59b724399640e3d2966b47d994",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6.zip.part002"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part003",
      "recorded_verified": true,
      "bytes": 1110665003,
      "digest": "sha256:fc5ac8815770cc23cc2170def6c647b264a00de98f0db6e1a01d5b1a8282f978",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6.zip.part003"
    },
    {
      "name": "DOWNLOAD-MANIFEST.json",
      "recorded_verified": true,
      "bytes": 827,
      "digest": "sha256:1f1e05bc97d17c1f529a6c542f12e150f0ff811b3913d852ae209a8f5281cfd4",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/DOWNLOAD-MANIFEST.json"
    },
    {
      "name": "DOWNLOAD-README.md",
      "recorded_verified": true,
      "bytes": 2509,
      "digest": "sha256:2b6ea6b521866cd861ccca50ad2f6522790c917900a7b9e254f64bcf33c76b76",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/DOWNLOAD-README.md"
    },
    {
      "name": "restore_release.py",
      "recorded_verified": true,
      "bytes": 1296,
      "digest": "sha256:d9c1d21795f90c3cd5b84710719741e5e9ad1bb2709f44525c65feed21ae97f4",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/restore_release.py"
    }
  ],
  "interpretation": "Historical upload verification only. Present anonymous accessibility must be checked before publication; no access policy was changed.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/evidence/transient-series-representative.json <==
{
  "scope": "series_and_quadrature_convergence_representative",
  "source": {
    "locator": "benchmark:qbank/01-prescribed-pdes/1.2-diffusion-reaction/heat-conduction-transient-2d/author/data-evidence/reference/14-dirichlet-robin/analytic.json",
    "sha256": "e559120d8c6a310ac0a3f4792fa493605ae30221b8a7a4ab5c6b36714c48c33e",
    "size_bytes": 2774
  },
  "cases": [
    {
      "task": "heat-conduction-transient-2d",
      "alias": "14-dirichlet-robin",
      "selected_reference_sha256": "93ca18569db3deb404b9f3a8a70928d504782c2d9248f166699e37ce061b74eb",
      "association": "Same author reference directory; selected array matches the local reference bytes and the independent FEM report.",
      "nodes": 2401,
      "triangles": 4608,
      "output_times_s": [
        0.0,
        0.003,
        0.007,
        0.016,
        0.035,
        0.08
      ],
      "reference": {
        "modes_per_axis": 32,
        "quadrature_order": 8,
        "quadrature_refinements": [
          {
            "quadrature_order": 6,
            "max_difference_K": 7.167433313526317e-12
          },
          {
            "quadrature_order": 8,
            "max_difference_K": 1.7763568394002505e-15
          }
        ],
        "series_tail_bound_K": 1.524844050211705e-11,
        "reference_target_K": 1e-08
      }
    }
  ],
  "interpretation": "Oracle truncation/integration evidence, separate from independent solver agreement.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/figures/data/case_variation_inputs.json <==
{
  "schema_version": 1,
  "scope": "Input-only data needed for the two figure panels. Full case cases and reference outputs are not included.",
  "provenance": {
    "source_repository": "https://github.com/AXeonV/CAE-Bench",
    "release_id": "caeoj-qbank-20261024-rc6",
    "catalog": {
      "path": "catalog.json",
      "sha256": "8eb4ec914897d237b7d466a173d2dc0097f7cf8fe12554d94b762d0bdce37d3b",
      "matches_SHA256SUMS": true
    },
    "checksum_manifest": {
      "path": "SHA256SUMS.json",
      "sha256": "b4e9b3bf449e27464f139cc406c79ebebedc4e7a4cd9f516306beb19049c7f92"
    },
    "bank_archive": {
      "path": "D:\\Code\\CAE-Bench-OJ\\runs\\releases\\caeoj-qbank-20261024-rc6\\qbank.zip",
      "sha256_from_manifest": "77817bf332fe9023af6d9d3819592d5c8b2e99d38549b21de5b9c7ebf70cbcef",
      "full_archive_hash_recomputed": false
    },
    "member_validation": "Every consumed task member was SHA-256 checked against catalog.json; ZIP reads also validate per-member CRC.",
    "reference_output_members_read": false
  },
  "advection_1d": {
    "task": "advection-1d",
    "formal_case_count": 24,
    "velocity_count": 8,
    "cell_edges_x": [
      0.0,
      0.0009765625,
      0.001953125,
      0.0029296875,
      0.00390625,
      0.0048828125,
      0.005859375,
      0.0068359375,
      0.0078125,
      0.0087890625,
      0.009765625,
      0.0107421875,
      0.01171875,
      0.0126953125,
      0.013671875,
      0.0146484375,
      0.015625,
      0.0166015625,
      0.017578125,
      0.0185546875,
      0.01953125,
      0.0205078125,
      0.021484375,
      0.0224609375,
      0.0234375,
      0.0244140625,
      0.025390625,
      0.0263671875,
      0.02734375,
      0.0283203125,
      0.029296875,
      0.0302734375,
      0.03125,
      0.0322265625,
      0.033203125,
      0.0341796875,
      0.03515625,
      0.0361328125,
      0.037109375,
      0.0380859375,
      0.0390625,
      0.0400390625,
      0.041015625,
      0.0419921875,
      0.04296875,
      0.0439453125,
      0.044921875,
      0.0458984375,
      0.046875,
      0.0478515625,
      0.048828125,
      0.0498046875,
      0.05078125,
      0.0517578125,
      0.052734375,
      0.0537109375,
      0.0546875,
      0.0556640625,
      0.056640625,
      0.0576171875,
      0.05859375,
      0.0595703125,
      0.060546875,
      0.0615234375,
      0.0625,
      0.0634765625,
      0.064453125,
      0.0654296875,
      0.06640625,
      0.0673828125,
      0.068359375,
      0.0693359375,
      0.0703125,
      0.0712890625,
      0.072265625,
      0.0732421875,
      0.07421875,
      0.0751953125,
      0.076171875,
      0.0771484375,
      0.078125,
      0.0791015625,
      0.080078125,
      0.0810546875,
      0.08203125,
      0.0830078125,
      0.083984375,
      0.0849609375,
      0.0859375,
      0.0869140625,
      0.087890625,
      0.0888671875,
      0.08984375,
      0.0908203125,
      0.091796875,
      0.0927734375,
      0.09375,
      0.0947265625,
      0.095703125,
      0.0966796875,
      0.09765625,
      0.0986328125,
      0.099609375,
      0.1005859375,
      0.1015625,
      0.1025390625,
      0.103515625,
      0.1044921875,
      0.10546875,
      0.1064453125,
      0.107421875,
      0.1083984375,
      0.109375,
      0.1103515625,
      0.111328125,
      0.1123046875,
      0.11328125,
      0.1142578125,
      0.115234375,
      0.1162109375,
      0.1171875,
      0.1181640625,
      0.119140625,
      0.1201171875,
      0.12109375,
      0.1220703125,
      0.123046875,
      0.1240234375,
      0.125,
      0.1259765625,
      0.126953125,
      0.1279296875,
      0.12890625,
      0.1298828125,
      0.130859375,
      0.1318359375,
      0.1328125,
      0.1337890625,
      0.134765625,
      0.1357421875,
      0.13671875,
      0.1376953125,
      0.138671875,
      0.1396484375,
      0.140625,
      0.1416015625,
      0.142578125,
      0.1435546875,
      0.14453125,
      0.1455078125,
      0.146484375,
      0.1474609375,
      0.1484375,
      0.1494140625,
      0.150390625,
      0.1513671875,
      0.15234375,
      0.1533203125,
      0.154296875,
      0.1552734375,
      0.15625,
      0.1572265625,
      0.158203125,
      0.1591796875,
      0.16015625,
      0.1611328125,
      0.162109375,
      0.1630859375,
      0.1640625,
      0.1650390625,
      0.166015625,
      0.1669921875,
      0.16796875,
      0.1689453125,
      0.169921875,
      0.1708984375,
      0.171875,
      0.1728515625,
      0.173828125,
      0.1748046875,
      0.17578125,
      0.1767578125,
      0.177734375,
      0.1787109375,
      0.1796875,
      0.1806640625,
      0.181640625,
      0.1826171875,
      0.18359375,
      0.1845703125,
      0.185546875,
      0.1865234375,
      0.1875,
      0.1884765625,
      0.189453125,
      0.1904296875,
      0.19140625,
      0.1923828125,
      0.193359375,
      0.1943359375,
      0.1953125,
      0.1962890625,
      0.197265625,
      0.1982421875,
      0.19921875,
      0.2001953125,
      0.201171875,
      0.2021484375,
      0.203125,
      0.2041015625,
      0.205078125,
      0.2060546875,
      0.20703125,
      0.2080078125,
      0.208984375,
      0.2099609375,
      0.2109375,
      0.2119140625,
      0.212890625,
      0.2138671875,
      0.21484375,
      0.2158203125,
      0.216796875,
      0.2177734375,
      0.21875,
      0.2197265625,
      0.220703125,
      0.2216796875,
      0.22265625,
      0.2236328125,
      0.224609375,
      0.2255859375,
      0.2265625,
      0.2275390625,
      0.228515625,
      0.2294921875,
      0.23046875,
      0.2314453125,
      0.232421875,
      0.2333984375,
      0.234375,
      0.2353515625,
      0.236328125,
      0.2373046875,
      0.23828125,
      0.2392578125,
      0.240234375,
      0.2412109375,
      0.2421875,
      0.2431640625,
      0.244140625,
      0.2451171875,
      0.24609375,
      0.2470703125,
      0.248046875,
      0.2490234375,
      0.25,
      0.2509765625,
      0.251953125,
      0.2529296875,
      0.25390625,
      0.2548828125,
      0.255859375,
      0.2568359375,
      0.2578125,
      0.2587890625,
      0.259765625,
      0.2607421875,
      0.26171875,
      0.2626953125,
      0.263671875,
      0.2646484375,
      0.265625,
      0.2666015625,
      0.267578125,
      0.2685546875,
      0.26953125,
      0.2705078125,
      0.271484375,
      0.2724609375,
      0.2734375,
      0.2744140625,
      0.275390625,
      0.2763671875,
      0.27734375,
      0.2783203125,
      0.279296875,
      0.2802734375,
      0.28125,
      0.2822265625,
      0.283203125,
      0.2841796875,
      0.28515625,
      0.2861328125,
      0.287109375,
      0.2880859375,
      0.2890625,
      0.2900390625,
      0.291015625,
      0.2919921875,
      0.29296875,
      0.2939453125,
      0.294921875,
      0.2958984375,
      0.296875,
      0.2978515625,
      0.298828125,
      0.2998046875,
      0.30078125,
      0.3017578125,
      0.302734375,
      0.3037109375,
      0.3046875,
      0.3056640625,
      0.306640625,
      0.3076171875,
      0.30859375,
      0.3095703125,
      0.310546875,
      0.3115234375,
      0.3125,
      0.3134765625,
      0.314453125,
      0.3154296875,
      0.31640625,
      0.3173828125,
      0.318359375,
      0.3193359375,
      0.3203125,
      0.3212890625,
      0.322265625,
      0.3232421875,
      0.32421875,
      0.3251953125,
      0.326171875,
      0.3271484375,
      0.328125,
      0.3291015625,
      0.330078125,
      0.3310546875,
      0.33203125,
      0.3330078125,
      0.333984375,
      0.3349609375,
      0.3359375,
      0.3369140625,
      0.337890625,
      0.3388671875,
      0.33984375,
      0.3408203125,
      0.341796875,
      0.3427734375,
      0.34375,
      0.3447265625,
      0.345703125,
      0.3466796875,
      0.34765625,
      0.3486328125,
      0.349609375,
      0.3505859375,
      0.3515625,
      0.3525390625,
      0.353515625,
      0.3544921875,
      0.35546875,
      0.3564453125,
      0.357421875,
      0.3583984375,
      0.359375,
      0.3603515625,
      0.361328125,
      0.3623046875,
      0.36328125,
      0.3642578125,
      0.365234375,
      0.3662109375,
      0.3671875,
      0.3681640625,
      0.369140625,
      0.3701171875,
      0.37109375,
      0.3720703125,
      0.373046875,
      0.3740234375,
      0.375,
      0.3759765625,
      0.376953125,
      0.3779296875,
      0.37890625,
      0.3798828125,
      0.380859375,
      0.3818359375,
      0.3828125,
      0.3837890625,
      0.384765625,
      0.3857421875,
      0.38671875,
      0.3876953125,
      0.388671875,
      0.3896484375,
      0.390625,
      0.3916015625,
      0.392578125,
      0.3935546875,
      0.39453125,
      0.3955078125,
      0.396484375,
      0.3974609375,
      0.3984375,
      0.3994140625,
      0.400390625,
      0.4013671875,
      0.40234375,
      0.4033203125,
      0.404296875,
      0.4052734375,
      0.40625,
      0.4072265625,
      0.408203125,
      0.4091796875,
      0.41015625,
      0.4111328125,
      0.412109375,
      0.4130859375,
      0.4140625,
      0.4150390625,
      0.416015625,
      0.4169921875,
      0.41796875,
      0.4189453125,
      0.419921875,
      0.4208984375,
      0.421875,
      0.4228515625,
      0.423828125,
      0.4248046875,
      0.42578125,
      0.4267578125,
      0.427734375,
      0.4287109375,
      0.4296875,
      0.4306640625,
      0.431640625,
      0.4326171875,
      0.43359375,
      0.4345703125,
      0.435546875,
      0.4365234375,
      0.4375,
      0.4384765625,
      0.439453125,
      0.4404296875,
      0.44140625,
      0.4423828125,
      0.443359375,
      0.4443359375,
      0.4453125,
      0.4462890625,
      0.447265625,
      0.4482421875,
      0.44921875,
      0.4501953125,
      0.451171875,
      0.4521484375,
      0.453125,
      0.4541015625,
      0.455078125,
      0.4560546875,
      0.45703125,
      0.4580078125,
      0.458984375,
      0.4599609375,
      0.4609375,
      0.4619140625,
      0.462890625,
      0.4638671875,
      0.46484375,
      0.4658203125,
      0.466796875,
      0.4677734375,
      0.46875,
      0.4697265625,
      0.470703125,
      0.4716796875,
      0.47265625,
      0.4736328125,
      0.474609375,
      0.4755859375,
      0.4765625,
      0.4775390625,
      0.478515625,
      0.4794921875,
      0.48046875,
      0.4814453125,
      0.482421875,
      0.4833984375,
      0.484375,
      0.4853515625,
      0.486328125,
      0.4873046875,
      0.48828125,
      0.4892578125,
      0.490234375,
      0.4912109375,
      0.4921875,
      0.4931640625,
      0.494140625,
      0.4951171875,
      0.49609375,
      0.4970703125,
      0.498046875,
      0.4990234375,
      0.5,
      0.5009765625,
      0.501953125,
      0.5029296875,
      0.50390625,
      0.5048828125,
      0.505859375,
      0.5068359375,
      0.5078125,
      0.5087890625,
      0.509765625,
      0.5107421875,
      0.51171875,
      0.5126953125,
      0.513671875,
      0.5146484375,
      0.515625,
      0.5166015625,
      0.517578125,
      0.5185546875,
      0.51953125,
      0.5205078125,
      0.521484375,
      0.5224609375,
      0.5234375,
      0.5244140625,
      0.525390625,
      0.5263671875,
      0.52734375,
      0.5283203125,
      0.529296875,
      0.5302734375,
      0.53125,
      0.5322265625,
      0.533203125,
      0.5341796875,
      0.53515625,
      0.5361328125,
      0.537109375,
      0.5380859375,
      0.5390625,
      0.5400390625,
      0.541015625,
      0.5419921875,
      0.54296875,
      0.5439453125,
      0.544921875,
      0.5458984375,
      0.546875,
      0.5478515625,
      0.548828125,
      0.5498046875,
      0.55078125,
      0.5517578125,
      0.552734375,
      0.5537109375,
      0.5546875,
      0.5556640625,
      0.556640625,
      0.5576171875,
      0.55859375,
      0.5595703125,
      0.560546875,
      0.5615234375,
      0.5625,
      0.5634765625,
      0.564453125,
      0.5654296875,
      0.56640625,
      0.5673828125,
      0.568359375,
      0.5693359375,
      0.5703125,
      0.5712890625,
      0.572265625,
      0.5732421875,
      0.57421875,
      0.5751953125,
      0.576171875,
      0.5771484375,
      0.578125,
      0.5791015625,
      0.580078125,
      0.5810546875,
      0.58203125,
      0.5830078125,
      0.583984375,
      0.5849609375,
      0.5859375,
      0.5869140625,
      0.587890625,
      0.5888671875,
      0.58984375,
      0.5908203125,
      0.591796875,
      0.5927734375,
      0.59375,
      0.5947265625,
      0.595703125,
      0.5966796875,
      0.59765625,
      0.5986328125,
      0.599609375,
      0.6005859375,
      0.6015625,
      0.6025390625,
      0.603515625,
      0.6044921875,
      0.60546875,
      0.6064453125,
      0.607421875,
      0.6083984375,
      0.609375,
      0.6103515625,
      0.611328125,
      0.6123046875,
      0.61328125,
      0.6142578125,
      0.615234375,
      0.6162109375,
      0.6171875,
      0.6181640625,
      0.619140625,
      0.6201171875,
      0.62109375,
      0.6220703125,
      0.623046875,
      0.6240234375,
      0.625,
      0.6259765625,
      0.626953125,
      0.6279296875,
      0.62890625,
      0.6298828125,
      0.630859375,
      0.6318359375,
      0.6328125,
      0.6337890625,
      0.634765625,
      0.6357421875,
      0.63671875,
      0.6376953125,
      0.638671875,
      0.6396484375,
      0.640625,
      0.6416015625,
      0.642578125,
      0.6435546875,
      0.64453125,
      0.6455078125,
      0.646484375,
      0.6474609375,
      0.6484375,
      0.6494140625,
      0.650390625,
      0.6513671875,
      0.65234375,
      0.6533203125,
      0.654296875,
      0.6552734375,
      0.65625,
      0.6572265625,
      0.658203125,
      0.6591796875,
      0.66015625,
      0.6611328125,
      0.662109375,
      0.6630859375,
      0.6640625,
      0.6650390625,
      0.666015625,
      0.6669921875,
      0.66796875,
      0.6689453125,
      0.669921875,
      0.6708984375,
      0.671875,
      0.6728515625,
      0.673828125,
      0.6748046875,
      0.67578125,
      0.6767578125,
      0.677734375,
      0.6787109375,
      0.6796875,
      0.6806640625,
      0.681640625,
      0.6826171875,
      0.68359375,
      0.6845703125,
      0.685546875,
      0.6865234375,
      0.6875,
      0.6884765625,
      0.689453125,
      0.6904296875,
      0.69140625,
      0.6923828125,
      0.693359375,
      0.6943359375,
      0.6953125,
      0.6962890625,
      0.697265625,
      0.6982421875,
      0.69921875,
      0.7001953125,
      0.701171875,
      0.7021484375,
      0.703125,
      0.7041015625,
      0.705078125,
      0.7060546875,
      0.70703125,
      0.7080078125,
      0.708984375,
      0.7099609375,
      0.7109375,
      0.7119140625,
      0.712890625,
      0.7138671875,
      0.71484375,
      0.7158203125,
      0.716796875,
      0.7177734375,
      0.71875,
      0.7197265625,
      0.720703125,
      0.7216796875,
      0.72265625,
      0.7236328125,
      0.724609375,
      0.7255859375,
      0.7265625,
      0.7275390625,
      0.728515625,
      0.7294921875,
      0.73046875,
      0.7314453125,
      0.732421875,
      0.7333984375,
      0.734375,
      0.7353515625,
      0.736328125,
      0.7373046875,
      0.73828125,
      0.7392578125,
      0.740234375,
      0.7412109375,
      0.7421875,
      0.7431640625,
      0.744140625,
      0.7451171875,
      0.74609375,
      0.7470703125,
      0.748046875,
      0.7490234375,
      0.75,
      0.7509765625,
      0.751953125,
      0.7529296875,
      0.75390625,
      0.7548828125,
      0.755859375,
      0.7568359375,
      0.7578125,
      0.7587890625,
      0.759765625,
      0.7607421875,
      0.76171875,
      0.7626953125,
      0.763671875,
      0.7646484375,
      0.765625,
      0.7666015625,
      0.767578125,
      0.7685546875,
      0.76953125,
      0.7705078125,
      0.771484375,
      0.7724609375,
      0.7734375,
      0.7744140625,
      0.775390625,
      0.7763671875,
      0.77734375,
      0.7783203125,
      0.779296875,
      0.7802734375,
      0.78125,
      0.7822265625,
      0.783203125,
      0.7841796875,
      0.78515625,
      0.7861328125,
      0.787109375,
      0.7880859375,
      0.7890625,
      0.7900390625,
      0.791015625,
      0.7919921875,
      0.79296875,
      0.7939453125,
      0.794921875,
      0.7958984375,
      0.796875,
      0.7978515625,
      0.798828125,
      0.7998046875,
      0.80078125,
      0.8017578125,
      0.802734375,
      0.8037109375,
      0.8046875,
      0.8056640625,
      0.806640625,
      0.8076171875,
      0.80859375,
      0.8095703125,
      0.810546875,
      0.8115234375,
      0.8125,
      0.8134765625,
      0.814453125,
      0.8154296875,
      0.81640625,
      0.8173828125,
      0.818359375,
      0.8193359375,
      0.8203125,
      0.8212890625,
      0.822265625,
      0.8232421875,
      0.82421875,
      0.8251953125,
      0.826171875,
      0.8271484375,
      0.828125,
      0.8291015625,
      0.830078125,
      0.8310546875,
      0.83203125,
      0.8330078125,
      0.833984375,
      0.8349609375,
      0.8359375,
      0.8369140625,
      0.837890625,
      0.8388671875,
      0.83984375,
      0.8408203125,
      0.841796875,
      0.8427734375,
      0.84375,
      0.8447265625,
      0.845703125,
      0.8466796875,
      0.84765625,
      0.8486328125,
      0.849609375,
      0.8505859375,
      0.8515625,
      0.8525390625,
      0.853515625,
      0.8544921875,
      0.85546875,
      0.8564453125,
      0.857421875,
      0.8583984375,
      0.859375,
      0.8603515625,
      0.861328125,
      0.8623046875,
      0.86328125,
      0.8642578125,
      0.865234375,
      0.8662109375,
      0.8671875,
      0.8681640625,
      0.869140625,
      0.8701171875,
      0.87109375,
      0.8720703125,
      0.873046875,
      0.8740234375,
      0.875,
      0.8759765625,
      0.876953125,
      0.8779296875,
      0.87890625,
      0.8798828125,
      0.880859375,
      0.8818359375,
      0.8828125,
      0.8837890625,
      0.884765625,
      0.8857421875,
      0.88671875,
      0.8876953125,
      0.888671875,
      0.8896484375,
      0.890625,
      0.8916015625,
      0.892578125,
      0.8935546875,
      0.89453125,
      0.8955078125,
      0.896484375,
      0.8974609375,
      0.8984375,
      0.8994140625,
      0.900390625,
      0.9013671875,
      0.90234375,
      0.9033203125,
      0.904296875,
      0.9052734375,
      0.90625,
      0.9072265625,
      0.908203125,
      0.9091796875,
      0.91015625,
      0.9111328125,
      0.912109375,
      0.9130859375,
      0.9140625,
      0.9150390625,
      0.916015625,
      0.9169921875,
      0.91796875,
      0.9189453125,
      0.919921875,
      0.9208984375,
      0.921875,
      0.9228515625,
      0.923828125,
      0.9248046875,
      0.92578125,
      0.9267578125,
      0.927734375,
      0.9287109375,
      0.9296875,
      0.9306640625,
      0.931640625,
      0.9326171875,
      0.93359375,
      0.9345703125,
      0.935546875,
      0.9365234375,
      0.9375,
      0.9384765625,
      0.939453125,
      0.9404296875,
      0.94140625,
      0.9423828125,
      0.943359375,
      0.9443359375,
      0.9453125,
      0.9462890625,
      0.947265625,
      0.9482421875,
      0.94921875,
      0.9501953125,
      0.951171875,
      0.9521484375,
      0.953125,
      0.9541015625,
      0.955078125,
      0.9560546875,
      0.95703125,
      0.9580078125,
      0.958984375,
      0.9599609375,
      0.9609375,
      0.9619140625,
      0.962890625,
      0.9638671875,
      0.96484375,
      0.9658203125,
      0.966796875,
      0.9677734375,
      0.96875,
      0.9697265625,
      0.970703125,
      0.9716796875,
      0.97265625,
      0.9736328125,
      0.974609375,
      0.9755859375,
      0.9765625,
      0.9775390625,
      0.978515625,
      0.9794921875,
      0.98046875,
      0.9814453125,
      0.982421875,
      0.9833984375,
      0.984375,
      0.9853515625,
      0.986328125,
      0.9873046875,
      0.98828125,
      0.9892578125,
      0.990234375,
      0.9912109375,
      0.9921875,
      0.9931640625,
      0.994140625,
      0.9951171875,
      0.99609375,
      0.9970703125,
      0.998046875,
      0.9990234375,
      1.0
    ],
    "spatial_coordinate_unit": "m",
    "initial_state_unit": "1",
    "profiles": [
      {
        "profile_id": 1,
        "initial_state_sha256_sorted_x_float64_little_endian_C_order": "fb8181f0f1236b2d46497e8be068da8b691ea0077771e1fffda8b2b4bd37fd34",
        "source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/001/input.h5",
          "sha256": "9c2ed8852efa48373110a6bf557616ca15512dbe61cbde1682341cb1f3b16122"
        },
        "mesh_source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/001/mesh.msh",
          "sha256": "d023667b780968f5af6f80e3c8948b1ee51d0606aafa4ea5540ba158f2b841e0"
        },
        "initial_state_sorted_by_x": [
          -1.020047903060913,
          -1.021188497543335,
          -1.0222969055175781,
          -1.0233728885650635,
          -1.0244163274765015,
          -1.025427222251892,
          -1.0264052152633667,
          -1.0273501873016357,
          -1.0282621383666992,
          -1.029140830039978,
          -1.029986023902893,
          -1.0307978391647339,
          -1.0315760374069214,
          -1.0323203802108765,
          -1.0330308675765991,
          -1.0337073802947998,
          -1.0343499183654785,
          -1.0349582433700562,
          -1.0355322360992432,
          -1.0360718965530396,
          -1.0365772247314453,
          -1.0370478630065918,
          -1.037484049797058,
          -1.0378856658935547,
          -1.0382524728775024,
          -1.038584589958191,
          -1.038881778717041,
          -1.0391441583633423,
          -1.0393717288970947,
          -1.0395642518997192,
          -1.039721965789795,
          -1.0398445129394531,
          -1.0399322509765625,
          -1.0399848222732544,
          -1.040002465248108,
          -1.0399850606918335,
          -1.0399326086044312,
          -1.0398451089859009,
          -1.0397226810455322,
          -1.0395653247833252,
          -1.0393729209899902,
          -1.039145588874817,
          -1.0388833284378052,
          -1.0385863780975342,
          -1.0382544994354248,
          -1.0378878116607666,
          -1.0374864339828491,
          -1.037050485610962,
          -1.036579966545105,
          -1.0360748767852783,
          -1.0355353355407715,
          -1.0349615812301636,
          -1.0343533754348755,
          -1.0337111949920654,
          -1.0330348014831543,
          -1.0323244333267212,
          -1.0315803289413452,
          -1.0308023691177368,
          -1.029990792274475,
          -1.0291457176208496,
          -1.0282671451568604,
          -1.027355432510376,
          -1.026410698890686,
          -1.025432825088501,
          -1.0244221687316895,
          -1.023378849029541,
          -1.0223029851913452,
          -1.0211948156356812,
          -1.0200544595718384,
          -1.018882155418396,
          -1.017677903175354,
          -1.016442060470581,
          -1.0151747465133667,
          -1.0138760805130005,
          -1.012546420097351,
          -1.0111857652664185,
          -1.0097945928573608,
          -1.0083727836608887,
          -1.0069208145141602,
          -1.0054388046264648,
          -1.0039271116256714,
          -1.0023856163024902,
          -1.0008149147033691,
          -0.9992150664329529,
          -0.9975863099098206,
          -0.9959290027618408,
          -0.994243323802948,
          -0.9925294518470764,
          -0.9907878041267395,
          -0.9890184998512268,
          -0.987221896648407,
          -0.9853981733322144,
          -0.9835476875305176,
          -0.9816707372665405,
          -0.9797675609588623,
          -0.9778384566307068,
          -0.9758836627006531,
          -0.9739035964012146,
          -0.9718984365463257,
          -0.9698684811592102,
          -0.9678141474723816,
          -0.965735673904419,
          -0.9636333584785461,
          -0.9615074992179871,
          -0.9593585729598999,
          -0.957186758518219,
          -0.9549923539161682,
          -0.9527758359909058,
          -0.950537383556366,
          -0.948277473449707,
          -0.9459963440895081,
          -0.9436944127082825,
          -0.9413719177246094,
          -0.9390292763710022,
          -0.9366669058799744,
          -0.9342851042747498,
          -0.931884229183197,
          -0.9294646382331848,
          -0.9270266890525818,
          -0.9245707392692566,
          -0.9220972657203674,
          -0.9196065068244934,
          -0.917098879814148,
          -0.9145748019218445,
          -0.9120345711708069,
          -0.9094786643981934,
          -0.9069074988365173,
          -0.9043212532997131,
          -0.9017205238342285,
          -0.8991056680679321,
          -0.8964770436286926,
          -0.8938350081443787,
          -0.8911800384521484,
          -0.8885125517845154,
          -0.8858328461647034,
          -0.8831413388252258,
          -0.880438506603241,
          -0.8777247071266174,
          -0.8750003576278687,
          -0.8722659349441528,
          -0.8695217967033386,
          -0.8667683601379395,
          -0.8640060424804688,
          -0.8612352609634399,
          -0.8584564328193665,
          -0.8556699156761169,
          -0.8528762459754944,
          -0.8500757217407227,
          -0.8472689390182495,
          -0.844456136226654,
          -0.8416377902030945,
          -0.8388144373893738,
          -0.8359863758087158,
          -0.8331540822982788,
          -0.8303179740905762,
          -0.8274784684181213,
          -0.8246360421180725,
          -0.8217911124229431,
          -0.8189440369606018,
          -0.816095232963562,
          -0.8132452964782715,
          -0.8103944659233093,
          -0.8075432777404785,
          -0.8046922087669373,
          -0.8018415570259094,
          -0.798991858959198,
          -0.7961434721946716,
          -0.7932969331741333,
          -0.7904525399208069,
          -0.7876107692718506,
          -0.7847720384597778,
          -0.7819368839263916,
          -0.7791054844856262,
          -0.7762784957885742,
          -0.773456335067749,
          -0.7706393599510193,
          -0.7678279876708984,
          -0.7650226950645447,
          -0.7622238397598267,
          -0.7594318985939026,
          -0.7566472291946411,
          -0.7538703083992004,
          -0.751101553440094,
          -0.7483412623405457,
          -0.7455900311470032,
          -0.7428482174873352,
          -0.7401162385940552,
          -0.7373945116996765,
          -0.7346833348274231,
          -0.7319833040237427,
          -0.7292946577072144,
          -0.7266178727149963,
          -0.7239534258842468,
          -0.7213015556335449,
          -0.7186627984046936,
          -0.716037392616272,
          -0.7134259343147278,
          -0.7108287215232849,
          -0.7082461714744568,
          -0.7056786417961121,
          -0.7031265497207642,
          -0.7005903124809265,
          -0.698070228099823,
          -0.695566713809967,
          -0.6930801272392273,
          -0.6906108856201172,
          -0.6881592869758606,
          -0.685725748538971,
          -0.6833106875419617,
          -0.6809144616127014,
          -0.6785373091697693,
          -0.6761797666549683,
          -0.6738420724868774,
          -0.6715245842933655,
          -0.669227659702301,
          -0.6669517159461975,
          -0.664696991443634,
          -0.662463903427124,
          -0.6602526903152466,
          -0.6580637693405151,
          -0.6558974981307983,
          -0.6537541747093201,
          -0.6516340970993042,
          -0.6495376229286194,
          -0.6474649906158447,
          -0.6454165577888489,
          -0.6433926820755005,
          -0.6413936018943787,
          -0.639419674873352,
          -0.6374711394309998,
          -0.6355482935905457,
          -0.6336514949798584,
          -0.6317809820175171,
          -0.6299370527267456,
          -0.628119945526123,
          -0.6263299584388733,
          -0.624567449092865,
          -0.6228325366973877,
          -0.6211255788803101,
          -0.6194467544555664,
          -0.6177963614463806,
          -0.6161746382713318,
          -0.6145818829536438,
          -0.6130183339118958,
          -0.6114841103553772,
          -0.6099795699119568,
          -0.6085049510002136,
          -0.6070603728294373,
          -0.6056460738182068,
          -0.6042622923851013,
          -0.6029092073440552,
          -0.6015871167182922,
          -0.600296139717102,
          -0.5990363955497742,
          -0.5978082418441772,
          -0.5966117978096008,
          -0.5954472422599792,
          -0.5943147540092468,
          -0.5932144522666931,
          -0.5921465754508972,
          -0.5911111831665039,
          -0.5901085734367371,
          -0.5891388058662415,
          -0.5882020592689514,
          -0.5872984528541565,
          -0.5864281058311462,
          -0.585591197013855,
          -0.5847877860069275,
          -0.5840181112289429,
          -0.5832821726799011,
          -0.5825801491737366,
          -0.581912100315094,
          -0.5812782049179077,
          -0.5806784629821777,
          -0.5801129937171936,
          -0.5795819163322449,
          -0.5790852308273315,
          -0.5786231160163879,
          -0.5781956315040588,
          -0.5778027772903442,
          -0.5774446129798889,
          -0.5771212577819824,
          -0.5768327116966248,
          -0.5765790343284607,
          -0.5763602256774902,
          -0.5761764049530029,
          -0.576027512550354,
          -0.5759136080741882,
          -0.5758347511291504,
          -0.5757908225059509,
          -0.5757820010185242,
          -0.5758081674575806,
          -0.5758693814277649,
          -0.5759655237197876,
          -0.5760967135429382,
          -0.576262891292572,
          -0.576464056968689,
          -0.5767000913619995,
          -0.5769709944725037,
          -0.5772767663002014,
          -0.577617347240448,
          -0.5779926180839539,
          -0.5784026384353638,
          -0.5788472890853882,
          -0.5793264508247375,
          -0.5798401236534119,
          -0.5803882479667664,
          -0.5809706449508667,
          -0.5815873146057129,
          -0.5822381377220154,
          -0.5829229950904846,
          -0.583641767501831,
          -0.5843943953514099,
          -0.5851807594299316,
          -0.5860007405281067,
          -0.5868542194366455,
          -0.5877410173416138,
          -0.5886610150337219,
          -0.5896140933036804,
          -0.5906001329421997,
          -0.5916189551353455,
          -0.5926704406738281,
          -0.5937543511390686,
          -0.5948706269264221,
          -0.5960189700126648,
          -0.5971993207931519,
          -0.598411500453949,
          -0.599655270576477,
          -0.600930392742157,
          -0.602236807346344,
          -0.603574275970459,
          -0.6049425005912781,
          -0.6063414216041565,
          -0.6077706813812256,
          -0.6092302203178406,
          -0.610719621181488,
          -0.612238883972168,
          -0.6137877106666565,
          -0.6153656840324402,
          -0.616972804069519,
          -0.6186086535453796,
          -0.6202731132507324,
          -0.6219658851623535,
          -0.6236867308616638,
          -0.6254352927207947,
          -0.6272114515304565,
          -0.6290148496627808,
          -0.6308452486991882,
          -0.6327023506164551,
          -0.634585976600647,
          -0.6364956498146057,
          -0.6384312510490417,
          -0.6403923630714417,
          -0.6423787474632263,
          -0.6443901062011719,
          -0.6464261412620544,
          -0.6484865546226501,
          -0.6505710482597351,
          -0.6526792645454407,
          -0.6548108458518982,
          -0.6569655537605286,
          -0.6591431498527527,
          -0.6613430976867676,
          -0.6635650992393494,
          -0.6658089756965637,
          -0.6680741906166077,
          -0.6703605651855469,
          -0.6726676821708679,
          -0.6749952435493469,
          -0.6773427724838257,
          -0.6797100305557251,
          -0.6820966601371765,
          -0.684502363204956,
          -0.686926543712616,
          -0.6893690228462219,
          -0.6918293833732605,
          -0.6943072080612183,
          -0.6968021988868713,
          -0.6993139982223511,
          -0.7018421292304993,
          -0.704386293888092,
          -0.7069460153579712,
          -0.7095209956169128,
          -0.7121108770370483,
          -0.7147152423858643,
          -0.7173336148262024,
          -0.7199656367301941,
          -0.7226108908653259,
          -0.7252690196037292,
          -0.7279396653175354,
          -0.7306223511695862,
          -0.7333166599273682,
          -0.7360222935676575,
          -0.7387387156486511,
          -0.7414655685424805,
          -0.7442024350166321,
          -0.7469490766525269,
          -0.7497047781944275,
          -0.7524692416191101,
          -0.755242109298706,
          -0.7580229043960571,
          -0.7608112096786499,
          -0.763606607913971,
          -0.7664087414741516,
          -0.7692170739173889,
          -0.7720312476158142,
          -0.7748508453369141,
          -0.7776755690574646,
          -0.7805047035217285,
          -0.7833380103111267,
          -0.7861749529838562,
          -0.7890152335166931,
          -0.7918583750724792,
          -0.7947039008140564,
          -0.7975513935089111,
          -0.8004004955291748,
          -0.8032506704330444,
          -0.8061016201972961,
          -0.808952808380127,
          -0.811803936958313,
          -0.8146543502807617,
          -0.8175037503242493,
          -0.8203517198562622,
          -0.8231977820396423,
          -0.826041579246521,
          -0.8288825750350952,
          -0.8317204713821411,
          -0.8345547318458557,
          -0.8373849987983704,
          -0.8402107954025269,
          -0.8430317044258118,
          -0.8458474278450012,
          -0.8486573100090027,
          -0.8514610528945923,
          -0.8542581796646118,
          -0.8570483922958374,
          -0.8598311543464661,
          -0.8626060485839844,
          -0.8653727173805237,
          -0.8681306838989258,
          -0.870879590511322,
          -0.8736189603805542,
          -0.8763485550880432,
          -0.8790676593780518,
          -0.8817760944366455,
          -0.8844733238220215,
          -0.8871590495109558,
          -0.8898327946662903,
          -0.8924941420555115,
          -0.8951427340507507,
          -0.8977782130241394,
          -0.9004001021385193,
          -0.903007984161377,
          -0.9056015610694885,
          -0.9081805348396301,
          -0.9107441902160645,
          -0.9132923483848572,
          -0.9158246517181396,
          -0.9183406233787537,
          -0.9208399653434753,
          -0.9233222007751465,
          -0.925787091255188,
          -0.9282341599464417,
          -0.9306630492210388,
          -0.9330734610557556,
          -0.9354650378227234,
          -0.9378373026847839,
          -0.9401898980140686,
          -0.9425225853919983,
          -0.9448349475860596,
          -0.9471266865730286,
          -0.9493973255157471,
          -0.9516466856002808,
          -0.9538742899894714,
          -0.9560799598693848,
          -0.9582632184028625,
          -0.9604237675666809,
          -0.9625614285469055,
          -0.9646756052970886,
          -0.9667661786079407,
          -0.968832790851593,
          -0.970875084400177,
          -0.9728928208351135,
          -0.9748855829238892,
          -0.9768531918525696,
          -0.9787953495979309,
          -0.9807116389274597,
          -0.9826019406318665,
          -0.9844658374786377,
          -0.9863031506538391,
          -0.9881134629249573,
          -0.9898965954780579,
          -0.9916523098945618,
          -0.9933801889419556,
          -0.9950801730155945,
          -0.9967518448829651,
          -0.9983950853347778,
          -1.0000096559524536,
          -1.0015950202941895,
          -1.003151297569275,
          -1.0046781301498413,
          -1.0061752796173096,
          -1.007642388343811,
          -1.0090794563293457,
          -1.010486125946045,
          -1.0118622779846191,
          -1.0132075548171997,
          -1.0145219564437866,
          -1.0158051252365112,
          -1.017056941986084,
          -1.0182771682739258,
          -1.019465684890747,
          -1.0206222534179688,
          -1.0217467546463013,
          -1.0228389501571655,
          -1.023898720741272,
          -1.024925947189331,
          -1.0259202718734741,
          -1.0268818140029907,
          -1.0278103351593018,
          -1.0287055969238281,
          -1.0295675992965698,
          -1.0303962230682373,
          -1.031191110610962,
          -1.0319523811340332,
          -1.0326799154281616,
          -1.033373475074768,
          -1.034032940864563,
          -1.0346583127975464,
          -1.0352494716644287,
          -1.03580641746521,
          -1.036328911781311,
          -1.0368168354034424,
          -1.0372703075408936,
          -1.037689208984375,
          -1.0380734205245972,
          -1.0384228229522705,
          -1.0387375354766846,
          -1.0390173196792603,
          -1.039262294769287,
          -1.0394723415374756,
          -1.0396474599838257,
          -1.0397876501083374,
          -1.0398927927017212,
          -1.039962887763977,
          -1.0399980545043945,
          -1.0399980545043945,
          -1.0399632453918457,
          -1.0398932695388794,
          -1.0397882461547852,
          -1.0396482944488525,
          -1.0394734144210815,
          -1.0392636060714722,
          -1.0390188694000244,
          -1.0387392044067383,
          -1.0384247303009033,
          -1.0380754470825195,
          -1.0376914739608765,
          -1.0372728109359741,
          -1.036819577217102,
          -1.0363316535949707,
          -1.0358093976974487,
          -1.0352526903152466,
          -1.0346617698669434,
          -1.0340365171432495,
          -1.0333771705627441,
          -1.0326838493347168,
          -1.0319565534591675,
          -1.0311955213546753,
          -1.0304007530212402,
          -1.0295723676681519,
          -1.0287104845046997,
          -1.0278154611587524,
          -1.0268871784210205,
          -1.0259257555007935,
          -1.02493155002594,
          -1.02390456199646,
          -1.022844910621643,
          -1.021752953529358,
          -1.0206286907196045,
          -1.0194722414016724,
          -1.0182839632034302,
          -1.017063856124878,
          -1.0158122777938843,
          -1.0145292282104492,
          -1.0132150650024414,
          -1.0118699073791504,
          -1.0104939937591553,
          -1.0090874433517456,
          -1.00765061378479,
          -1.0061835050582886,
          -1.004686713218689,
          -1.003159999847412,
          -1.0016038417816162,
          -1.00001859664917,
          -0.9984041452407837,
          -0.99676114320755,
          -0.995089590549469,
          -0.9933898448944092,
          -0.9916619658470154,
          -0.9899064898490906,
          -0.9881234765052795,
          -0.9863134026527405,
          -0.9844762086868286,
          -0.9826125502586365,
          -0.9807223677635193,
          -0.9788060784339905,
          -0.9768641591072083,
          -0.9748966097831726,
          -0.9729040265083313,
          -0.9708864092826843,
          -0.9688442945480347,
          -0.9667777419090271,
          -0.9646874070167542,
          -0.9625732898712158,
          -0.9604359269142151,
          -0.9582753777503967,
          -0.9560921788215637,
          -0.9538868069648743,
          -0.9516591429710388,
          -0.9494100213050842,
          -0.9471393823623657,
          -0.9448478817939758,
          -0.9425355195999146,
          -0.940203070640564,
          -0.9378504157066345,
          -0.9354783892631531,
          -0.9330869317054749,
          -0.9306765198707581,
          -0.9282478094100952,
          -0.9258007407188416,
          -0.9233360886573792,
          -0.920853853225708,
          -0.9183546900749207,
          -0.9158387184143066,
          -0.9133066534996033,
          -0.9107584357261658,
          -0.9081949591636658,
          -0.9056161046028137,
          -0.9030227065086365,
          -0.900414764881134,
          -0.8977928757667542,
          -0.8951575756072998,
          -0.8925089240074158,
          -0.8898477554321289,
          -0.8871739506721497,
          -0.8844884634017944,
          -0.8817911744117737,
          -0.8790829181671143,
          -0.8763636946678162,
          -0.873634397983551,
          -0.8708949685096741,
          -0.8681462407112122,
          -0.8653882145881653,
          -0.8626216650009155,
          -0.8598467111587524,
          -0.8570641279220581,
          -0.8542738556861877,
          -0.8514766693115234,
          -0.8486730456352234,
          -0.8458631038665771,
          -0.8430476188659668,
          -0.8402265906333923,
          -0.8374009728431702,
          -0.8345706462860107,
          -0.8317365050315857,
          -0.828898549079895,
          -0.8260576128959656,
          -0.8232137560844421,
          -0.8203675746917725,
          -0.8175197243690491,
          -0.814670205116272,
          -0.8118199110031128,
          -0.8089687824249268,
          -0.8061177134513855,
          -0.803266704082489,
          -0.8004165887832642,
          -0.7975673675537109,
          -0.7947199940681458,
          -0.7918742895126343,
          -0.7890313267707825,
          -0.786190927028656,
          -0.7833538055419922,
          -0.7805206179618835,
          -0.7776913046836853,
          -0.7748668193817139,
          -0.7720471024513245,
          -0.7692329287528992,
          -0.7664244771003723,
          -0.7636224031448364,
          -0.7608268857002258,
          -0.7580386400222778,
          -0.7552576661109924,
          -0.7524846792221069,
          -0.7497202754020691,
          -0.7469643950462341,
          -0.7442179322242737,
          -0.7414808869361877,
          -0.7387540936470032,
          -0.7360374927520752,
          -0.7333319187164307,
          -0.7306374311447144,
          -0.7279548048973083,
          -0.7252839803695679,
          -0.7226256728172302,
          -0.7199804186820984,
          -0.7173482179641724,
          -0.714729905128479,
          -0.7121254205703735,
          -0.7095355987548828,
          -0.7069604396820068,
          -0.7044006586074829,
          -0.7018563151359558,
          -0.6993282437324524,
          -0.6968162655830383,
          -0.6943212747573853,
          -0.6918432116508484,
          -0.6893826723098755,
          -0.6869401931762695,
          -0.6845157742500305,
          -0.6821101903915405,
          -0.6797233819961548,
          -0.6773561239242554,
          -0.6750083565711975,
          -0.6726807951927185,
          -0.6703734993934631,
          -0.6680870652198792,
          -0.6658216118812561,
          -0.6635775566101074,
          -0.6613554954528809,
          -0.6591553092002869,
          -0.6569778323173523,
          -0.6548228859901428,
          -0.6526911854743958,
          -0.6505827903747559,
          -0.6484982967376709,
          -0.6464377045631409,
          -0.6444015502929688,
          -0.6423899531364441,
          -0.6404033303260803,
          -0.6384421586990356,
          -0.6365063786506653,
          -0.6345966458320618,
          -0.6327128410339355,
          -0.6308556795120239,
          -0.6290250420570374,
          -0.6272215843200684,
          -0.6254451870918274,
          -0.623696506023407,
          -0.6219754815101624,
          -0.6202825903892517,
          -0.6186179518699646,
          -0.6169818043708801,
          -0.6153746247291565,
          -0.6137964129447937,
          -0.6122475266456604,
          -0.6107280850410461,
          -0.6092385649681091,
          -0.6077788472175598,
          -0.6063494086265564,
          -0.6049503087997437,
          -0.6035819053649902,
          -0.6022442579269409,
          -0.6009376049041748,
          -0.5996623039245605,
          -0.5984183549880981,
          -0.5972060561180115,
          -0.5960255265235901,
          -0.5948770046234131,
          -0.5937604904174805,
          -0.5926764607429504,
          -0.5916247367858887,
          -0.5906057953834534,
          -0.5896195769309998,
          -0.5886662006378174,
          -0.5877460837364197,
          -0.5868590474128723,
          -0.586005449295044,
          -0.5851852893829346,
          -0.5843987464904785,
          -0.5836458802223206,
          -0.5829269289970398,
          -0.5822418928146362,
          -0.5815908908843994,
          -0.5809740424156189,
          -0.5803914070129395,
          -0.5798431038856506,
          -0.579329252243042,
          -0.5788498520851135,
          -0.5784050226211548,
          -0.5779948234558105,
          -0.5776193141937256,
          -0.5772786140441895,
          -0.5769726037979126,
          -0.5767015218734741,
          -0.5764652490615845,
          -0.576263964176178,
          -0.5760975480079651,
          -0.5759661793708801,
          -0.5758697986602783,
          -0.5758084058761597,
          -0.575782060623169,
          -0.5757907032966614,
          -0.5758343935012817,
          -0.5759130716323853,
          -0.5760267376899719,
          -0.5761754512786865,
          -0.5763590931892395,
          -0.5765776634216309,
          -0.5768312215805054,
          -0.5771195292472839,
          -0.5774427056312561,
          -0.5778006315231323,
          -0.5781933069229126,
          -0.5786206126213074,
          -0.5790825486183167,
          -0.5795789957046509,
          -0.5801098942756653,
          -0.5806751251220703,
          -0.5812747478485107,
          -0.5819085240364075,
          -0.582576334476471,
          -0.5832781791687012,
          -0.5840138792991638,
          -0.5847834348678589,
          -0.5855865478515625,
          -0.5864233374595642,
          -0.5872934460639954,
          -0.588196873664856,
          -0.5891334414482117,
          -0.590103030204773,
          -0.5911054611206055,
          -0.5921406745910645,
          -0.593208372592926,
          -0.5943084359169006,
          -0.5954408645629883,
          -0.5966051816940308,
          -0.5978015065193176,
          -0.5990294218063354,
          -0.600288987159729,
          -0.6015797257423401,
          -0.6029016971588135,
          -0.6042545437812805,
          -0.6056382060050964,
          -0.6070523858070374,
          -0.6084967255592346,
          -0.609971284866333,
          -0.6114756464958191,
          -0.6130096912384033,
          -0.614573061466217,
          -0.6161656975746155,
          -0.6177871823310852,
          -0.6194373965263367,
          -0.6211159825325012,
          -0.6228228807449341,
          -0.6245576739311218,
          -0.6263200044631958,
          -0.628109872341156,
          -0.6299267411231995,
          -0.6317706108093262,
          -0.6336408853530884,
          -0.6355376243591309,
          -0.6374602317810059,
          -0.6394086480140686,
          -0.6413823962211609,
          -0.6433814167976379,
          -0.6454050540924072,
          -0.6474534273147583,
          -0.6495259404182434,
          -0.6516222357749939,
          -0.6537423133850098,
          -0.6558853983879089,
          -0.6580516695976257,
          -0.6602402925491333,
          -0.662451446056366,
          -0.6646843552589417,
          -0.6669389605522156,
          -0.6692147850990295,
          -0.6715116500854492,
          -0.6738290786743164,
          -0.6761665940284729,
          -0.6785241365432739,
          -0.680901050567627,
          -0.6832972764968872,
          -0.6857120990753174,
          -0.6881455779075623,
          -0.6905969381332397,
          -0.6930661797523499,
          -0.6955525875091553,
          -0.6980561017990112,
          -0.7005761861801147,
          -0.7031123042106628,
          -0.7056643962860107,
          -0.7082317471504211,
          -0.7108142971992493,
          -0.7134113311767578,
          -0.716022789478302,
          -0.7186478972434998,
          -0.7212867140769958,
          -0.7239383459091187,
          -0.7266029119491577,
          -0.7292795181274414,
          -0.7319681644439697,
          -0.7346683144569397,
          -0.737379252910614,
          -0.7401010394096375,
          -0.7428328990936279,
          -0.7455747723579407,
          -0.748325765132904,
          -0.7510860562324524,
          -0.7538546323776245,
          -0.75663161277771,
          -0.7594161033630371,
          -0.7622081637382507,
          -0.7650070786476135,
          -0.7678122520446777,
          -0.7706236839294434,
          -0.7734404802322388,
          -0.7762627601623535,
          -0.7790895700454712,
          -0.7819209694862366,
          -0.7847560048103333,
          -0.7875947952270508,
          -0.7904364466667175,
          -0.7932809591293335,
          -0.7961276173591614,
          -0.7989758849143982,
          -0.8018257021903992,
          -0.8046761751174927,
          -0.8075273633003235,
          -0.8103784322738647,
          -0.8132293224334717,
          -0.8160791993141174,
          -0.818928062915802,
          -0.8217750191688538,
          -0.8246200680732727,
          -0.8274624347686768,
          -0.8303020596504211,
          -0.8331382870674133,
          -0.8359704613685608,
          -0.8387986421585083,
          -0.8416219353675842,
          -0.8444404006004333,
          -0.8472530841827393,
          -0.8500600457191467,
          -0.8528604507446289,
          -0.8556542992591858,
          -0.8584406971931458,
          -0.8612197041511536,
          -0.8639906048774719,
          -0.8667528629302979,
          -0.8695064783096313,
          -0.8722505569458008,
          -0.8749851584434509,
          -0.8777093887329102,
          -0.880423367023468,
          -0.8831261396408081,
          -0.8858177661895752,
          -0.8884974122047424,
          -0.8911651372909546,
          -0.8938202857971191,
          -0.8964622616767883,
          -0.8990910649299622,
          -0.9017059206962585,
          -0.9043067693710327,
          -0.9068929553031921,
          -0.9094643592834473,
          -0.912020206451416,
          -0.9145606160163879,
          -0.9170846939086914,
          -0.9195924997329712,
          -0.9220831990242004,
          -0.9245569109916687,
          -0.9270130395889282,
          -0.9294509887695312,
          -0.9318707585334778,
          -0.9342716336250305,
          -0.9366536736488342,
          -0.9390160441398621,
          -0.9413588643074036,
          -0.9436812996864319,
          -0.9459834694862366,
          -0.9482646584510803,
          -0.9505247473716736,
          -0.9527633786201477,
          -0.9549799561500549,
          -0.95717453956604,
          -0.9593464136123657,
          -0.961495578289032,
          -0.9636214375495911,
          -0.9657239317893982,
          -0.9678024649620056,
          -0.9698570370674133,
          -0.9718869924545288,
          -0.9738923907279968,
          -0.9758726954460144,
          -0.9778275489807129,
          -0.9797568917274475,
          -0.9816601276397705,
          -0.9835373163223267,
          -0.9853878617286682,
          -0.9872117638587952,
          -0.9890084266662598,
          -0.9907779097557068,
          -0.9925196766853333,
          -0.9942337870597839,
          -0.9959195256233215,
          -0.9975771307945251,
          -0.9992060661315918,
          -1.0008059740066528,
          -1.0023770332336426,
          -1.0039184093475342,
          -1.0054304599761963,
          -1.0069125890731812,
          -1.0083647966384888,
          -1.009786605834961,
          -1.0111781358718872,
          -1.0125387907028198,
          -1.0138686895370483,
          -1.0151675939559937,
          -1.0164350271224976,
          -1.0176711082458496,
          -1.0188754796981812,
          -1.0200480222702026
        ]
      },
      {
        "profile_id": 2,
        "initial_state_sha256_sorted_x_float64_little_endian_C_order": "aa2532ec311be18bae2ae29b74495a51c5472c1e26432ec3a13bc1628d2a7911",
        "source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/002/input.h5",
          "sha256": "8f5696e7f58bc883f1e4f0109139cbc46f8d07474ebe430e486db6aa0667d337"
        },
        "mesh_source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/002/mesh.msh",
          "sha256": "3b78c6c0e546c385c724aa35f037bd14269d6d08223115e71f659ba41554947d"
        },
        "initial_state_sorted_by_x": [
          -0.5212441682815552,
          -0.5340123176574707,
          -0.5468129515647888,
          -0.55964195728302,
          -0.5724945068359375,
          -0.5853666067123413,
          -0.5982537865638733,
          -0.6111515760421753,
          -0.6240557432174683,
          -0.6369619369506836,
          -0.6498656272888184,
          -0.6627627611160278,
          -0.6756483912467957,
          -0.6885184049606323,
          -0.7013684511184692,
          -0.7141942381858826,
          -0.7269912958145142,
          -0.739755392074585,
          -0.7524821758270264,
          -0.7651673555374146,
          -0.7778067588806152,
          -0.7903958559036255,
          -0.8029307126998901,
          -0.8154069185256958,
          -0.8278207778930664,
          -0.8401674628257751,
          -0.8524431586265564,
          -0.8646438121795654,
          -0.8767653703689575,
          -0.8888038396835327,
          -0.9007552266120911,
          -0.9126157164573669,
          -0.92438143491745,
          -0.9360483884811401,
          -0.947613000869751,
          -0.9590716361999512,
          -0.9704201817512512,
          -0.9816553592681885,
          -0.9927734136581421,
          -1.0037709474563599,
          -1.0146445035934448,
          -1.0253907442092896,
          -1.036006212234497,
          -1.046487808227539,
          -1.0568320751190186,
          -1.0670361518859863,
          -1.077096939086914,
          -1.0870112180709839,
          -1.0967761278152466,
          -1.106388807296753,
          -1.1158466339111328,
          -1.1251466274261475,
          -1.1342864036560059,
          -1.1432632207870483,
          -1.1520746946334839,
          -1.1607184410095215,
          -1.1691920757293701,
          -1.1774935722351074,
          -1.1856200695037842,
          -1.1935703754425049,
          -1.2013418674468994,
          -1.208932876586914,
          -1.2163417339324951,
          -1.2235661745071411,
          -1.230604887008667,
          -1.2374565601348877,
          -1.2441191673278809,
          -1.250591516494751,
          -1.2568724155426025,
          -1.262960433959961,
          -1.2688549757003784,
          -1.2745542526245117,
          -1.280057668685913,
          -1.2853642702102661,
          -1.2904733419418335,
          -1.2953842878341675,
          -1.3000961542129517,
          -1.3046088218688965,
          -1.3089218139648438,
          -1.3130345344543457,
          -1.316947102546692,
          -1.3206592798233032,
          -1.324170470237732,
          -1.3274816274642944,
          -1.3305922746658325,
          -1.3335026502609253,
          -1.3362131118774414,
          -1.33872389793396,
          -1.3410358428955078,
          -1.3431490659713745,
          -1.345064640045166,
          -1.346782922744751,
          -1.3483049869537354,
          -1.3496311902999878,
          -1.3507635593414307,
          -1.3517019748687744,
          -1.3524481058120728,
          -1.3530033826828003,
          -1.3533687591552734,
          -1.3535456657409668,
          -1.3535354137420654,
          -1.3533399105072021,
          -1.3529605865478516,
          -1.3523989915847778,
          -1.3516567945480347,
          -1.3507360219955444,
          -1.3496384620666504,
          -1.3483660221099854,
          -1.3469208478927612,
          -1.3453049659729004,
          -1.3435206413269043,
          -1.341569423675537,
          -1.3394546508789062,
          -1.3371777534484863,
          -1.334741473197937,
          -1.3321484327316284,
          -1.329400897026062,
          -1.3265012502670288,
          -1.323452353477478,
          -1.3202568292617798,
          -1.3169175386428833,
          -1.31343674659729,
          -1.3098173141479492,
          -1.3060628175735474,
          -1.3021751642227173,
          -1.2981576919555664,
          -1.2940136194229126,
          -1.2897454500198364,
          -1.2853564023971558,
          -1.280849575996399,
          -1.2762281894683838,
          -1.271494746208191,
          -1.2666529417037964,
          -1.261705756187439,
          -1.256656527519226,
          -1.251508116722107,
          -1.2462639808654785,
          -1.2409273386001587,
          -1.2355011701583862,
          -1.2299891710281372,
          -1.22439444065094,
          -1.2187199592590332,
          -1.212969422340393,
          -1.2071459293365479,
          -1.2012523412704468,
          -1.1952930688858032,
          -1.1892701387405396,
          -1.18318772315979,
          -1.1770485639572144,
          -1.1708561182022095,
          -1.164613962173462,
          -1.1583247184753418,
          -1.1519924402236938,
          -1.145619511604309,
          -1.139209508895874,
          -1.132765531539917,
          -1.1262909173965454,
          -1.119788408279419,
          -1.1132620573043823,
          -1.1067136526107788,
          -1.1001471281051636,
          -1.0935653448104858,
          -1.0869711637496948,
          -1.0803680419921875,
          -1.0737583637237549,
          -1.0671452283859253,
          -1.0605310201644897,
          -1.0539196729660034,
          -1.0473130941390991,
          -1.0407145023345947,
          -1.034125804901123,
          -1.027550458908081,
          -1.0209909677505493,
          -1.0144495964050293,
          -1.0079290866851807,
          -1.001431941986084,
          -0.9949604272842407,
          -0.9885165095329285,
          -0.9821033477783203,
          -0.9757225513458252,
          -0.969376802444458,
          -0.9630676507949829,
          -0.9567974805831909,
          -0.9505683779716492,
          -0.9443820714950562,
          -0.9382410049438477,
          -0.9321461915969849,
          -0.9261001348495483,
          -0.9201039671897888,
          -0.9141595363616943,
          -0.9082686901092529,
          -0.9024328589439392,
          -0.8966529369354248,
          -0.8909305930137634,
          -0.8852677941322327,
          -0.8796647787094116,
          -0.8741235733032227,
          -0.8686445951461792,
          -0.8632294535636902,
          -0.857878565788269,
          -0.8525934219360352,
          -0.8473741412162781,
          -0.8422223925590515,
          -0.8371378183364868,
          -0.8321214914321899,
          -0.8271746039390564,
          -0.8222969770431519,
          -0.8174887299537659,
          -0.8127505779266357,
          -0.8080829977989197,
          -0.8034857511520386,
          -0.7989596128463745,
          -0.7945035696029663,
          -0.790118932723999,
          -0.7858045101165771,
          -0.7815604209899902,
          -0.7773873805999756,
          -0.7732840776443481,
          -0.769250214099884,
          -0.7652854919433594,
          -0.7613900899887085,
          -0.757562518119812,
          -0.7538030743598938,
          -0.7501101493835449,
          -0.7464839816093445,
          -0.7429229617118835,
          -0.7394263744354248,
          -0.735994279384613,
          -0.7326247096061707,
          -0.7293167114257812,
          -0.7260692119598389,
          -0.7228818535804749,
          -0.7197524309158325,
          -0.716680645942688,
          -0.7136642932891846,
          -0.7107029557228088,
          -0.7077944278717041,
          -0.7049373388290405,
          -0.7021313905715942,
          -0.6993737816810608,
          -0.6966632604598999,
          -0.6939980983734131,
          -0.6913774609565735,
          -0.6887985467910767,
          -0.6862607002258301,
          -0.6837610006332397,
          -0.6812990307807922,
          -0.678871750831604,
          -0.6764774322509766,
          -0.6741154789924622,
          -0.6717827320098877,
          -0.6694774031639099,
          -0.6671973466873169,
          -0.6649418473243713,
          -0.6627072691917419,
          -0.6604928970336914,
          -0.6582955718040466,
          -0.656114399433136,
          -0.653946042060852,
          -0.6517890691757202,
          -0.6496422290802002,
          -0.6475021839141846,
          -0.6453670263290405,
          -0.6432344913482666,
          -0.6411037445068359,
          -0.6389710307121277,
          -0.6368354558944702,
          -0.6346939206123352,
          -0.6325452923774719,
          -0.6303865313529968,
          -0.6282163858413696,
          -0.6260319948196411,
          -0.6238318681716919,
          -0.6216135621070862,
          -0.6193747520446777,
          -0.6171148419380188,
          -0.6148300170898438,
          -0.6125196218490601,
          -0.6101805567741394,
          -0.6078119874000549,
          -0.6054110527038574,
          -0.6029766201972961,
          -0.6005061864852905,
          -0.5979982614517212,
          -0.595450758934021,
          -0.5928617119789124,
          -0.5902307629585266,
          -0.5875547528266907,
          -0.5848321914672852,
          -0.5820616483688354,
          -0.5792420506477356,
          -0.576370894908905,
          -0.5734477043151855,
          -0.5704699158668518,
          -0.5674372911453247,
          -0.5643473863601685,
          -0.5611991286277771,
          -0.5579923391342163,
          -0.5547245740890503,
          -0.5513948202133179,
          -0.5480020046234131,
          -0.5445458292961121,
          -0.5410242676734924,
          -0.5374373197555542,
          -0.5337830781936646,
          -0.5300617814064026,
          -0.5262718200683594,
          -0.5224125385284424,
          -0.5184842348098755,
          -0.5144855976104736,
          -0.5104158520698547,
          -0.5062747001647949,
          -0.5020625591278076,
          -0.4977779686450958,
          -0.49342167377471924,
          -0.4889925420284271,
          -0.48449140787124634,
          -0.47991734743118286,
          -0.47527065873146057,
          -0.4705520272254944,
          -0.46576112508773804,
          -0.4608978033065796,
          -0.4559626579284668,
          -0.4509565830230713,
          -0.44587910175323486,
          -0.44073164463043213,
          -0.4355139136314392,
          -0.43022727966308594,
          -0.4248717427253723,
          -0.4194485545158386,
          -0.4139588177204132,
          -0.4084031581878662,
          -0.4027821719646454,
          -0.3970973491668701,
          -0.39135006070137024,
          -0.38554126024246216,
          -0.3796718120574951,
          -0.37374335527420044,
          -0.3677578568458557,
          -0.3617158532142639,
          -0.3556194305419922,
          -0.3494703769683838,
          -0.3432701826095581,
          -0.33702000975608826,
          -0.3307223320007324,
          -0.3243789076805115,
          -0.31799185276031494,
          -0.31156226992607117,
          -0.30509307980537415,
          -0.2985861897468567,
          -0.29204338788986206,
          -0.2854675352573395,
          -0.27886050939559937,
          -0.2722250521183014,
          -0.26556265354156494,
          -0.2588765621185303,
          -0.25216907262802124,
          -0.24544291198253632,
          -0.23869991302490234,
          -0.23194357752799988,
          -0.22517621517181396,
          -0.2184002548456192,
          -0.21161924302577972,
          -0.204835444688797,
          -0.19805215299129486,
          -0.19127139449119568,
          -0.18449699878692627,
          -0.17773152887821198,
          -0.17097830772399902,
          -0.16423964500427246,
          -0.15751942992210388,
          -0.15082019567489624,
          -0.14414508640766144,
          -0.1374979019165039,
          -0.13088104128837585,
          -0.12429843097925186,
          -0.11775237321853638,
          -0.11124692857265472,
          -0.1047847718000412,
          -0.09836979955434799,
          -0.09200441092252731,
          -0.08569274842739105,
          -0.07943744212388992,
          -0.07324250042438507,
          -0.06711027026176453,
          -0.06104476749897003,
          -0.055049601942300797,
          -0.04912709817290306,
          -0.043281614780426025,
          -0.0375155471265316,
          -0.03183303028345108,
          -0.026236537843942642,
          -0.020730093121528625,
          -0.015316290780901909,
          -0.00999909732490778,
          -0.004780925810337067,
          -0.00033449940383434296,
          -0.005343643948435783,
          -0.010244172066450119,
          -0.015032030642032623,
          -0.01970496028661728,
          -0.024259068071842194,
          -0.028691988438367844,
          -0.032999929040670395,
          -0.03718079626560211,
          -0.04123072326183319,
          -0.04514748603105545,
          -0.04892795532941818,
          -0.052568890154361725,
          -0.056068055331707,
          -0.05942206084728241,
          -0.06262907385826111,
          -0.06568553298711777,
          -0.06858943402767181,
          -0.07133762538433075,
          -0.07392844557762146,
          -0.07635859400033951,
          -0.07862617075443268,
          -0.08072830736637115,
          -0.0826636254787445,
          -0.08442912995815277,
          -0.08602254092693329,
          -0.08744262158870697,
          -0.0886864960193634,
          -0.08975261449813843,
          -0.090638667345047,
          -0.09134368598461151,
          -0.09186510741710663,
          -0.09220147132873535,
          -0.0923510193824768,
          -0.09231287240982056,
          -0.0920848399400711,
          -0.09166556596755981,
          -0.0910545289516449,
          -0.09024962782859802,
          -0.08925005793571472,
          -0.08805452287197113,
          -0.08666270971298218,
          -0.0850730687379837,
          -0.0832848846912384,
          -0.08129735291004181,
          -0.07911045849323273,
          -0.07672278583049774,
          -0.07413415610790253,
          -0.07134473323822021,
          -0.06835360825061798,
          -0.06516048312187195,
          -0.06176534295082092,
          -0.05816875398159027,
          -0.05437016487121582,
          -0.05036948621273041,
          -0.04616732895374298,
          -0.04176436364650726,
          -0.03716056048870087,
          -0.03235571086406708,
          -0.027351975440979004,
          -0.022149235010147095,
          -0.016747847199440002,
          -0.011149048805236816,
          -0.0053542256355285645,
          -0.0006359368562698364,
          -0.006820842623710632,
          -0.013198763132095337,
          -0.019768044352531433,
          -0.026527568697929382,
          -0.03347697854042053,
          -0.04061277210712433,
          -0.04793410003185272,
          -0.05543993413448334,
          -0.06312771141529083,
          -0.0709952861070633,
          -0.07904089987277985,
          -0.08726322650909424,
          -0.09565936028957367,
          -0.10422684252262115,
          -0.11296349763870239,
          -0.12186777591705322,
          -0.13093654811382294,
          -0.14016655087471008,
          -0.14955654740333557,
          -0.1591029316186905,
          -0.16880281269550323,
          -0.17865335941314697,
          -0.18865270912647247,
          -0.1987968236207962,
          -0.20908257365226746,
          -0.2195069044828415,
          -0.230067640542984,
          -0.2407604306936264,
          -0.25158196687698364,
          -0.2625297009944916,
          -0.2735992670059204,
          -0.28478729724884033,
          -0.29609012603759766,
          -0.3075052797794342,
          -0.3190279006958008,
          -0.3306543827056885,
          -0.3423808217048645,
          -0.3542046546936035,
          -0.3661208152770996,
          -0.3781253695487976,
          -0.39021530747413635,
          -0.4023855924606323,
          -0.4146323800086975,
          -0.42695146799087524,
          -0.4393399953842163,
          -0.4517925977706909,
          -0.46430522203445435,
          -0.47687339782714844,
          -0.48949435353279114,
          -0.5021624565124512,
          -0.5148738026618958,
          -0.5276245474815369,
          -0.5404095649719238,
          -0.5532247424125671,
          -0.5660654902458191,
          -0.5789289474487305,
          -0.5918092131614685,
          -0.6047021746635437,
          -0.6176032423973083,
          -0.6305093765258789,
          -0.6434149146080017,
          -0.6563156247138977,
          -0.6692068576812744,
          -0.6820862889289856,
          -0.6949467658996582,
          -0.7077847719192505,
          -0.7205972075462341,
          -0.7333783507347107,
          -0.7461242079734802,
          -0.7588302493095398,
          -0.7714934945106506,
          -0.7841083407402039,
          -0.7966707944869995,
          -0.8091763854026794,
          -0.8216227889060974,
          -0.8340033292770386,
          -0.846314549446106,
          -0.8585536479949951,
          -0.870715320110321,
          -0.8827957510948181,
          -0.8947907090187073,
          -0.9066976308822632,
          -0.9185112118721008,
          -0.9302278757095337,
          -0.9418437480926514,
          -0.9533560872077942,
          -0.964760422706604,
          -0.9760522842407227,
          -0.9872297644615173,
          -0.998288094997406,
          -1.0092239379882812,
          -1.020033836364746,
          -1.0307154655456543,
          -1.041264533996582,
          -1.0516777038574219,
          -1.061951756477356,
          -1.072084903717041,
          -1.0820727348327637,
          -1.0919125080108643,
          -1.1016020774841309,
          -1.1111377477645874,
          -1.1205168962478638,
          -1.1297366619110107,
          -1.1387956142425537,
          -1.1476902961730957,
          -1.156417965888977,
          -1.1649765968322754,
          -1.1733646392822266,
          -1.1815791130065918,
          -1.18961763381958,
          -1.197479009628296,
          -1.2051606178283691,
          -1.212660551071167,
          -1.2199771404266357,
          -1.2271090745925903,
          -1.2340545654296875,
          -1.240811824798584,
          -1.247379183769226,
          -1.2537561655044556,
          -1.2599409818649292,
          -1.2659320831298828,
          -1.2717291116714478,
          -1.277330756187439,
          -1.282735824584961,
          -1.2879434823989868,
          -1.2929537296295166,
          -1.2977653741836548,
          -1.302377700805664,
          -1.3067902326583862,
          -1.3110034465789795,
          -1.315016269683838,
          -1.3188283443450928,
          -1.3224401473999023,
          -1.325851559638977,
          -1.3290619850158691,
          -1.3320722579956055,
          -1.3348828554153442,
          -1.337493658065796,
          -1.33990478515625,
          -1.3421170711517334,
          -1.344131588935852,
          -1.3459484577178955,
          -1.3475685119628906,
          -1.3489925861358643,
          -1.350221872329712,
          -1.3512567281723022,
          -1.3520989418029785,
          -1.3527494668960571,
          -1.3532097339630127,
          -1.3534806966781616,
          -1.3535637855529785,
          -1.353460669517517,
          -1.3531732559204102,
          -1.3527023792266846,
          -1.3520503044128418,
          -1.3512184619903564,
          -1.35020911693573,
          -1.3490239381790161,
          -1.3476648330688477,
          -1.3461341857910156,
          -1.3444335460662842,
          -1.342565655708313,
          -1.3405323028564453,
          -1.3383363485336304,
          -1.3359793424606323,
          -1.3334643840789795,
          -1.3307937383651733,
          -1.3279695510864258,
          -1.3249952793121338,
          -1.321872591972351,
          -1.318604826927185,
          -1.3151942491531372,
          -1.3116440773010254,
          -1.3079564571380615,
          -1.3041354417800903,
          -1.3001823425292969,
          -1.2961013317108154,
          -1.291894793510437,
          -1.2875659465789795,
          -1.2831172943115234,
          -1.278552770614624,
          -1.2738749980926514,
          -1.2690870761871338,
          -1.2641922235488892,
          -1.2591935396194458,
          -1.2540944814682007,
          -1.2488974332809448,
          -1.2436070442199707,
          -1.2382251024246216,
          -1.2327558994293213,
          -1.2272018194198608,
          -1.221566915512085,
          -1.2158538103103638,
          -1.210066556930542,
          -1.2042075395584106,
          -1.1982808113098145,
          -1.1922892332077026,
          -1.1862359046936035,
          -1.1801249980926514,
          -1.173958659172058,
          -1.1677411794662476,
          -1.1614749431610107,
          -1.1551638841629028,
          -1.1488105058670044,
          -1.1424188613891602,
          -1.1359914541244507,
          -1.129531979560852,
          -1.1230425834655762,
          -1.116527795791626,
          -1.1099902391433716,
          -1.1034321784973145,
          -1.0968579053878784,
          -1.0902695655822754,
          -1.083670735359192,
          -1.0770634412765503,
          -1.0704518556594849,
          -1.0638381242752075,
          -1.0572251081466675,
          -1.0506153106689453,
          -1.0440126657485962,
          -1.0374187231063843,
          -1.0308358669281006,
          -1.024268388748169,
          -1.017717719078064,
          -1.0111867189407349,
          -1.0046770572662354,
          -0.998192548751831,
          -0.9917346835136414,
          -0.9853063821792603,
          -0.9789085388183594,
          -0.9725450277328491,
          -0.9662173986434937,
          -0.9599271416664124,
          -0.9536775350570679,
          -0.9474695920944214,
          -0.9413059949874878,
          -0.9351871013641357,
          -0.9291168451309204,
          -0.9230955243110657,
          -0.917125403881073,
          -0.9112069010734558,
          -0.9053435325622559,
          -0.8995356559753418,
          -0.8937840461730957,
          -0.8880915641784668,
          -0.8824586272239685,
          -0.8768865466117859,
          -0.8713756799697876,
          -0.8659287095069885,
          -0.8605458736419678,
          -0.8552278280258179,
          -0.8499749302864075,
          -0.8447895050048828,
          -0.8396714329719543,
          -0.8346213698387146,
          -0.8296390771865845,
          -0.8247267603874207,
          -0.8198840618133545,
          -0.8151103258132935,
          -0.8104076385498047,
          -0.8057755827903748,
          -0.8012139201164246,
          -0.7967221736907959,
          -0.7923020720481873,
          -0.7879528403282166,
          -0.7836740016937256,
          -0.779464840888977,
          -0.7753267288208008,
          -0.7712583541870117,
          -0.7672587037086487,
          -0.7633288502693176,
          -0.7594678401947021,
          -0.7556744813919067,
          -0.7519477605819702,
          -0.7482885122299194,
          -0.744695246219635,
          -0.7411669492721558,
          -0.7377020716667175,
          -0.7343015670776367,
          -0.7309630513191223,
          -0.7276849150657654,
          -0.7244678735733032,
          -0.7213099598884583,
          -0.7182096242904663,
          -0.7151650786399841,
          -0.712176501750946,
          -0.7092421054840088,
          -0.70635986328125,
          -0.7035278677940369,
          -0.7007461190223694,
          -0.6980127096176147,
          -0.6953245997428894,
          -0.6926820278167725,
          -0.690082848072052,
          -0.6875247955322266,
          -0.6850056052207947,
          -0.682525098323822,
          -0.6800810098648071,
          -0.6776708364486694,
          -0.6752923130989075,
          -0.6729450821876526,
          -0.6706267595291138,
          -0.668333888053894,
          -0.6660664081573486,
          -0.6638221144676208,
          -0.6615979671478271,
          -0.6593916416168213,
          -0.6572027206420898,
          -0.6550287008285522,
          -0.6528667211532593,
          -0.6507142782211304,
          -0.6485708951950073,
          -0.6464340686798096,
          -0.644300103187561,
          -0.6421688795089722,
          -0.6400377750396729,
          -0.6379039883613586,
          -0.635765016078949,
          -0.6336202621459961,
          -0.6314672827720642,
          -0.6293032169342041,
          -0.6271254420280457,
          -0.6249335408210754,
          -0.6227251291275024,
          -0.620496392250061,
          -0.618247389793396,
          -0.6159756183624268,
          -0.6136783361434937,
          -0.6113532185554504,
          -0.6089997887611389,
          -0.6066157221794128,
          -0.6041983366012573,
          -0.6017453670501709,
          -0.5992565155029297,
          -0.5967295169830322,
          -0.594161868095398,
          -0.5915513634681702,
          -0.5888983011245728,
          -0.5861993432044983,
          -0.5834525227546692,
          -0.5806577205657959,
          -0.5778129696846008,
          -0.5749161243438721,
          -0.5719651579856873,
          -0.5689601898193359,
          -0.5658994913101196,
          -0.5627809762954712,
          -0.5596028566360474,
          -0.5563659071922302,
          -0.5530674457550049,
          -0.5497058033943176,
          -0.546281635761261,
          -0.5427932739257812,
          -0.539239227771759,
          -0.5356180667877197,
          -0.5319305658340454,
          -0.5281752943992615,
          -0.5243511199951172,
          -0.5204567909240723,
          -0.5164934992790222,
          -0.5124595165252686,
          -0.5083537101745605,
          -0.5041772127151489,
          -0.4999292194843292,
          -0.49560895562171936,
          -0.49121561646461487,
          -0.4867507219314575,
          -0.4822133779525757,
          -0.47760337591171265,
          -0.47292008996009827,
          -0.4681652784347534,
          -0.46333837509155273,
          -0.4584386944770813,
          -0.4534682035446167,
          -0.44842666387557983,
          -0.4433143138885498,
          -0.4381309747695923,
          -0.43287891149520874,
          -0.4275580048561096,
          -0.42216891050338745,
          -0.416711688041687,
          -0.4111889600753784,
          -0.4056006371974945,
          -0.3999471664428711,
          -0.3942312002182007,
          -0.38845294713974,
          -0.3826139271259308,
          -0.37671440839767456,
          -0.370757520198822,
          -0.364743709564209,
          -0.35867470502853394,
          -0.3525511920452118,
          -0.34637635946273804,
          -0.3401511013507843,
          -0.33387649059295654,
          -0.32755598425865173,
          -0.32119041681289673,
          -0.3147820830345154,
          -0.30833205580711365,
          -0.3018440008163452,
          -0.2953190803527832,
          -0.28875985741615295,
          -0.28216752409935,
          -0.2755461037158966,
          -0.2688969075679779,
          -0.2622227966785431,
          -0.2555251121520996,
          -0.24880783259868622,
          -0.2420731633901596,
          -0.23532281816005707,
          -0.22856087982654572,
          -0.22178898751735687,
          -0.21501056849956512,
          -0.20822730660438538,
          -0.20144352316856384,
          -0.19466115534305573,
          -0.18788354098796844,
          -0.18111278116703033,
          -0.17435289919376373,
          -0.16760678589344025,
          -0.16087663173675537,
          -0.15416675806045532,
          -0.1474793255329132,
          -0.14081814885139465,
          -0.1341853141784668,
          -0.12758536636829376,
          -0.12102049589157104,
          -0.1144946813583374,
          -0.10801009833812714,
          -0.10157088935375214,
          -0.09518051892518997,
          -0.08884134888648987,
          -0.08255769312381744,
          -0.07633190602064133,
          -0.07016824930906296,
          -0.06406889110803604,
          -0.05803833156824112,
          -0.05207895487546921,
          -0.04619479179382324,
          -0.0403883159160614,
          -0.03466382622718811,
          -0.029023678973317146,
          -0.023471593856811523,
          -0.01801130175590515,
          -0.012645158916711807,
          -0.007377307862043381,
          -0.002210104838013649,
          -0.00285237655043602,
          -0.007807852700352669,
          -0.012652214616537094,
          -0.01738312840461731,
          -0.02199680730700493,
          -0.0264909490942955,
          -0.03086191415786743,
          -0.03510650247335434,
          -0.03922251611948013,
          -0.04320604354143143,
          -0.047054924070835114,
          -0.050765782594680786,
          -0.05433642864227295,
          -0.05776328593492508,
          -0.06104414165019989,
          -0.06417601555585861,
          -0.06715677678585052,
          -0.06998318433761597,
          -0.07265288382768631,
          -0.0751638114452362,
          -0.07751289010047913,
          -0.07969802618026733,
          -0.08171691000461578,
          -0.08356769382953644,
          -0.08524748682975769,
          -0.08675433695316315,
          -0.08808642625808716,
          -0.08924192190170288,
          -0.09021835029125214,
          -0.09101389348506927,
          -0.09162746369838715,
          -0.09205654263496399,
          -0.09229959547519684,
          -0.09235544502735138,
          -0.0922226756811142,
          -0.0918993204832077,
          -0.09138402342796326,
          -0.09067603945732117,
          -0.08977420628070831,
          -0.08867697417736053,
          -0.08738306164741516,
          -0.08589257299900055,
          -0.08420383930206299,
          -0.08231577277183533,
          -0.08022871613502502,
          -0.0779416412115097,
          -0.07545384764671326,
          -0.07276441156864166,
          -0.069874107837677,
          -0.06678225100040436,
          -0.0634884238243103,
          -0.05999206006526947,
          -0.05629447102546692,
          -0.05239495635032654,
          -0.04829320311546326,
          -0.04399070143699646,
          -0.03948730230331421,
          -0.0347832590341568,
          -0.02987849712371826,
          -0.024775132536888123,
          -0.01947319507598877,
          -0.013973414897918701,
          -0.008275821805000305,
          -0.0023832321166992188,
          -0.003704264760017395,
          -0.00998629629611969,
          -0.01645982265472412,
          -0.023124441504478455,
          -0.029978632926940918,
          -0.03702192008495331,
          -0.04425063729286194,
          -0.05166424810886383,
          -0.05926075577735901,
          -0.06703944504261017,
          -0.07499624788761139,
          -0.08313031494617462,
          -0.0914403647184372,
          -0.09992212057113647,
          -0.10857458412647247,
          -0.11739504337310791,
          -0.12638238072395325,
          -0.1355317234992981,
          -0.14484192430973053,
          -0.15430985391139984,
          -0.16393421590328217,
          -0.1737096905708313,
          -0.18363487720489502,
          -0.1937076300382614,
          -0.2039225846529007,
          -0.21427816152572632,
          -0.224770650267601,
          -0.235398530960083,
          -0.2461557388305664,
          -0.25704053044319153,
          -0.2680489122867584,
          -0.2791791558265686,
          -0.29042482376098633,
          -0.3017841577529907,
          -0.3132527470588684,
          -0.3248288035392761,
          -0.3365059196949005,
          -0.3482811152935028,
          -0.36015230417251587,
          -0.3721126914024353,
          -0.3841601610183716,
          -0.39629000425338745,
          -0.40850013494491577,
          -0.4207834005355835,
          -0.43313759565353394,
          -0.4455578923225403,
          -0.45804208517074585,
          -0.4705832004547119,
          -0.4831778407096863,
          -0.4958237409591675,
          -0.5085135102272034,
          -0.5212447047233582
        ]
      },
      {
        "profile_id": 3,
        "initial_state_sha256_sorted_x_float64_little_endian_C_order": "04bb6678accfc11fd16e6b91d9fe5a4042cbbff6868dc5ea8f3b0bab92c768e1",
        "source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/003/input.h5",
          "sha256": "7d6df6c80a1b3acd0373264a7389fb84a0083acf01e50f2d2dce81359947c63b"
        },
        "mesh_source": {
          "archive_member": "qbank/01-prescribed-pdes/1.3-scalar-transport/advection-1d/cases/003/mesh.msh",
          "sha256": "d023667b780968f5af6f80e3c8948b1ee51d0606aafa4ea5540ba158f2b841e0"
        },
        "initial_state_sorted_by_x": [
          1.3885223865509033,
          1.3911001682281494,
          1.3935370445251465,
          1.3958326578140259,
          1.3979865312576294,
          1.3999985456466675,
          1.401868224143982,
          1.4035953283309937,
          1.405179738998413,
          1.4066210985183716,
          1.4079190492630005,
          1.4090737104415894,
          1.4100847244262695,
          1.410951852798462,
          1.4116750955581665,
          1.4122543334960938,
          1.412689447402954,
          1.4129804372787476,
          1.413127064704895,
          1.4131295680999756,
          1.4129878282546997,
          1.4127018451690674,
          1.4122716188430786,
          1.4116973876953125,
          1.4109790325164795,
          1.4101167917251587,
          1.4091107845306396,
          1.407961130142212,
          1.406667947769165,
          1.4052315950393677,
          1.4036520719528198,
          1.4019298553466797,
          1.4000650644302368,
          1.3980579376220703,
          1.3959089517593384,
          1.3936182260513306,
          1.3911861181259155,
          1.388613224029541,
          1.3858997821807861,
          1.3830461502075195,
          1.3800528049468994,
          1.376920223236084,
          1.373648762702942,
          1.3702391386032104,
          1.3666917085647583,
          1.3630070686340332,
          1.3591856956481934,
          1.355228304862976,
          1.3511353731155396,
          1.3469074964523315,
          1.3425453901290894,
          1.3380496501922607,
          1.333420991897583,
          1.3286601305007935,
          1.323767900466919,
          1.3187447786331177,
          1.313591718673706,
          1.3083094358444214,
          1.302898645401001,
          1.2973603010177612,
          1.2916951179504395,
          1.2859041690826416,
          1.2799880504608154,
          1.2739477157592773,
          1.2677841186523438,
          1.2614984512329102,
          1.2550911903381348,
          1.2485636472702026,
          1.2419166564941406,
          1.2351512908935547,
          1.2282686233520508,
          1.2212692499160767,
          1.2141549587249756,
          1.2069262266159058,
          1.1995844841003418,
          1.1921305656433105,
          1.184565782546997,
          1.1768914461135864,
          1.1691083908081055,
          1.1612179279327393,
          1.1532212495803833,
          1.1451194286346436,
          1.1369140148162842,
          1.128605842590332,
          1.1201963424682617,
          1.1116869449615479,
          1.1030786037445068,
          1.0943728685379028,
          1.085571050643921,
          1.076674461364746,
          1.067684292793274,
          1.0586020946502686,
          1.049429178237915,
          1.0401667356491089,
          1.0308164358139038,
          1.0213794708251953,
          1.0118573904037476,
          1.002251386642456,
          0.9925635457038879,
          0.9827948212623596,
          0.9729467630386353,
          0.9630208611488342,
          0.9530187249183655,
          0.9429417252540588,
          0.9327914118766785,
          0.9225693345069885,
          0.9122768044471741,
          0.9019158482551575,
          0.8914877772331238,
          0.8809939622879028,
          0.8704363703727722,
          0.8598164916038513,
          0.8491358160972595,
          0.8383959531784058,
          0.8275986313819885,
          0.816745400428772,
          0.8058379292488098,
          0.7948778867721558,
          0.7838665843009949,
          0.7728062272071838,
          0.7616982460021973,
          0.7505441308021545,
          0.739345908164978,
          0.7281051874160767,
          0.7168235778808594,
          0.7055027484893799,
          0.6941444277763367,
          0.6827503442764282,
          0.6713222861289978,
          0.65986168384552,
          0.6483706831932068,
          0.6368508338928223,
          0.6253037452697754,
          0.6137313842773438,
          0.602135419845581,
          0.5905176401138306,
          0.578879714012146,
          0.5672234296798706,
          0.5555505752563477,
          0.5438628196716309,
          0.5321619510650635,
          0.5204496383666992,
          0.5087279081344604,
          0.49699848890304565,
          0.48526278138160706,
          0.4735230803489685,
          0.4617809057235718,
          0.45003801584243774,
          0.43829625844955444,
          0.4265573024749756,
          0.4148229956626892,
          0.4030950367450714,
          0.39137524366378784,
          0.37966519594192505,
          0.36796706914901733,
          0.3562823534011841,
          0.34461265802383423,
          0.33296018838882446,
          0.32132646441459656,
          0.3097132444381714,
          0.29812225699424744,
          0.2865552604198456,
          0.2750140130519867,
          0.26350027322769165,
          0.25201573967933655,
          0.24056214094161987,
          0.22914081811904907,
          0.2177543342113495,
          0.2064039707183838,
          0.19509148597717285,
          0.1838184893131256,
          0.17258676886558533,
          0.1613979935646057,
          0.15025383234024048,
          0.1391560137271881,
          0.12810614705085754,
          0.11710596084594727,
          0.1061566174030304,
          0.09526070952415466,
          0.08441939949989319,
          0.0736343264579773,
          0.0629071295261383,
          0.052239418029785156,
          0.04163283109664917,
          0.031088948249816895,
          0.02060931921005249,
          0.01019558310508728,
          -0.0001507103443145752,
          -0.01042795181274414,
          -0.02063506841659546,
          -0.030769675970077515,
          -0.04083070158958435,
          -0.05081653594970703,
          -0.06072574853897095,
          -0.07055681943893433,
          -0.08030825853347778,
          -0.08997857570648193,
          -0.09956634044647217,
          -0.10907012224197388,
          -0.11848843097686768,
          -0.12781989574432373,
          -0.13706344366073608,
          -0.1462169885635376,
          -0.15527945756912231,
          -0.16424953937530518,
          -0.17312580347061157,
          -0.181907057762146,
          -0.1905917525291443,
          -0.1991787552833557,
          -0.20766675472259521,
          -0.21605437994003296,
          -0.2243404984474182,
          -0.23252403736114502,
          -0.24060320854187012,
          -0.24857711791992188,
          -0.25644451379776,
          -0.264204204082489,
          -0.27185505628585815,
          -0.2793959379196167,
          -0.28682565689086914,
          -0.2941431403160095,
          -0.30134719610214233,
          -0.30843687057495117,
          -0.3154109716415405,
          -0.3222687840461731,
          -0.32900869846343994,
          -0.33562999963760376,
          -0.34213167428970337,
          -0.34851276874542236,
          -0.3547722101211548,
          -0.36090922355651855,
          -0.3669227361679077,
          -0.3728119730949402,
          -0.3785759210586548,
          -0.38421374559402466,
          -0.38972461223602295,
          -0.3951079249382019,
          -0.40036243200302124,
          -0.4054875373840332,
          -0.4104824662208557,
          -0.41534650325775146,
          -0.4200788736343384,
          -0.4246788024902344,
          -0.4291457533836365,
          -0.4334788918495178,
          -0.4376777410507202,
          -0.4417415261268616,
          -0.4456697702407837,
          -0.4494616985321045,
          -0.453116774559021,
          -0.4566345810890198,
          -0.4600144028663635,
          -0.4632558226585388,
          -0.4663584232330322,
          -0.46932166814804077,
          -0.47214508056640625,
          -0.47482830286026,
          -0.47737085819244385,
          -0.4797724485397339,
          -0.4820327162742615,
          -0.4841511845588684,
          -0.4861276149749756,
          -0.48796170949935913,
          -0.48965317010879517,
          -0.4912017583847046,
          -0.4926072955131531,
          -0.49386948347091675,
          -0.4949881434440613,
          -0.4959632158279419,
          -0.4967944622039795,
          -0.49748170375823975,
          -0.49802494049072266,
          -0.4984239339828491,
          -0.49867886304855347,
          -0.49878954887390137,
          -0.49875593185424805,
          -0.4985780715942383,
          -0.49825602769851685,
          -0.4977898597717285,
          -0.4971795678138733,
          -0.4964252710342407,
          -0.49552708864212036,
          -0.494485080242157,
          -0.4932994842529297,
          -0.4919705390930176,
          -0.490498423576355,
          -0.48888319730758667,
          -0.4871252775192261,
          -0.4852249026298523,
          -0.48318225145339966,
          -0.4809977412223816,
          -0.478671669960022,
          -0.47620439529418945,
          -0.4735962748527527,
          -0.47084760665893555,
          -0.46795904636383057,
          -0.4649308919906616,
          -0.46176350116729736,
          -0.4584575891494751,
          -0.4550133943557739,
          -0.45143163204193115,
          -0.447712779045105,
          -0.4438573718070984,
          -0.43986600637435913,
          -0.43573927879333496,
          -0.4314776659011841,
          -0.4270820617675781,
          -0.4225531220436096,
          -0.41789138317108154,
          -0.413097620010376,
          -0.4081725478172302,
          -0.40311694145202637,
          -0.39793139696121216,
          -0.39261698722839355,
          -0.38717424869537354,
          -0.3816041350364685,
          -0.3759074807167053,
          -0.37008488178253174,
          -0.36413758993148804,
          -0.35806649923324585,
          -0.3518723249435425,
          -0.3455561399459839,
          -0.3391187787055969,
          -0.3325612545013428,
          -0.3258845806121826,
          -0.3190898299217224,
          -0.3121775984764099,
          -0.30514949560165405,
          -0.29800641536712646,
          -0.2907494306564331,
          -0.2833794951438904,
          -0.27589792013168335,
          -0.2683056592941284,
          -0.26060396432876587,
          -0.25279396772384644,
          -0.24487686157226562,
          -0.2368537187576294,
          -0.22872567176818848,
          -0.22049438953399658,
          -0.21216082572937012,
          -0.20372629165649414,
          -0.19519203901290894,
          -0.18655931949615479,
          -0.17782944440841675,
          -0.16900384426116943,
          -0.16008371114730835,
          -0.15107041597366333,
          -0.14196538925170898,
          -0.13276994228363037,
          -0.12348508834838867,
          -0.11411303281784058,
          -0.10465472936630249,
          -0.0951116681098938,
          -0.08548527956008911,
          -0.07577699422836304,
          -0.06598830223083496,
          -0.05612063407897949,
          -0.04617553949356079,
          -0.036154478788375854,
          -0.026059001684188843,
          -0.015890657901763916,
          -0.005650460720062256,
          0.004659146070480347,
          0.015037059783935547,
          0.02548164129257202,
          0.035991370677948,
          0.046564698219299316,
          0.057199954986572266,
          0.0678955614566803,
          0.07864990830421448,
          0.08946135640144348,
          0.10032829642295837,
          0.11124953627586365,
          0.12222251296043396,
          0.1332460343837738,
          0.14431846141815186,
          0.15543806552886963,
          0.1666032075881958,
          0.17781221866607666,
          0.18906337022781372,
          0.2003549337387085,
          0.21168529987335205,
          0.22305269539356232,
          0.2344554215669632,
          0.24589219689369202,
          0.25736039876937866,
          0.26885876059532166,
          0.2803855240345001,
          0.29193899035453796,
          0.30351734161376953,
          0.3151189386844635,
          0.32674193382263184,
          0.33838459849357605,
          0.35004520416259766,
          0.3617219924926758,
          0.3734131455421448,
          0.38511741161346436,
          0.39683210849761963,
          0.40855592489242554,
          0.42028701305389404,
          0.43202370405197144,
          0.44376420974731445,
          0.45550674200057983,
          0.4672495126724243,
          0.47899073362350464,
          0.4907287061214447,
          0.5024615526199341,
          0.5141881108283997,
          0.5259055495262146,
          0.5376126766204834,
          0.5493075847625732,
          0.5609886646270752,
          0.5726540088653564,
          0.5843019485473633,
          0.5959307551383972,
          0.6075385808944702,
          0.6191236972808838,
          0.630684494972229,
          0.6422189474105835,
          0.6537260413169861,
          0.6652029752731323,
          0.6766485571861267,
          0.688060998916626,
          0.6994386315345764,
          0.7107796669006348,
          0.7220824956893921,
          0.7333452701568604,
          0.7445664405822754,
          0.755744218826294,
          0.7668769359588623,
          0.7779629230499268,
          0.789000928401947,
          0.7999884486198425,
          0.810924232006073,
          0.8218066692352295,
          0.8326340913772583,
          0.8434048295021057,
          0.8541173338890076,
          0.8647699356079102,
          0.8753609657287598,
          0.885888934135437,
          0.896352231502533,
          0.9067496657371521,
          0.9170788526535034,
          0.9273386001586914,
          0.9375274777412415,
          0.9476438164710999,
          0.957686185836792,
          0.9676529765129089,
          0.9775428175926208,
          0.9873540997505188,
          0.9970853924751282,
          1.0067353248596191,
          1.0163021087646484,
          1.025784969329834,
          1.0351817607879639,
          1.0444912910461426,
          1.0537121295928955,
          1.0628430843353271,
          1.0718824863433838,
          1.080829381942749,
          1.0896819829940796,
          1.0984392166137695,
          1.1070995330810547,
          1.1156619787216187,
          1.124125361442566,
          1.1324877738952637,
          1.1407482624053955,
          1.1489055156707764,
          1.1569584608078003,
          1.1649057865142822,
          1.1727464199066162,
          1.1804790496826172,
          1.1881024837493896,
          1.1956157684326172,
          1.2030174732208252,
          1.2103066444396973,
          1.217482566833496,
          1.2245433330535889,
          1.2314884662628174,
          1.2383166551589966,
          1.2450270652770996,
          1.251618504524231,
          1.2580900192260742,
          1.264440894126892,
          1.270669937133789,
          1.2767760753631592,
          1.2827585935592651,
          1.2886165380477905,
          1.294349193572998,
          1.2999553680419922,
          1.3054344654083252,
          1.3107854127883911,
          1.3160076141357422,
          1.3211002349853516,
          1.326062560081482,
          1.3308937549591064,
          1.3355931043624878,
          1.3401597738265991,
          1.3445934057235718,
          1.348893165588379,
          1.3530583381652832,
          1.3570882081985474,
          1.3609824180603027,
          1.3647401332855225,
          1.3683608770370483,
          1.3718442916870117,
          1.3751895427703857,
          1.3783963918685913,
          1.3814641237258911,
          1.384392499923706,
          1.3871808052062988,
          1.3898290395736694,
          1.392336368560791,
          1.394702672958374,
          1.3969274759292603,
          1.399010419845581,
          1.4009512662887573,
          1.40274977684021,
          1.4044054746627808,
          1.4059183597564697,
          1.4072880744934082,
          1.408514380455017,
          1.4095971584320068,
          1.410536289215088,
          1.4113315343856812,
          1.411982774734497,
          1.412489891052246,
          1.4128530025482178,
          1.413071870803833,
          1.4131463766098022,
          1.4130767583847046,
          1.4128628969192505,
          1.41250479221344,
          1.4120025634765625,
          1.4113560914993286,
          1.4105658531188965,
          1.4096317291259766,
          1.4085538387298584,
          1.407332420349121,
          1.4059675931930542,
          1.4044597148895264,
          1.4028089046478271,
          1.4010151624679565,
          1.3990793228149414,
          1.3970011472702026,
          1.394781231880188,
          1.3924198150634766,
          1.3899171352386475,
          1.3872740268707275,
          1.3844902515411377,
          1.3815668821334839,
          1.3785037994384766,
          1.3753018379211426,
          1.3719611167907715,
          1.3684827089309692,
          1.3648664951324463,
          1.3611135482788086,
          1.3572238683700562,
          1.353198528289795,
          1.3490381240844727,
          1.3447428941726685,
          1.3403141498565674,
          1.3357516527175903,
          1.331057071685791,
          1.3262301683425903,
          1.321272611618042,
          1.3161842823028564,
          1.3109667301177979,
          1.3056198358535767,
          1.3001450300216675,
          1.2945433855056763,
          1.2888150215148926,
          1.2829616069793701,
          1.2769830226898193,
          1.2708812952041626,
          1.2646563053131104,
          1.2583098411560059,
          1.2518422603607178,
          1.2452549934387207,
          1.2385485172271729,
          1.231724500656128,
          1.224783182144165,
          1.2177259922027588,
          1.210554599761963,
          1.2032690048217773,
          1.195871353149414,
          1.188361644744873,
          1.1807422637939453,
          1.1730130910873413,
          1.165176510810852,
          1.1572325229644775,
          1.1491835117340088,
          1.1410293579101562,
          1.1327720880508423,
          1.1244134902954102,
          1.1159535646438599,
          1.1073949337005615,
          1.0987374782562256,
          1.0899839401245117,
          1.0811342000961304,
          1.0721909999847412,
          1.0631542205810547,
          1.0540268421173096,
          1.0448086261749268,
          1.0355017185211182,
          1.0261085033416748,
          1.016628384590149,
          1.0070648193359375,
          0.9974173903465271,
          0.9876892566680908,
          0.9778802394866943,
          0.9679934978485107,
          0.9580289125442505,
          0.9479895234107971,
          0.9378752708435059,
          0.9276893138885498,
          0.9174315333366394,
          0.9071042537689209,
          0.8967099785804749,
          0.8862484693527222,
          0.875723123550415,
          0.8651337623596191,
          0.8544836640357971,
          0.843772828578949,
          0.8330044746398926,
          0.8221785426139832,
          0.8112983703613281,
          0.8003639578819275,
          0.7893778085708618,
          0.7783423066139221,
          0.7672575116157532,
          0.7561267614364624,
          0.7449500560760498,
          0.7337307929992676,
          0.7224689722061157,
          0.7111679315567017,
          0.6998277902603149,
          0.6884518265724182,
          0.6770401000976562,
          0.6655951738357544,
          0.6541197299957275,
          0.6426136493682861,
          0.6310805082321167,
          0.6195201873779297,
          0.6079363226890564,
          0.5963287949562073,
          0.5847011804580688,
          0.5730533599853516,
          0.5613889694213867,
          0.5497080087661743,
          0.5380131006240845,
          0.5263068675994873,
          0.514589250087738,
          0.502863883972168,
          0.4911307692527771,
          0.4793934226036072,
          0.4676517844200134,
          0.4559085965156555,
          0.44416648149490356,
          0.43242543935775757,
          0.42068904638290405,
          0.40895724296569824,
          0.39723363518714905,
          0.3855181336402893,
          0.3738144040107727,
          0.3621222972869873,
          0.3504454493522644,
          0.3387838304042816,
          0.32714003324508667,
          0.31551676988601685,
          0.30391398072242737,
          0.29233524203300476,
          0.28078046441078186,
          0.2692531943321228,
          0.2577534019947052,
          0.2462845742702484,
          0.23484668135643005,
          0.22344321012496948,
          0.2120741307735443,
          0.2007429599761963,
          0.18944954872131348,
          0.17819657921791077,
          0.16698652505874634,
          0.15581941604614258,
          0.14469864964485168,
          0.13362416625022888,
          0.12259936332702637,
          0.11162418127059937,
          0.10070201754570007,
          0.08983275294303894,
          0.07901978492736816,
          0.06826305389404297,
          0.05756497383117676,
          0.0469280481338501,
          0.036352187395095825,
          0.0258406400680542,
          0.015393376350402832,
          0.005013555288314819,
          -0.005298793315887451,
          -0.015540599822998047,
          -0.02571183443069458,
          -0.035809457302093506,
          -0.045833468437194824,
          -0.05578160285949707,
          -0.06565147638320923,
          -0.0754433274269104,
          -0.08515399694442749,
          -0.09478360414505005,
          -0.1043291687965393,
          -0.11379075050354004,
          -0.12316542863845825,
          -0.13245326280593872,
          -0.14165151119232178,
          -0.1507599949836731,
          -0.15977603197097778,
          -0.16869980096817017,
          -0.17752903699874878,
          -0.1862618327140808,
          -0.19489818811416626,
          -0.203435480594635,
          -0.2118738293647766,
          -0.22021055221557617,
          -0.22844570875167847,
          -0.23657673597335815,
          -0.24460369348526,
          -0.252524197101593,
          -0.2603381872177124,
          -0.2680438756942749,
          -0.2756395936012268,
          -0.2831253409385681,
          -0.2904987335205078,
          -0.29775989055633545,
          -0.3049066662788391,
          -0.31193894147872925,
          -0.3188546299934387,
          -0.32565373182296753,
          -0.3323342204093933,
          -0.33889609575271606,
          -0.34533780813217163,
          -0.3516579866409302,
          -0.3578565716743469,
          -0.36393171548843384,
          -0.3698834180831909,
          -0.37570977210998535,
          -0.381411075592041,
          -0.38698530197143555,
          -0.3924325704574585,
          -0.3977512717247009,
          -0.40294134616851807,
          -0.40800124406814575,
          -0.41293102502822876,
          -0.4177294969558716,
          -0.42239558696746826,
          -0.426929235458374,
          -0.43132925033569336,
          -0.4355955123901367,
          -0.43972671031951904,
          -0.44372284412384033,
          -0.44758278131484985,
          -0.4513065218925476,
          -0.4548928737640381,
          -0.4583418369293213,
          -0.4616526961326599,
          -0.4648246169090271,
          -0.4678577184677124,
          -0.47075098752975464,
          -0.4735044240951538,
          -0.47611725330352783,
          -0.4785894751548767,
          -0.48092031478881836,
          -0.4831097722053528,
          -0.4851571321487427,
          -0.4870625138282776,
          -0.48882538080215454,
          -0.49044543504714966,
          -0.4919225573539734,
          -0.4932563900947571,
          -0.49444687366485596,
          -0.49549371004104614,
          -0.49639689922332764,
          -0.4971560835838318,
          -0.49777132272720337,
          -0.49824249744415283,
          -0.4985694885253906,
          -0.498752236366272,
          -0.4987907409667969,
          -0.4986850619316101,
          -0.4984351396560669,
          -0.49804091453552246,
          -0.4975026845932007,
          -0.4968203902244568,
          -0.49599409103393555,
          -0.4950239658355713,
          -0.4939102530479431,
          -0.49265289306640625,
          -0.4912523627281189,
          -0.4897086024284363,
          -0.4880219101905823,
          -0.48619282245635986,
          -0.4842211604118347,
          -0.48210763931274414,
          -0.47985219955444336,
          -0.47745561599731445,
          -0.47491776943206787,
          -0.47223949432373047,
          -0.46942073106765747,
          -0.4664624333381653,
          -0.4633644223213196,
          -0.46012765169143677,
          -0.45675259828567505,
          -0.45323944091796875,
          -0.44958919286727905,
          -0.4458017945289612,
          -0.4418784976005554,
          -0.437819242477417,
          -0.43362516164779663,
          -0.42929643392562866,
          -0.4248342514038086,
          -0.4202386140823364,
          -0.4155105948448181,
          -0.4106513261795044,
          -0.40566062927246094,
          -0.40054017305374146,
          -0.39528989791870117,
          -0.389911413192749,
          -0.38440465927124023,
          -0.3787713646888733,
          -0.3730114698410034,
          -0.36712682247161865,
          -0.36111730337142944,
          -0.35498476028442383,
          -0.3487292528152466,
          -0.342352032661438,
          -0.33585476875305176,
          -0.32923728227615356,
          -0.32250165939331055,
          -0.31564784049987793,
          -0.3086780309677124,
          -0.30159205198287964,
          -0.2943921685218811,
          -0.28707826137542725,
          -0.2796526551246643,
          -0.2721152901649475,
          -0.26446789503097534,
          -0.2567121982574463,
          -0.24884814023971558,
          -0.24087822437286377,
          -0.23280227184295654,
          -0.224622905254364,
          -0.21634000539779663,
          -0.20795613527297974,
          -0.19947123527526855,
          -0.1908879280090332,
          -0.1822061538696289,
          -0.17342793941497803,
          -0.16455525159835815,
          -0.15558797121047974,
          -0.14652901887893677,
          -0.13737821578979492,
          -0.12813842296600342,
          -0.11880964040756226,
          -0.1093946099281311,
          -0.09989339113235474,
          -0.09030884504318237,
          -0.08064091205596924,
          -0.07089263200759888,
          -0.061063945293426514,
          -0.05115693807601929,
          -0.041174113750457764,
          -0.03111526370048523,
          -0.020983487367630005,
          -0.010778844356536865,
          -0.0005043447017669678,
          0.009840011596679688,
          0.020251065492630005,
          0.030728816986083984,
          0.04127013683319092,
          0.051875025033950806,
          0.06254109740257263,
          0.07326585054397583,
          0.08404937386512756,
          0.0948883593082428,
          0.1057828962802887,
          0.11672952771186829,
          0.1277284324169159,
          0.13877621293067932,
          0.14987286925315857,
          0.16101500391960144,
          0.17220273613929749,
          0.1834334433078766,
          0.1947045922279358,
          0.20601621270179749,
          0.2173648625612259,
          0.2287505716085434,
          0.24016985297203064,
          0.2516227960586548,
          0.2631058692932129,
          0.27461907267570496,
          0.286158949136734,
          0.29772552847862244,
          0.3093152940273285,
          0.3209282457828522,
          0.332561731338501,
          0.3442131578922272,
          0.35588252544403076,
          0.3675662875175476,
          0.3792644441127777,
          0.39097344875335693,
          0.40269339084625244,
          0.41442060470581055,
          0.4261552095413208,
          0.4378935396671295,
          0.44963574409484863,
          0.4613790512084961,
          0.4731208086013794,
          0.4848610758781433,
          0.4965962767601013,
          0.5083264112472534,
          0.5200479626655579,
          0.5317609310150146,
          0.5434616804122925,
          0.5551503896713257,
          0.5668233633041382,
          0.5784806609153748,
          0.5901197195053101,
          0.6017377376556396,
          0.6133349537849426,
          0.6249076128005981,
          0.6364558935165405,
          0.647976279258728,
          0.6594687104225159,
          0.6709297299385071,
          0.6823593974113464,
          0.6937541961669922,
          0.7051141858100891,
          0.7164359092712402,
          0.7277193069458008,
          0.738961935043335,
          0.7501611709594727,
          0.7613170742988586,
          0.7724262475967407,
          0.7834886908531189,
          0.794501006603241,
          0.8054633140563965,
          0.8163722157478333,
          0.8272277116775513,
          0.8380265831947327,
          0.8487688302993774,
          0.859451949596405,
          0.8700735569000244,
          0.8806337118148804,
          0.8911291360855103,
          0.9015598893165588,
          0.9119227528572083,
          0.922217845916748,
          0.9324419498443604,
          0.9425951242446899,
          0.9526743292808533,
          0.9626794457435608,
          0.9726083278656006,
          0.9824586510658264,
          0.9922305941581726,
          1.0019209384918213,
          1.0115299224853516,
          1.0210542678833008,
          1.0304945707321167,
          1.0398473739624023,
          1.0491132736206055,
          1.058288812637329,
          1.0673747062683105,
          1.0763676166534424,
          1.0852677822113037,
          1.0940731763839722,
          1.1027817726135254,
          1.1113938093185425,
          1.1199063062667847,
          1.128319501876831,
          1.1366307735443115,
          1.144840121269226,
          1.1529450416564941,
          1.1609456539154053,
          1.168839454650879,
          1.1766265630722046,
          1.1843050718307495,
          1.19187331199646,
          1.1993310451507568,
          1.2066764831542969,
          1.2139092683792114,
          1.2210273742675781,
          1.2280306816101074,
          1.234917163848877,
          1.2416868209838867,
          1.2483376264572144,
          1.2548695802688599,
          1.2612810134887695,
          1.2675708532333374,
          1.2737387418746948,
          1.279783010482788,
          1.2857036590576172,
          1.2914986610412598,
          1.2971683740615845,
          1.302710771560669,
          1.3081262111663818,
          1.3134126663208008,
          1.3185703754425049,
          1.3235976696014404,
          1.3284947872161865,
          1.333260178565979,
          1.3378931283950806,
          1.3423936367034912,
          1.3467601537704468,
          1.3509927988052368,
          1.3550902605056763,
          1.3590524196624756,
          1.3628783226013184,
          1.366567850112915,
          1.3701198101043701,
          1.3735343217849731,
          1.3768105506896973,
          1.3799477815628052,
          1.3829458951950073,
          1.385804295539856,
          1.3885226249694824
        ]
      }
    ]
  },
  "generalized_newtonian_steady_2d": {
    "task": "generalized-newtonian-incompressible-steady-2d",
    "formal_case_count": 8,
    "constitutive_source": {
      "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/DATA.md",
      "sha256": "58de1aa48b521fa6b612d956c2305094a5e9c5ec258f0f028621f31c404444cf"
    },
    "law_formulas": {
      "power_law": "mu_ref*(clip(g,g_min,g_max)/g_ref)^(n-1)",
      "cross": "mu_inf+(mu_zero-mu_inf)/(1+(lambda*g)^m)",
      "carreau": "mu_inf+(mu_zero-mu_inf)*(1+(lambda*g)^2)^((n-1)/2)",
      "carreau_yasuda": "mu_inf+(mu_zero-mu_inf)*(1+(lambda*g)^a)^((n-1)/a)"
    },
    "unique_viscosity_curve_count": 5,
    "cases": [
      {
        "viscosity": {
          "kind": "power_law",
          "parameters": {
            "reference_viscosity": {
              "value": 0.05,
              "unit": "Pa.s"
            },
            "reference_shear_rate": {
              "value": 1.0,
              "unit": "1/s"
            },
            "minimum_shear_rate": {
              "value": 0.1,
              "unit": "1/s"
            },
            "maximum_shear_rate": {
              "value": 10.0,
              "unit": "1/s"
            },
            "power_index": {
              "value": 1.3,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/001/problem.json",
          "sha256": "2374307075e663c75fdf89416c40c9522e98af255f743af122ebd2869b14e0e0"
        }
      },
      {
        "viscosity": {
          "kind": "cross",
          "parameters": {
            "zero_shear_viscosity": {
              "value": 0.1,
              "unit": "Pa.s"
            },
            "infinite_shear_viscosity": {
              "value": 0.01,
              "unit": "Pa.s"
            },
            "relaxation_time": {
              "value": 0.5,
              "unit": "s"
            },
            "cross_exponent": {
              "value": 1.5,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/002/problem.json",
          "sha256": "b75a43ff5a131f7578ca245bac4e0e3dbca87ccae9605c006569d56ecb2a5580"
        }
      },
      {
        "viscosity": {
          "kind": "carreau",
          "parameters": {
            "zero_shear_viscosity": {
              "value": 0.1,
              "unit": "Pa.s"
            },
            "infinite_shear_viscosity": {
              "value": 0.01,
              "unit": "Pa.s"
            },
            "relaxation_time": {
              "value": 0.5,
              "unit": "s"
            },
            "power_index": {
              "value": 0.6,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/003/problem.json",
          "sha256": "5c76e2a6da5e7a8dbcf5b9ce9119c4f604866c2a25a23d6a59dfe433e8970d1d"
        }
      },
      {
        "viscosity": {
          "kind": "carreau_yasuda",
          "parameters": {
            "zero_shear_viscosity": {
              "value": 0.1,
              "unit": "Pa.s"
            },
            "infinite_shear_viscosity": {
              "value": 0.01,
              "unit": "Pa.s"
            },
            "relaxation_time": {
              "value": 0.5,
              "unit": "s"
            },
            "power_index": {
              "value": 0.6,
              "unit": "1"
            },
            "transition_index": {
              "value": 1.5,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/004/problem.json",
          "sha256": "261efb47fc36b021f94374545a6ffa91c8a64089d89abe8171c99d8411ff2db5"
        }
      },
      {
        "viscosity": {
          "kind": "power_law",
          "parameters": {
            "reference_viscosity": {
              "value": 0.05,
              "unit": "Pa.s"
            },
            "reference_shear_rate": {
              "value": 1.0,
              "unit": "1/s"
            },
            "minimum_shear_rate": {
              "value": 0.1,
              "unit": "1/s"
            },
            "maximum_shear_rate": {
              "value": 10.0,
              "unit": "1/s"
            },
            "power_index": {
              "value": 0.6,
              "unit": "1"
            }
          }
        },
        "source": {
          "archive_member": "qbank/02-fluid-mechanics/2.1-single-phase-flow/generalized-newtonian-incompressible-steady-2d/cases/008/problem.json",
          "sha256": "f633babbd829e91784e3250dc9c2754907e389e3e23dc507e91a59cb3a38c6b5"
        }
      }
    ]
  }
}

==> supplement/pyproject.toml <==
[build-system]
requires = ["setuptools>=68"]
build-backend = "setuptools.build_meta"

[project]
name = "cae-bench-oj"
version = "0.3.0+bundle.78f22ff7b3c1eb66"
requires-python = ">=3.11"
dependencies = ["attrs==26.1.0", "gmsh==4.15.2", "h5py==3.16.0", "jsonschema==4.26.0", "jsonschema-specifications==2025.9.1", "numpy==2.4.6", "referencing==0.37.0", "rpds-py==2026.9.1", "typing-extensions==4.16.0"]

[project.scripts]
caeoj = "caeoj.cli:main"

[tool.setuptools.packages.find]
where = ["src"]
include = ["caeoj", "caeoj_bundle", "caeoj_ext*", "caeoj_task_ext*"]

[tool.setuptools.package-data]
"*" = ["*.json"]


==> supplement/qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/problem.json <==
{
  "task": "heat-conduction-steady-2d",
  "spatial_dimension": 2,
  "data_file": "input.h5",
  "geometries": {
    "rectangle": {
      "file": "mesh.geo",
      "format": "gmsh-geo"
    }
  },
  "meshes": {
    "main": {
      "file": "mesh.msh",
      "geometry": "rectangle"
    }
  },
  "locations": {
    "nodes": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "node",
      "ids": "node_ids"
    },
    "domain": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 2,
      "ids": "domain_ids",
      "physical_group": {
        "dimension": 2,
        "tag": 1
      }
    },
    "left": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "left_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 2
      }
    },
    "right": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "right_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 3
      }
    },
    "bottom": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "bottom_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 4
      }
    },
    "top": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "top_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 5
      }
    }
  },
  "time_axes": {
    "steady": "times"
  },
  "fields": {
    "source_coefficients": {
      "array": "source_coefficients",
      "quantity": "source_coefficients",
      "location": "domain",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        3,
        3
      ],
      "components": [
        "c00",
        "c01",
        "c02",
        "c10",
        "c11",
        "c12",
        "c20",
        "c21",
        "c22"
      ],
      "unit": "W/m3",
      "value_kind": "average"
    },
    "left_coefficients": {
      "array": "left_coefficients",
      "quantity": "left_coefficients",
      "location": "left",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "right_coefficients": {
      "array": "right_coefficients",
      "quantity": "right_coefficients",
      "location": "right",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "bottom_coefficients": {
      "array": "bottom_coefficients",
      "quantity": "bottom_coefficients",
      "location": "bottom",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "top_coefficients": {
      "array": "top_coefficients",
      "quantity": "top_coefficients",
      "location": "top",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    }
  },
  "outputs": {
    "temperature": {
      "array": "temperature",
      "quantity": "temperature",
      "location": "nodes",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "scalar",
      "component_shape": [
        1
      ],
      "components": [
        "value"
      ],
      "unit": "K",
      "value_kind": "point"
    }
  },
  "conditions": [
    {
      "role": "source",
      "variable": "temperature",
      "location": "domain",
      "operator": "polynomial",
      "data": {
        "coefficients": {
          "field": "source_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "left",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "left_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "right",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "right_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "bottom",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "bottom_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "top",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "top_coefficients"
        }
      }
    }
  ],
  "physics": {
    "model": "steady_heat_conduction",
    "parameters": {
      "conductivity": {
        "value": 1.0,
        "unit": "W/(m.K)"
      },
      "x0": {
        "value": 0.0,
        "unit": "m"
      },
      "y0": {
        "value": 0.0,
        "unit": "m"
      },
      "length_x": {
        "value": 1.0,
        "unit": "m"
      },
      "length_y": {
        "value": 1.0,
        "unit": "m"
      }
    }
  }
}


==> supplement/qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/problem.json <==
{
  "task": "heat-conduction-steady-2d",
  "spatial_dimension": 2,
  "data_file": "input.h5",
  "geometries": {
    "rectangle": {
      "file": "mesh.geo",
      "format": "gmsh-geo"
    }
  },
  "meshes": {
    "main": {
      "file": "mesh.msh",
      "geometry": "rectangle"
    }
  },
  "locations": {
    "nodes": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "node",
      "ids": "node_ids"
    },
    "domain": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 2,
      "ids": "domain_ids",
      "physical_group": {
        "dimension": 2,
        "tag": 1
      }
    },
    "left": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "left_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 2
      }
    },
    "right": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "right_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 3
      }
    },
    "bottom": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "bottom_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 4
      }
    },
    "top": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "top_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 5
      }
    }
  },
  "time_axes": {
    "steady": "times"
  },
  "fields": {
    "source_coefficients": {
      "array": "source_coefficients",
      "quantity": "source_coefficients",
      "location": "domain",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        3,
        3
      ],
      "components": [
        "c00",
        "c01",
        "c02",
        "c10",
        "c11",
        "c12",
        "c20",
        "c21",
        "c22"
      ],
      "unit": "W/m3",
      "value_kind": "average"
    },
    "left_coefficients": {
      "array": "left_coefficients",
      "quantity": "left_coefficients",
      "location": "left",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "right_coefficients": {
      "array": "right_coefficients",
      "quantity": "right_coefficients",
      "location": "right",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K/m",
      "value_kind": "average"
    },
    "bottom_coefficients": {
      "array": "bottom_coefficients",
      "quantity": "bottom_coefficients",
      "location": "bottom",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "W/m2",
      "value_kind": "average"
    },
    "top_coefficients": {
      "array": "top_coefficients",
      "quantity": "top_coefficients",
      "location": "top",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "W/m2",
      "value_kind": "average"
    }
  },
  "outputs": {
    "temperature": {
      "array": "temperature",
      "quantity": "temperature",
      "location": "nodes",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "scalar",
      "component_shape": [
        1
      ],
      "components": [
        "value"
      ],
      "unit": "K",
      "value_kind": "point"
    }
  },
  "conditions": [
    {
      "role": "source",
      "variable": "temperature",
      "location": "domain",
      "operator": "polynomial",
      "data": {
        "coefficients": {
          "field": "source_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "left",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "left_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "right",
      "operator": "normal_derivative",
      "data": {
        "coefficients": {
          "field": "right_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "bottom",
      "operator": "normal_flux",
      "data": {
        "coefficients": {
          "field": "bottom_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "top",
      "operator": "robin",
      "data": {
        "coefficients": {
          "field": "top_coefficients"
        },
        "alpha": {
          "value": 1.0,
          "unit": "W/(m2.K)"
        },
        "beta": {
          "value": 1.0,
          "unit": "W/(m.K)"
        }
      }
    }
  ],
  "physics": {
    "model": "steady_heat_conduction",
    "parameters": {
      "conductivity": {
        "value": 1.0,
        "unit": "W/(m.K)"
      },
      "x0": {
        "value": 0.0,
        "unit": "m"
      },
      "y0": {
        "value": 0.0,
        "unit": "m"
      },
      "length_x": {
        "value": 1.0,
        "unit": "m"
      },
      "length_y": {
        "value": 1.0,
        "unit": "m"
      }
    }
  }
}


==> supplement/release_download/DOWNLOAD-MANIFEST.json <==
{
  "archive": "caeoj-qbank-20261024-rc6.zip",
  "bytes": 4910665003,
  "sha256": "c1b3aef8467d6821e425b0aaecd583846bb0583a0d8c2ed52225cfeb5d7d840b",
  "parts": [
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part001",
      "bytes": 1900000000,
      "sha256": "e3e4313c6b28b3964b3b09e692920a27cc86d0894f20483b100952b372d63410"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part002",
      "bytes": 1900000000,
      "sha256": "905751cfff0380178f4df72d65a31bb574bb2b59b724399640e3d2966b47d994"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part003",
      "bytes": 1110665003,
      "sha256": "fc5ac8815770cc23cc2170def6c647b264a00de98f0db6e1a01d5b1a8282f978"
    }
  ],
  "source_commit": "ae59825899e5223f7c5e510fd2b31edc87029e81",
  "release": "caeoj-qbank-20261024-rc6"
}


==> supplement/resource_locations.json <==
{
  "schema_version": 1,
  "access_checked_date": "2026-11-01",
  "source_repository": {
    "url": "https://github.com/AXeonV/CAE-Bench",
    "anonymous_access_at_check": "404",
    "availability_note": "Anonymous downloads were unavailable when manuscript version 1 was prepared. Complete evaluation-file reconstruction requires access to the identified RC6 archives."
  },
  "base_release": {
    "id": "caeoj-qbank-20261024-rc6",
    "url": "https://github.com/AXeonV/CAE-Bench/releases/tag/caeoj-qbank-20261024-rc6",
    "historical_publication_record": "evidence/rc6-publication.json",
    "source_commit": "ae59825899e5223f7c5e510fd2b31edc87029e81",
    "note": "Historical uploaded assets and their hashes are recorded. This is not a claim of current anonymous access."
  },
  "upstream_data_pool": {
    "url": "https://huggingface.co/datasets/jimzhouzzy2006/CAE-Bench",
    "public_metadata": true,
    "file_access": "manual platform approval",
    "observed_revision": "eebdf355f381244b685814da1309e7d42296488f",
    "used_as_rc6_pin": false,
    "note": "Selected RC6 assembly descriptors record a local revision. Restore the identified release archives instead of substituting the current pool."
  },
  "companion_transport": "paper-supporting-materials.zip",
  "integrity_inventory": "MANIFEST.json"
}


==> supplement/score_sensitivity.json <==
{
  "schema_version": 1,
  "purpose": "Scoring sensitivity from the same frozen submissions; official scores are unchanged",
  "source_updated_at": "2026-11-26T09:19:23.415288+00:00",
  "source_results_sha256": "8d988934fa3362d18f8ac727de2b62d3a7e90f9f5e3e0314a057f30660a67a05",
  "source_diagnostics_sha256": "54da50cfd984337236f5c2c6da10acbe8fb22cbd66dd5e84faa4afb3de69a442",
  "scope": {
    "cases": [
      "gpt-5.6-luna--medium",
      "gpt-6-luna--medium",
      "gpt-5.6-sol--medium",
      "gpt-6-sol--medium",
      "gpt-6.1-sol--medium",
      "gpt-6-astra--medium",
      "gpt-6.2-sol--medium",
      "gpt-6.2-astra--medium",
      "gemini-3.8-flash--medium",
      "gemini-4-argon--medium",
      "gemini-4-carbon--medium",
      "deepseek-v4.1-flash--high",
      "qwen3.8-flash--medium",
      "kimi-k2.7-code--thinking",
      "glm-5.3-flash--high"
    ],
    "tasks_by_case": {
      "gpt-5.6-luna--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6-luna--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-5.6-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6.1-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6-astra--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6.2-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6.2-astra--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gemini-3.8-flash--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gemini-4-argon--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gemini-4-carbon--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "deepseek-v4.1-flash--high": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "qwen3.8-flash--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "kimi-k2.7-code--thinking": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "glm-5.3-flash--high": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ]
    }
  },
  "policies": [
    {
      "id": "rms_4_8",
      "aggregation": "rms",
      "full_score": 0.04,
      "zero_score": 0.08
    },
    {
      "id": "rms_5_10",
      "aggregation": "rms",
      "full_score": 0.05,
      "zero_score": 0.1
    },
    {
      "id": "rms_6_12",
      "aggregation": "rms",
      "full_score": 0.06,
      "zero_score": 0.12
    },
    {
      "id": "max_5_10",
      "aggregation": "max",
      "full_score": 0.05,
      "zero_score": 0.1
    }
  ],
  "official_policy": "rms_5_10",
  "aggregation": "Equal cases within each task, then equal task weights; scores stored on 0--1 scale",
  "quantiles": "Linear interpolation at (n-1)*p among full-score case maximum-group errors",
  "checks": {
    "numerically_scored_cases": 7629,
    "group_errors": 109489,
    "case_results_verified": 9080,
    "reports_verified": 839,
    "execution_or_output_failures": 1451,
    "baseline_scores_reproduced": true
  },
  "full_score_group_errors": {
    "cases": 4359,
    "with_group_above_005": 231,
    "with_group_above_010": 68,
    "median_of_case_maxima": 0.000557784742173529,
    "p95_of_case_maxima": 0.05392632786189147,
    "maximum": 0.2499997458677393
  },
  "rows": [
    {
      "case": "gpt-5.6-luna--medium",
      "model": "gpt-5.6-luna",
      "display_name": "GPT-5.6 Luna",
      "scores": {
        "rms_4_8": 0.285201573853884,
        "rms_5_10": 0.29312745604801577,
        "rms_6_12": 0.2998581008514868,
        "max_5_10": 0.27876980464687023
      },
      "baseline_full_score_cases": 219,
      "full_score_cases_with_group_nrmse_above_005": 6,
      "full_score_cases_with_group_nrmse_above_010": 0,
      "full_score_worst_group_median": 0.002271063339224874,
      "full_score_worst_group_p95": 0.03483502323960442,
      "full_score_worst_group_max": 0.095153040003803,
      "zero_cases_becoming_positive_under_rms_6_12": 5
    },
    {
      "case": "gpt-6-luna--medium",
      "model": "gpt-6-luna",
      "display_name": "GPT-6 Luna",
      "scores": {
        "rms_4_8": 0.3540898353736184,
        "rms_5_10": 0.36075952841171655,
        "rms_6_12": 0.3660438930578597,
        "max_5_10": 0.3416233745764148
      },
      "baseline_full_score_cases": 294,
      "full_score_cases_with_group_nrmse_above_005": 10,
      "full_score_cases_with_group_nrmse_above_010": 4,
      "full_score_worst_group_median": 0.0002768018483774282,
      "full_score_worst_group_p95": 0.03361280286153375,
      "full_score_worst_group_max": 0.17404386146414433,
      "zero_cases_becoming_positive_under_rms_6_12": 2
    },
    {
      "case": "gpt-5.6-sol--medium",
      "model": "gpt-5.6-sol",
      "display_name": "GPT-5.6 Sol",
      "scores": {
        "rms_4_8": 0.42559952150666436,
        "rms_5_10": 0.44371019382886084,
        "rms_6_12": 0.46455425035802106,
        "max_5_10": 0.3883448369072035
      },
      "baseline_full_score_cases": 335,
      "full_score_cases_with_group_nrmse_above_005": 30,
      "full_score_cases_with_group_nrmse_above_010": 8,
      "full_score_worst_group_median": 0.0013022608974439303,
      "full_score_worst_group_p95": 0.07728906213700057,
      "full_score_worst_group_max": 0.24999267454250532,
      "zero_cases_becoming_positive_under_rms_6_12": 10
    },
    {
      "case": "gpt-6-sol--medium",
      "model": "gpt-6-sol",
      "display_name": "GPT-6 Sol",
      "scores": {
        "rms_4_8": 0.38157138195940804,
        "rms_5_10": 0.3990322734293616,
        "rms_6_12": 0.41222990376754487,
        "max_5_10": 0.34433179987840545
      },
      "baseline_full_score_cases": 295,
      "full_score_cases_with_group_nrmse_above_005": 23,
      "full_score_cases_with_group_nrmse_above_010": 8,
      "full_score_worst_group_median": 0.0010268177222108501,
      "full_score_worst_group_p95": 0.07284479761174593,
      "full_score_worst_group_max": 0.2499997458677393,
      "zero_cases_becoming_positive_under_rms_6_12": 6
    },
    {
      "case": "gpt-6.1-sol--medium",
      "model": "gpt-6.1-sol",
      "display_name": "GPT-6.1 Sol",
      "scores": {
        "rms_4_8": 0.4725808056476472,
        "rms_5_10": 0.5034878822489494,
        "rms_6_12": 0.5269677752844628,
        "max_5_10": 0.430119679631451
      },
      "baseline_full_score_cases": 351,
      "full_score_cases_with_group_nrmse_above_005": 17,
      "full_score_cases_with_group_nrmse_above_010": 5,
      "full_score_worst_group_median": 0.0008330504147253875,
      "full_score_worst_group_p95": 0.04611898201861038,
      "full_score_worst_group_max": 0.15408625411921315,
      "zero_cases_becoming_positive_under_rms_6_12": 9
    },
    {
      "case": "gpt-6-astra--medium",
      "model": "gpt-6-astra",
      "display_name": "GPT-6 Astra",
      "scores": {
        "rms_4_8": 0.46929467949222264,
        "rms_5_10": 0.49791762526686395,
        "rms_6_12": 0.520459287359181,
        "max_5_10": 0.427721959303451
      },
      "baseline_full_score_cases": 351,
      "full_score_cases_with_group_nrmse_above_005": 20,
      "full_score_cases_with_group_nrmse_above_010": 5,
      "full_score_worst_group_median": 0.0008542367689332293,
      "full_score_worst_group_p95": 0.05640681065382022,
      "full_score_worst_group_max": 0.15359612765231537,
      "zero_cases_becoming_positive_under_rms_6_12": 9
    },
    {
      "case": "gpt-6.2-sol--medium",
      "model": "gpt-6.2-sol",
      "display_name": "GPT-6.2 Sol",
      "scores": {
        "rms_4_8": 0.47030605777932866,
        "rms_5_10": 0.4996608231835587,
        "rms_6_12": 0.5231917139584673,
        "max_5_10": 0.4238036550057463
      },
      "baseline_full_score_cases": 347,
      "full_score_cases_with_group_nrmse_above_005": 21,
      "full_score_cases_with_group_nrmse_above_010": 7,
      "full_score_worst_group_median": 0.0008330504147246458,
      "full_score_worst_group_p95": 0.06451897899932578,
      "full_score_worst_group_max": 0.15306922440978987,
      "zero_cases_becoming_positive_under_rms_6_12": 9
    },
    {
      "case": "gpt-6.2-astra--medium",
      "model": "gpt-6.2-astra",
      "display_name": "GPT-6.2 Astra",
      "scores": {
        "rms_4_8": 0.4852703049539275,
        "rms_5_10": 0.5157002625209083,
        "rms_6_12": 0.5386052557750935,
        "max_5_10": 0.438597067733205
      },
      "baseline_full_score_cases": 354,
      "full_score_cases_with_group_nrmse_above_005": 20,
      "full_score_cases_with_group_nrmse_above_010": 7,
      "full_score_worst_group_median": 0.0009205990950247049,
      "full_score_worst_group_p95": 0.05470154911164308,
      "full_score_worst_group_max": 0.1594228671798002,
      "zero_cases_becoming_positive_under_rms_6_12": 7
    },
    {
      "case": "gemini-3.8-flash--medium",
      "model": "gemini-3.8-flash",
      "display_name": "Gemini 3.8 Flash",
      "scores": {
        "rms_4_8": 0.3965269854579986,
        "rms_5_10": 0.4105584364074881,
        "rms_6_12": 0.4239828953070759,
        "max_5_10": 0.36724549767261727
      },
      "baseline_full_score_cases": 309,
      "full_score_cases_with_group_nrmse_above_005": 15,
      "full_score_cases_with_group_nrmse_above_010": 6,
      "full_score_worst_group_median": 0.0007386706939827907,
      "full_score_worst_group_p95": 0.04769750947347805,
      "full_score_worst_group_max": 0.2201878751165659,
      "zero_cases_becoming_positive_under_rms_6_12": 7
    },
    {
      "case": "gemini-4-argon--medium",
      "model": "gemini-4-argon",
      "display_name": "Gemini 4 Argon",
      "scores": {
        "rms_4_8": 0.4547614264944748,
        "rms_5_10": 0.48196045588601183,
        "rms_6_12": 0.5060558308360606,
        "max_5_10": 0.4063261263158081
      },
      "baseline_full_score_cases": 339,
      "full_score_cases_with_group_nrmse_above_005": 24,
      "full_score_cases_with_group_nrmse_above_010": 7,
      "full_score_worst_group_median": 0.00045434739143787725,
      "full_score_worst_group_p95": 0.06938057920268413,
      "full_score_worst_group_max": 0.15125233337089045,
      "zero_cases_becoming_positive_under_rms_6_12": 5
    },
    {
      "case": "gemini-4-carbon--medium",
      "model": "gemini-4-carbon",
      "display_name": "Gemini 4 Carbon",
      "scores": {
        "rms_4_8": 0.4588779590585866,
        "rms_5_10": 0.4828481363254368,
        "rms_6_12": 0.5035773866702328,
        "max_5_10": 0.42100645788743984
      },
      "baseline_full_score_cases": 332,
      "full_score_cases_with_group_nrmse_above_005": 17,
      "full_score_cases_with_group_nrmse_above_010": 4,
      "full_score_worst_group_median": 0.0005336373721347477,
      "full_score_worst_group_p95": 0.0498116459990596,
      "full_score_worst_group_max": 0.12095708689473583,
      "zero_cases_becoming_positive_under_rms_6_12": 12
    },
    {
      "case": "deepseek-v4.1-flash--high",
      "model": "deepseek-v4.1-flash",
      "display_name": "DeepSeek V4.1 Flash",
      "scores": {
        "rms_4_8": 0.3153316304120732,
        "rms_5_10": 0.3273363182334951,
        "rms_6_12": 0.3356920843201288,
        "max_5_10": 0.28597160156343
      },
      "baseline_full_score_cases": 234,
      "full_score_cases_with_group_nrmse_above_005": 18,
      "full_score_cases_with_group_nrmse_above_010": 5,
      "full_score_worst_group_median": 0.00040393206099105554,
      "full_score_worst_group_p95": 0.07330365671407386,
      "full_score_worst_group_max": 0.1285293583342963,
      "zero_cases_becoming_positive_under_rms_6_12": 6
    },
    {
      "case": "qwen3.8-flash--medium",
      "model": "qwen3.8-flash",
      "display_name": "Qwen3.8-Flash",
      "scores": {
        "rms_4_8": 0.2631333061280691,
        "rms_5_10": 0.2700393943444012,
        "rms_6_12": 0.2759412429083241,
        "max_5_10": 0.25537884868724425
      },
      "baseline_full_score_cases": 250,
      "full_score_cases_with_group_nrmse_above_005": 3,
      "full_score_cases_with_group_nrmse_above_010": 1,
      "full_score_worst_group_median": 0.0002869473398173606,
      "full_score_worst_group_p95": 0.03216574717661287,
      "full_score_worst_group_max": 0.17410331451763403,
      "zero_cases_becoming_positive_under_rms_6_12": 3
    },
    {
      "case": "kimi-k2.7-code--thinking",
      "model": "kimi-k2.7-code",
      "display_name": "Kimi K2.7 Code",
      "scores": {
        "rms_4_8": 0.2462836618641579,
        "rms_5_10": 0.24846448001603036,
        "rms_6_12": 0.2503524711144869,
        "max_5_10": 0.23956044558699888
      },
      "baseline_full_score_cases": 221,
      "full_score_cases_with_group_nrmse_above_005": 7,
      "full_score_cases_with_group_nrmse_above_010": 1,
      "full_score_worst_group_median": 0.00029724597057653745,
      "full_score_worst_group_p95": 0.026558007042094454,
      "full_score_worst_group_max": 0.13292927483440048,
      "zero_cases_becoming_positive_under_rms_6_12": 2
    },
    {
      "case": "glm-5.3-flash--high",
      "model": "glm-5.3-flash",
      "display_name": "GLM-5.3-Flash",
      "scores": {
        "rms_4_8": 0.11854478326327057,
        "rms_5_10": 0.11924058851537836,
        "rms_6_12": 0.11970445868345023,
        "max_5_10": 0.11845238095238095
      },
      "baseline_full_score_cases": 128,
      "full_score_cases_with_group_nrmse_above_005": 0,
      "full_score_cases_with_group_nrmse_above_010": 0,
      "full_score_worst_group_median": 3.372393745353547e-07,
      "full_score_worst_group_p95": 0.0066271650450041245,
      "full_score_worst_group_max": 0.03350491586583418,
      "zero_cases_becoming_positive_under_rms_6_12": 0
    }
  ],
  "examples": [
    {
      "case": "001",
      "task": "gas-film",
      "official_score": 1.0,
      "rms_error": 0.04532028424900334,
      "group_count": 20,
      "worst_group": {
        "check": "outputs",
        "field": "film_flux",
        "time_index": 0,
        "component_index": 1,
        "nrmse": 0.17838480760033626
      },
      "report_sha256": "8d38e3057e2f2602032c79fcd897da6c1fa746ddb1fb021179c3bad999427501"
    },
    {
      "case": "009",
      "task": "thermal-statistics-3d",
      "official_score": 1.0,
      "rms_error": 0.0363194705337998,
      "group_count": 18,
      "worst_group": {
        "check": "outputs",
        "field": "temperature_variance",
        "time_index": 0,
        "component_index": 0,
        "nrmse": 0.15408625411921315
      },
      "report_sha256": "7c5ac88552494e30826a79b924dc6f6cdcef77577ae50c093b19579e21ae6a3c"
    }
  ]
}


==> supplement/src/caeoj/case-grading.schema.json <==
{
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "type": "object",
  "properties": {
    "version": {
      "const": 1
    },
    "checks": {
      "type": "array",
      "minItems": 1,
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string",
            "minLength": 1
          },
          "evaluator": {
            "type": "string",
            "minLength": 1
          }
        },
        "required": [
          "id",
          "evaluator"
        ]
      }
    },
    "scoring": {
      "type": "object",
      "properties": {
        "metric": {
          "const": "max_nrmse"
        },
        "full_credit": {
          "type": "number",
          "minimum": 0
        },
        "zero_credit": {
          "type": "number",
          "exclusiveMinimum": 0
        }
      },
      "required": [
        "metric",
        "full_credit",
        "zero_credit"
      ],
      "additionalProperties": false
    }
  },
  "required": [
    "version",
    "checks"
  ],
  "additionalProperties": false
}


==> supplement/src/caeoj/grading.schema.json <==
{
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "type": "object",
  "properties": {
    "version": {
      "type": "integer",
      "enum": [
        1,
        2
      ]
    },
    "fields": {
      "type": "object",
      "additionalProperties": {
        "$ref": "#/$defs/node"
      }
    },
    "quantities": {
      "type": "object",
      "minProperties": 1,
      "additionalProperties": {
        "type": "object",
        "properties": {
          "unit": {
            "type": "string",
            "minLength": 1
          },
          "rule": {
            "$ref": "#/$defs/node"
          }
        },
        "required": [
          "unit",
          "rule"
        ],
        "additionalProperties": false
      }
    },
    "default": {
      "$ref": "#/$defs/node"
    }
  },
  "required": [
    "version"
  ],
  "additionalProperties": false,
  "$defs": {
    "node": {
      "oneOf": [
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "pointwise"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "atol": {
              "type": "number",
              "minimum": 0
            },
            "rtol": {
              "type": "number",
              "minimum": 0
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "atol",
            "rtol"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "rmse"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "limit": {
              "type": "number",
              "minimum": 0
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "nrmse"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "limit": {
              "type": "number",
              "minimum": 0
            },
            "scale_floor": {
              "type": "number",
              "exclusiveMinimum": 0
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "limit",
            "scale_floor"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "max_abs"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "limit": {
              "type": "number",
              "minimum": 0
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "max_scaled"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "atol": {
              "type": "number",
              "minimum": 0
            },
            "rtol": {
              "type": "number",
              "minimum": 0
            },
            "limit": {
              "type": "number",
              "minimum": 0
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "atol",
            "rtol",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "violation_fraction"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "atol": {
              "type": "number",
              "minimum": 0
            },
            "rtol": {
              "type": "number",
              "minimum": 0
            },
            "limit": {
              "type": "number",
              "minimum": 0,
              "maximum": 1
            },
            "count": {
              "enum": [
                "scalar_values",
                "spatial_points"
              ]
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "atol",
            "rtol",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "all": {
              "type": "array",
              "minItems": 1,
              "items": {
                "$ref": "#/$defs/node"
              }
            }
          },
          "required": [
            "all"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "any": {
              "type": "array",
              "minItems": 1,
              "items": {
                "$ref": "#/$defs/node"
              }
            }
          },
          "required": [
            "any"
          ],
          "additionalProperties": false
        }
      ]
    },
    "input_offset": {
      "type": "object",
      "properties": {
        "parameter": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        }
      },
      "required": [
        "parameter"
      ],
      "additionalProperties": false
    }
  },
  "oneOf": [
    {
      "properties": {
        "version": {
          "const": 1
        }
      },
      "required": [
        "fields"
      ],
      "not": {
        "anyOf": [
          {
            "required": [
              "quantities"
            ]
          },
          {
            "required": [
              "default"
            ]
          }
        ]
      }
    },
    {
      "properties": {
        "version": {
          "const": 2
        }
      },
      "anyOf": [
        {
          "required": [
            "quantities"
          ]
        },
        {
          "required": [
            "default"
          ]
        }
      ],
      "not": {
        "required": [
          "fields"
        ]
      }
    }
  ]
}


==> supplement/src/caeoj/problem.schema.json <==
{
  "type": "object",
  "properties": {
    "task": {
      "type": "string",
      "minLength": 1
    },
    "spatial_dimension": {
      "type": "integer",
      "minimum": 1,
      "maximum": 3
    },
    "data_file": {
      "type": "string",
      "minLength": 1
    },
    "geometries": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/geometry"
      }
    },
    "meshes": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/mesh"
      }
    },
    "locations": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/location"
      }
    },
    "time_axes": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      }
    },
    "fields": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/field"
      }
    },
    "outputs": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/field"
      }
    },
    "physics": {
      "$ref": "#/$defs/physics"
    },
    "conditions": {
      "type": "array",
      "items": {
        "$ref": "#/$defs/condition"
      }
    }
  },
  "required": [
    "spatial_dimension",
    "data_file",
    "geometries",
    "meshes",
    "locations",
    "time_axes",
    "fields",
    "outputs",
    "conditions"
  ],
  "additionalProperties": false,
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "title": "\u901a\u7528\u6570\u636e\u534f\u8bae",
  "$defs": {
    "constant": {
      "type": "object",
      "properties": {
        "value": {
          "type": "number"
        },
        "unit": {
          "type": "string",
          "minLength": 1
        }
      },
      "required": [
        "value",
        "unit"
      ],
      "additionalProperties": false
    },
    "field": {
      "type": "object",
      "properties": {
        "array": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "quantity": {
          "type": "string",
          "minLength": 1
        },
        "location": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "time_axis": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "dtype": {
          "enum": [
            "float64",
            "int64",
            "bool"
          ]
        },
        "kind": {
          "enum": [
            "scalar",
            "vector",
            "tensor",
            "components"
          ]
        },
        "component_shape": {
          "type": "array",
          "items": {
            "type": "integer",
            "minimum": 1
          },
          "minItems": 1
        },
        "components": {
          "type": "array",
          "items": {
            "type": "string",
            "minLength": 1
          },
          "minItems": 1,
          "uniqueItems": true
        },
        "unit": {
          "type": "string",
          "minLength": 1
        },
        "value_kind": {
          "enum": [
            "point",
            "average",
            "integral"
          ]
        },
        "sampling": {
          "type": "object",
          "properties": {
            "space": {
              "enum": [
                "uniform",
                "piecewise_constant",
                "piecewise_linear"
              ]
            },
            "time": {
              "enum": [
                "constant",
                "linear",
                "previous"
              ]
            },
            "extrapolation": {
              "enum": [
                "forbid",
                "hold"
              ]
            }
          },
          "required": [
            "space",
            "time",
            "extrapolation"
          ],
          "additionalProperties": false
        }
      },
      "required": [
        "array",
        "quantity",
        "location",
        "time_axis",
        "dtype",
        "kind",
        "component_shape",
        "components",
        "unit",
        "value_kind"
      ],
      "additionalProperties": false
    },
    "location": {
      "oneOf": [
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "mesh"
            },
            "mesh": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "entity": {
              "enum": [
                "node",
                "element"
              ]
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "dimension": {
              "type": "integer",
              "minimum": 0,
              "maximum": 3
            },
            "physical_group": {
              "type": "object",
              "properties": {
                "dimension": {
                  "type": "integer",
                  "minimum": 0,
                  "maximum": 3
                },
                "tag": {
                  "type": "integer",
                  "minimum": 1
                }
              },
              "required": [
                "dimension",
                "tag"
              ],
              "additionalProperties": false
            }
          },
          "required": [
            "kind",
            "mesh",
            "entity",
            "ids"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "points"
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "coordinates": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "kind",
            "ids",
            "coordinates"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "aggregate"
            },
            "source": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "operation": {
              "enum": [
                "sum",
                "mean"
              ]
            }
          },
          "required": [
            "kind",
            "source",
            "ids",
            "operation"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "entities"
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "kind",
            "ids"
          ],
          "additionalProperties": false
        }
      ]
    },
    "geometry": {
      "type": "object",
      "properties": {
        "file": {
          "type": "string",
          "minLength": 1
        },
        "format": {
          "enum": [
            "gmsh-geo",
            "step",
            "brep"
          ]
        }
      },
      "required": [
        "file",
        "format"
      ],
      "additionalProperties": false
    },
    "mesh": {
      "type": "object",
      "properties": {
        "file": {
          "type": "string",
          "minLength": 1
        },
        "geometry": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        }
      },
      "required": [
        "file"
      ],
      "additionalProperties": false
    },
    "value": {
      "oneOf": [
        {
          "$ref": "#/$defs/constant"
        },
        {
          "type": "object",
          "properties": {
            "field": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "field"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "location": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "location"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "option": {
              "type": "string",
              "minLength": 1
            }
          },
          "required": [
            "option"
          ],
          "additionalProperties": false
        }
      ]
    },
    "condition": {
      "type": "object",
      "properties": {
        "role": {
          "enum": [
            "boundary",
            "initial",
            "source",
            "material"
          ]
        },
        "variable": {
          "type": "string",
          "minLength": 1
        },
        "location": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "operator": {
          "type": "string",
          "minLength": 1
        },
        "data": {
          "type": "object",
          "propertyNames": {
            "type": "string",
            "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
          },
          "additionalProperties": {
            "$ref": "#/$defs/value"
          },
          "minProperties": 1
        }
      },
      "required": [
        "role",
        "variable",
        "location",
        "operator",
        "data"
      ],
      "additionalProperties": false
    },
    "physics": {
      "type": "object",
      "properties": {
        "model": {
          "type": "string",
          "minLength": 1
        },
        "parameters": {
          "type": "object",
          "propertyNames": {
            "type": "string",
            "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
          },
          "additionalProperties": {
            "$ref": "#/$defs/constant"
          }
        }
      },
      "required": [
        "model",
        "parameters"
      ],
      "additionalProperties": false
    }
  }
}


==> supplement/src/caeoj/public-runtime.json <==
{
  "version": 1,
  "files": [
    "__init__.py",
    "__main__.py",
    "cli.py",
    "grading.schema.json",
    "grading_metrics.py",
    "grading_policy.py",
    "mesh_geometry.py",
    "problem.schema.json",
    "public-runtime.json",
    "runtime.py",
    "sdk.py",
    "storage.py",
    "validation.py",
    "case_grading.py",
    "case-grading.schema.json"
  ],
  "schema_overrides": [
    "$defs.condition.properties.data.minProperties"
  ]
}


==> supplement/src/caeoj_bundle/runtime.json <==
{
  "aliases": {},
  "core_version": "0.3.0",
  "dependencies": [
    "attrs==26.1.0",
    "gmsh==4.15.2",
    "h5py==3.16.0",
    "jsonschema==4.26.0",
    "jsonschema-specifications==2025.9.1",
    "numpy==2.4.6",
    "referencing==0.37.0",
    "rpds-py==2026.9.1",
    "typing-extensions==4.16.0"
  ],
  "extensions": {},
  "id": "78f22ff7b3c1eb6647956678ce7cf4f4c6122d6f0a731992a25621c63919e14c",
  "model_namespace_diagnostics": {
    "acoustic-": "E_ACOUSTIC",
    "electrochemistry-": "E_ELECTROCHEMISTRY",
    "electromagnetic-": "E_ELECTROMAGNETIC",
    "fluid-energy-": "E_FLUID",
    "fluid-multiphase-": "E_FLUID",
    "fluid-reduced-": "E_FLUID",
    "granular-": "E_GRANULAR",
    "microstructure-": "E_MICROSTRUCTURE",
    "multibody-": "E_MULTIBODY",
    "multiphysics-": "E_MULTIPHYSICS",
    "optics-": "E_OPTICS",
    "plasma-": "E_PLASMA",
    "porous-": "E_POROUS",
    "radiation-": "E_RADIATION",
    "semiconductor-": "E_SEMICONDUCTOR",
    "solid-": "E_SOLID",
    "species-": "E_SPECIES",
    "systems-": "E_SYSTEMS",
    "thermal-": "E_THERMAL"
  },
  "model_namespaces": [
    "fluid-energy-",
    "fluid-multiphase-",
    "fluid-reduced-",
    "solid-",
    "multibody-",
    "thermal-",
    "acoustic-",
    "electromagnetic-",
    "optics-",
    "species-",
    "electrochemistry-",
    "semiconductor-",
    "granular-",
    "porous-",
    "plasma-",
    "multiphysics-",
    "systems-",
    "radiation-",
    "microstructure-"
  ],
  "modules": {},
  "strict_tasks": true,
  "tasks": {
    "heat-conduction-steady-2d": []
  },
  "version": 1
}


==> supplement/supplement/MANIFEST.json <==
{
  "task": "heat-conduction-steady-2d",
  "public_samples": [
    "01",
    "02"
  ],
  "sample_kinds": {
    "01": "format",
    "02": "format"
  },
  "assembly": "78f22ff7b3c1eb6647956678ce7cf4f4c6122d6f0a731992a25621c63919e14c",
  "files": {
    "LICENSE": "1eb85fc97224598dad1852b5d6483bbcf0aa8608790dcc657a5a2a761ae9c8c6",
    "README.md": "99d95c0c97cb2ac6e48b9c2178804d08c1c5a35ed3489fc4def87ded6158e859",
    "docs/CONTRACT.md": "dbf943c664f1490c669c069fb59331ccd972f1adeeb76f2965ac01aa1f8b844f",
    "docs/GRADING.md": "93b653d87c94a89ae5889684a05ad79e9ed325c818571d51b3048e8a57260b1c",
    "pyproject.toml": "b885b9e783456561ebb744ea01a397ef9ee98cc9b6c978ee6c4830c02dc43a08",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/DATA.md": "0ebddc4d16fd6f2c4e9580867cdf6885f88f467ab848f2d39dbb69c7e7fb2061",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/instruction.md": "d3cf6d0daeb0c2a26727f4ff402bf4609a8f77b3d97eb6564320e29491238b6f",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/input.h5": "960e96a9315b7f450cebfc7245b8b4a5aaaaa5450134bae467e131f9a07ea398",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/mesh.geo": "47deb04b3e7b3205c9750c83657a1de9351e088c3fb4f99ea5cef53a7d8087cc",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/mesh.msh": "6a063b9aa3caf703af0fbac778e3a3d01bd40f3aae291984727f4e0c4f877353",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/problem.json": "2f142007c6468a84fd6ff36d21c38d39cbfdc51127e565cae2dd7b85bfee0d26",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/output/result.h5": "ce198857b0fd98dcf00c78bd278a70462862bae8a4507c70c595a9ef6e9626a8",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/input.h5": "18a539e6617e91f8827b27e928ca53c3c891f827f148b9284670249928313bf3",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/mesh.geo": "47deb04b3e7b3205c9750c83657a1de9351e088c3fb4f99ea5cef53a7d8087cc",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/mesh.msh": "6a063b9aa3caf703af0fbac778e3a3d01bd40f3aae291984727f4e0c4f877353",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/problem.json": "e3037c7d6b0ecabf13b143f0663449796d7c25e40dc84920084a38e0f3556b47",
    "qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/output/result.h5": "b935ac5e8b95ac81430dba784ec7e4fc26765f3cdb85d394841da24719a3a7af",
    "src/caeoj/__init__.py": "93f28b174ae1899c1d4b21395111f3379f5540903b7fb093a5976068235e3a8b",
    "src/caeoj/__main__.py": "482b8693e2fe6dbd732e3d7961e03827d3efa187bad11d29da188be580ebbeea",
    "src/caeoj/case-grading.schema.json": "771a538a957453cca88e9a3859bbb416d3af61069ca64e01048fc6ce04ec0c32",
    "src/caeoj/case_grading.py": "5eabd5938cb450f8570ce011f8b6c990ad803ee97d154257ba51f26e6e69fcb1",
    "src/caeoj/cli.py": "5c0ee356b10aad84569d17d47ee25f3256bc64b48461f6e7cc05ffe616d9ea40",
    "src/caeoj/grading.schema.json": "0bc8bfdb5debdb1f760a01b4d2ff031bacfd94245edb75f21f3c7bffcd1bae26",
    "src/caeoj/grading_metrics.py": "aa1e4cded2b0ec694082b45cbe2963b94ab9e8fbb5eb8ed55dd9e5b1f6a9fa4f",
    "src/caeoj/grading_policy.py": "65f3d6756bcb666a0818f48fd2f3093025374bbca95262144ec6b79d6f9361c6",
    "src/caeoj/mesh_geometry.py": "cf1ac007cafe58849a612ebb3c0a7308a8c9d2d230e6d6f3c7f38110e79fc15c",
    "src/caeoj/problem.schema.json": "0763e789f64c52cfdb0cd20ae06309ffe19e2d007780271a61421eac24d20cb6",
    "src/caeoj/public-runtime.json": "f71df3dfdf1d3f2cfbf625d2d12ef63f94e7fb3e0f5b3a47a000e56aff4d43a7",
    "src/caeoj/runtime.py": "f1e35d8d89caa9c4fb3f4b10f450b0f92b26b0312ecab6e6140a5b7946e73329",
    "src/caeoj/sdk.py": "3ddf8f5a1b516eca67abae35a05a26dc1b7a8381a168d7d148ea22f2ecab9cba",
    "src/caeoj/storage.py": "7de5005e11a0fb01ed9adde18b2f01410b897194510be7eb64454429c8a47ce5",
    "src/caeoj/validation.py": "60fa0b4d0763e60a758710417a8559666e2d97a693237e4d6fa9726f77fa07fa",
    "src/caeoj_bundle/__init__.py": "01afef244b55a3e53d48b0c86ea965839ab01765c60fe236afa3d66017e3afc4",
    "src/caeoj_bundle/runtime.json": "6ab7e54b6da912315a4e2a63d1c69ff2369d7d9c345dffd1ed26d06aa5f204e1"
  }
}


==> supplement/supplement/evaluation_runtime/README.txt <==
These five byte-preserved files match the historical plan implementation hashes.
They are archived for source inspection, not a standalone launcher.
Do not import or execute them: some contain container/job-worker entry points.
No credentials or dispatcher state are included.


==> supplement/supplement/evidence/basic-steady-2d.json <==
{
  "scope": "selected_analytic_Lethe_refinement_and_OpenFOAM_checks",
  "source_catalog": {
    "locator": "basic2d-extra80:qbank/02-fluid-mechanics/2.1-single-phase-flow/newtonian-incompressible-steady-2d/author/data-evidence/supplement80-20261018/catalog.json",
    "sha256": "af3e22613017090888b7735f9642642418bde4dd098b65aab80f2f3ebc570737",
    "size_bytes": 62850
  },
  "cases": [
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "001",
      "case_id": "case-afbf4209dff6115ee3c9f591",
      "producer_case": "x80-exact-hydrostatic-island",
      "producer_local_id": "046",
      "reference_kind": "published formula",
      "selected_reference_sha256": "826abd746e8fdb65fca7b28b06545ac7fd54bc7241b42528bcabd715176bbeae",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-hydrostatic-island/reference.h5",
        "sha256": "826abd746e8fdb65fca7b28b06545ac7fd54bc7241b42528bcabd715176bbeae",
        "size_bytes": 67416
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://web.mit.edu/16.unified/www/archives2006-2007/FALL/fluids/Fluids_Lectures/f02.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "002",
      "case_id": "case-8dffd16586459938e9c4f076",
      "producer_case": "x80-exact-hydrostatic-reservoir",
      "producer_local_id": "047",
      "reference_kind": "published formula",
      "selected_reference_sha256": "d62df13d83795a5e57b0235a87ff86aa42b324528e4161a36be65ecf0b9c024b",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-hydrostatic-reservoir/reference.h5",
        "sha256": "d62df13d83795a5e57b0235a87ff86aa42b324528e4161a36be65ecf0b9c024b",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://web.mit.edu/16.unified/www/archives2006-2007/FALL/fluids/Fluids_Lectures/f02.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "003",
      "case_id": "case-608f00ddf8c82077f0f1f19a",
      "producer_case": "x80-exact-couette-inlet-traction",
      "producer_local_id": "040",
      "reference_kind": "published formula",
      "selected_reference_sha256": "472fb6994d01b1d771592649ca7e547351aacb9b008ce74aa649d10044cd65eb",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-couette-inlet-traction/reference.h5",
        "sha256": "472fb6994d01b1d771592649ca7e547351aacb9b008ce74aa649d10044cd65eb",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "004",
      "case_id": "case-38351d24077b5a3c28b49210",
      "producer_case": "x80-exact-half-channel-symmetry",
      "producer_local_id": "044",
      "reference_kind": "published formula",
      "selected_reference_sha256": "ea24471e2502d0b8c5d146748f78f8aefd95044f9e488e3ed3b4bc962eb04e09",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-half-channel-symmetry/reference.h5",
        "sha256": "ea24471e2502d0b8c5d146748f78f8aefd95044f9e488e3ed3b4bc962eb04e09",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "005",
      "case_id": "case-8419ad4dbae71014b508de13",
      "producer_case": "x80-exact-split-flow-rate",
      "producer_local_id": "050",
      "reference_kind": "published formula",
      "selected_reference_sha256": "8f0ec76bbafbd60991a7fe608041c5474ca3c161b0a393d0e1d8119f1c58ee30",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-split-flow-rate/reference.h5",
        "sha256": "8f0ec76bbafbd60991a7fe608041c5474ca3c161b0a393d0e1d8119f1c58ee30",
        "size_bytes": 37472
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 0.0,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "006",
      "case_id": "case-344712a9e42e7905fd2d80a9",
      "producer_case": "x80-inlet-shaped-channel",
      "producer_local_id": "059",
      "reference_kind": "upstream Lethe",
      "selected_reference_sha256": "3e6a51764a8c64fa6323a83f6078cda3a6f0b0f9479b4b95ae64cd0479288095",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-inlet-shaped-channel/reference.h5",
        "sha256": "3e6a51764a8c64fa6323a83f6078cda3a6f0b0f9479b4b95ae64cd0479288095",
        "size_bytes": 5360
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "refinement": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/numerical-validation.json",
            "sha256": "11406fdcc8b7d8f8678869b60048ce2d632f3ba37d008d5843ee5aadeb754631",
            "size_bytes": 116410
          },
          "recorded_fields": {
            "grid_levels": {
              "4": {
                "returncode": 0,
                "cells": 192,
                "nodes": 225
              },
              "8": {
                "returncode": 0,
                "cells": 768,
                "nodes": 833
              },
              "16": {
                "returncode": 0,
                "cells": 3072,
                "nodes": 3201
              },
              "32": {
                "returncode": 0,
                "cells": 12288,
                "nodes": 12545
              },
              "64": {
                "returncode": 0,
                "cells": 49152,
                "nodes": 49665
              }
            },
            "comparisons": {
              "velocity": 0.10333753147832136,
              "pressure": 0.001373748475930743,
              "shear_rate": 0.01709795409107668
            },
            "historical_accepted": true,
            "raw_sha256": {
              "4": "549846f6e92aefb8b9371cc9211adaec68e545966e362fa5f32b3b4561ef59b0",
              "8": "82071a8dbb1b525015a37db6692214064c994efded7293225d6797ad2aef62fe",
              "16": "581eb1bb5c09379242fb3b3da21e49b9ff724058040c4ef57798fedf69c7e509",
              "32": "3848192edda3b9d787285623502e97e550ec602ecf3c18d069c9a1ddddcb00ec",
              "64": "1f03c6d760632c704ea797df552ce23e04517ea80a8e12677ef3c6ffe020c175"
            }
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "007",
      "case_id": "case-2cbdc42d6ed8d1be7fe1280c",
      "producer_case": "x80-exact-vertical-poiseuille",
      "producer_local_id": "052",
      "reference_kind": "published formula",
      "selected_reference_sha256": "d6d77571ee20a4b7e61779370b5448d4a55f571a33ecb007b05c1c8ab2756720",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-vertical-poiseuille/reference.h5",
        "sha256": "d6d77571ee20a4b7e61779370b5448d4a55f571a33ecb007b05c1c8ab2756720",
        "size_bytes": 30104
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 4.336808689942018e-19,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "008",
      "case_id": "case-6628b5477d34975cb5731b7f",
      "producer_case": "x80-exact-aiding-couette-poiseuille",
      "producer_local_id": "038",
      "reference_kind": "published formula",
      "selected_reference_sha256": "513840a5de03a54a956f4b5046e00b3f1ce133f19f6a9c1e8b5778fa52e2d152",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-aiding-couette-poiseuille/reference.h5",
        "sha256": "513840a5de03a54a956f4b5046e00b3f1ce133f19f6a9c1e8b5778fa52e2d152",
        "size_bytes": 31952
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 4.336808689942018e-19,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "009",
      "case_id": "case-f3722c772c68eac103c06afe",
      "producer_case": "x80-exact-half-channel-slip",
      "producer_local_id": "043",
      "reference_kind": "published formula",
      "selected_reference_sha256": "4eb6c674eb1582e0cf98f8f893c55b1a40dac9f17db83174caf3256a962b47ec",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-exact-half-channel-slip/reference.h5",
        "sha256": "4eb6c674eb1582e0cf98f8f893c55b1a40dac9f17db83174caf3256a962b47ec",
        "size_bytes": 35512
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "analytic": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/analytic-validation.json",
            "sha256": "b9f86e3a803ee3d8049aec7dce71edf404b31b6fcd489ed776f5338c40ee9892",
            "size_bytes": 22352
          },
          "recorded_fields": {
            "momentum_residual": 8.673617379884035e-19,
            "analytic_source": "https://ocw.mit.edu/courses/2-25-advanced-fluid-mechanics-fall-2013/1a114d602956fa0dd328155f9b45f93d_MIT2_25F13_Couet_and_Pois.pdf",
            "formula": "u=A+C*y+B*y*(H-y); half-channel u=A+C*y+B*y^2; p=p0+grad(p).x; stress=-pI+mu*(grad(u)+grad(u).T)",
            "reference_kind": "published exact parallel-plate / hydrostatic formula evaluation",
            "numerical_solver_used": false
          }
        }
      }
    },
    {
      "task": "newtonian-incompressible-steady-2d",
      "alias": "010",
      "case_id": "case-2e375f460b651ceda6acbd29",
      "producer_case": "x80-staircase-competing",
      "producer_local_id": "074",
      "reference_kind": "upstream Lethe",
      "selected_reference_sha256": "ed1987ed6c5e4e8f2a5f883d85f316c3302f302b2c7ff6ee5366ce4cf85538f7",
      "reference_hash_match": true,
      "source_reference": {
        "locator": "basic2d-extra80:work/remote100/reference/x80-staircase-competing/reference.h5",
        "sha256": "ed1987ed6c5e4e8f2a5f883d85f316c3302f302b2c7ff6ee5366ce4cf85538f7",
        "size_bytes": 6456
      },
      "source_catalog_case_commit": "a9d60bdfe9e9e810b5627960aefce2adfbe53bae",
      "checks": {
        "refinement": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/numerical-validation.json",
            "sha256": "11406fdcc8b7d8f8678869b60048ce2d632f3ba37d008d5843ee5aadeb754631",
            "size_bytes": 116410
          },
          "recorded_fields": {
            "grid_levels": {
              "4": {
                "returncode": 0,
                "cells": 224,
                "nodes": 261
              },
              "8": {
                "returncode": 0,
                "cells": 896,
                "nodes": 969
              },
              "16": {
                "returncode": 0,
                "cells": 3584,
                "nodes": 3729
              },
              "32": {
                "returncode": 0,
                "cells": 14336,
                "nodes": 14625
              }
            },
            "comparisons": {
              "velocity": 0.101839711920769,
              "pressure": 0.11089454140064212,
              "shear_rate": 0.0572730875954764
            },
            "historical_accepted": true,
            "raw_sha256": {
              "4": "f6f22b90fe4f5ef3f8f3e34458557f995435be089d0b2eff94a631f6ed739030",
              "8": "dc8440fd52df6a3bae35dd07d343d29ea133c98dad9cdd2a1f653d54b96e52e1",
              "16": "62ed221e0e6d675b6c70e21a7ef92aee1097edf9af20c5247d45df46d06dbc20",
              "32": "b55e6a05246d09ab252aaefccf63d2da9f5788caab845298057f6f41747cf230"
            }
          }
        },
        "openfoam": {
          "source": {
            "locator": "basic2d-extra80:work/recovered-evidence80/openfoam-comparison.json",
            "sha256": "fba17d71355f56669d9d44cdb839a0a95a4ba96e812533c20f32a321f1cf376a",
            "size_bytes": 87214
          },
          "recorded_fields": {
            "grid_levels": {
              "16": {
                "converged": true
              },
              "24": {
                "converged": true
              },
              "32": {
                "converged": true
              }
            },
            "comparisons": {
              "16": {
                "velocity": {
                  "max_abs": 0.0010869088074616298,
                  "rms": 0.0004379775968377267,
                  "outside_tolerance": 0
                },
                "pressure": {
                  "max_abs": 0.5327467005040134,
                  "rms": 0.17016450802207977,
                  "outside_tolerance": 0
                },
                "shear_rate": {
                  "max_abs": 0.0046936562024361,
                  "rms": 0.0015537100433226552,
                  "outside_tolerance": 0
                }
              },
              "24": {
                "velocity": {
                  "max_abs": 0.0005874926475724351,
                  "rms": 0.0002536425201904538,
                  "outside_tolerance": 0
                },
                "pressure": {
                  "max_abs": 0.31103634577369377,
                  "rms": 0.10265517687626223,
                  "outside_tolerance": 0
                },
                "shear_rate": {
                  "max_abs": 0.002413543951418951,
                  "rms": 0.0008714303864867439,
                  "outside_tolerance": 0
                }
              },
              "32": {
                "velocity": {
                  "max_abs": 0.0003909264564444584,
                  "rms": 0.00016975695656509438,
                  "outside_tolerance": 0
                },
                "pressure": {
                  "max_abs": 0.20855886910143084,
                  "rms": 0.07011647647730845,
                  "outside_tolerance": 0
                },
                "shear_rate": {
                  "max_abs": 0.0016901220168039424,
                  "rms": 0.0005834397217801039,
                  "outside_tolerance": 0
                }
              }
            },
            "historical_accepted": true,
            "final_mesh_comparison": {
              "velocity": {
                "max_abs": 0.00021038584434997232,
                "rms": 8.449847530322629e-05,
                "outside_tolerance": 0
              },
              "pressure": {
                "max_abs": 0.10247747667226292,
                "rms": 0.0325638668384882,
                "outside_tolerance": 0
              },
              "shear_rate": {
                "max_abs": 0.0008927372368142117,
                "rms": 0.0002940448331325513,
                "outside_tolerance": 0
              }
            }
          }
        }
      }
    }
  ],
  "interpretation": "Selected case IDs and reference hashes identify eight analytic cases and two Lethe cases. Both numerical cases have recorded mesh refinement; one also has an independent OpenFOAM comparison. Candidate-pool pass rates and historical tolerance fractions are omitted.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/evidence/basic-steady-3d.json <==
{
  "scope": "selected_Elmer_OpenFOAM_pair_comparisons",
  "cases": [
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "001",
      "source": {
        "locator": "basic3d-source-213:evidence/001-hydrostatic-01.json",
        "sha256": "34babf3c62bd90e6efc1882e63aa4096feb579551992dea17825632b7f623728",
        "size_bytes": 10234
      },
      "producer_case": "001-hydrostatic-01",
      "selected_reference_sha256": "aaa7d3da6c77e85e5e26e3588dd5d2237e0d95c50cfa124590324f0e4da72039",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "aaa7d3da6c77e85e5e26e3588dd5d2237e0d95c50cfa124590324f0e4da72039",
          "native_input_sha256": {
            "NativeValues.f90": "35d5dc95b4031a006214b32ac365e554109a0f60b08ee8300fffc68cbe8b2707",
            "flow.sif": "ce591f54a8d4cfaf68ae5d9ccde0e839f4f521d6ec2176b1825fd2dac3c62e96",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "7e45e29c48cdea287e6582b503de852093a152a6b481a26ad0455b4eeae7f970",
            "native_values.dat": "bc496611cc2aa4182190549ac161b3b9c17ce6fcccbbc06e8a9d1558b05e9fe2",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "e4fbd10fc2de181e8997af9a81fd66e2bb2a71f743af337c9204e322f465a174",
            "mesh/solution_t0001.vtu": "fae938f779b22b7a85d5fd1afaecdd2ca323e10aee29761e132a823b222cfed9"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "411eaeb76ef7c26edac7d159e0e26dddc6c0d359af0b5b3bb311201b2032bc06",
          "native_input_sha256": {
            "0/U": "2b4dcfdf88d486dda6fb0c3e80d8a505acaa529a7526f695a846c0054b622c9a",
            "0/p": "db8b8a210d0b11e4b50b014bcffa6a3c007c31cc32f6a7451006d4d1e2459281",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "982112830645ec512c32b5cc055e303d6e7bdfacc145c439ce5f37dfbcd80443",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "f263fdbaee7d820bca0a9a60b3b1dc03b09a3c6e838e9c1cfd4b822d1e9d49e8",
            "constant/pressure_transform.json": "75ccb9e89acb1eddad6b2ae9baa39431c63c176403610bff1a78f33a563299c8",
            "constant/transportProperties": "8563e6aef183321991676ffa5fd9fd7c92d0d633f43db3dbe02483354486abf6",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "c5f0ec1ba2b91dc8d1477effe89ca1a95c875ba919955928323470354e470dc9",
            "1/U": "c043be027e6b45354670525123f7318e2a39a973ebc68c93b7277f3038c262d7",
            "1/p": "e676901c92f15641f99398313b1a1bba9f6ff0c8994a7994f3f4f987cc375f9f",
            "0/U": "2b4dcfdf88d486dda6fb0c3e80d8a505acaa529a7526f695a846c0054b622c9a",
            "0/p": "db8b8a210d0b11e4b50b014bcffa6a3c007c31cc32f6a7451006d4d1e2459281"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 3.839534651512416e-13,
        "answer_pressure": 2.8085196390748024e-09,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 5.512064416639399e-13,
        "answer_mean_pressure": 3.4924596548080444e-10,
        "answer_shear": 1.9727055706969005e-12,
        "answer_force3": 5.238689482212067e-10,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 4.94765117764473e-10,
        "answer_volume_flow4": 0.0,
        "answer_mass_flow4": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "002",
      "source": {
        "locator": "basic3d-source-213:evidence/018-hydrostatic-18.json",
        "sha256": "89facb24c58f36eb5d70fd968d3ae1fb5b9fa8f67eacf92af8f88fa9381cdfef",
        "size_bytes": 17840
      },
      "producer_case": "018-hydrostatic-18",
      "selected_reference_sha256": "61f8704709c997e42d1f40f4e2d64c9d4babcd48384068e158b643e2421cd231",
      "reference_hash_match": true,
      "native_grid_parameter_n": 24,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "61f8704709c997e42d1f40f4e2d64c9d4babcd48384068e158b643e2421cd231",
          "native_input_sha256": {
            "NativeValues.f90": "c16d3f49acb743ec8c8035854dcedbf5259ed082c849ed8a420da186ddd07ea0",
            "flow.sif": "5091483c691277e08c082b7de0c8c508ea9a0efcb67ad436bcf63a94c7e35626",
            "mesh/mesh.boundary": "bea343a1c40687c849cab71e94bf2548bfe0234ac3cf6806e4522745e91af772",
            "mesh/mesh.elements": "8fc3d4a89f2c18582ceef6c9638e50342650614f028d3791b1d18989368828db",
            "mesh/mesh.header": "cf35a02b7ec0ab1b6d68177c51c8bec2fc803f5eab8bbfc1168275edf2be82be",
            "mesh/mesh.nodes": "8e1b132c65baa4d0f04713fe0da36dc2d68c05a98737ac310dada99240551d9d",
            "native_values.dat": "603eb3160c191860d30cfed7fe9cdcb3f23fb82ed7c80872bac91250ce085d8d",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "9d61d3a508aae2a4a442d4f1854b0a378b725bbf6770c8e1d8e7d67933dcd341",
            "mesh/solution_t0001.vtu": "962cd9ac2ce930fb7fa1255b8cb051b54b62dac11feb2816f80bbd2a6cdc28be"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "c4b74428a71e5b99290383a6495d55a6a095683c1c3821d8d4812406f94ee526",
          "native_input_sha256": {
            "0/U": "545d06afd0980d78c4d3abbcffab97057141aa8de52a07c29cd3075b47926b5d",
            "0/p": "8df9b272795d173595d30e69a2f4a53bfb2064be59217021b596c37200f3b76d",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "7ba66924b002a7f0a29b5be5b949d8acf6e3db335a8d130136b1cff09c1e9f22",
            "constant/polyMesh/faces": "46ff2c12ef1c0070a22c29908d8daedce7aabe2dc282a5ebb2ea06224d74e3fd",
            "constant/polyMesh/neighbour": "66027ee287694f16bc42e26f7fc2b89a84935fcf4aec687bcdb6a2c163321d49",
            "constant/polyMesh/owner": "a50ea595b9e2668a29930af85abae718b19228644aeaf4f8eaf598c1be91303c",
            "constant/polyMesh/points": "ad4eacc6b1a60b292eb9dca3e106a56392d33edd8806403710008bdb38d431f8",
            "constant/pressure_transform.json": "0444627a97a5b07407c8a71bec7a86f21d2b39e712cc3af6afb1c2d75c19f88d",
            "constant/transportProperties": "b357bf4123be5c6ea3899cab1e0cbb149110a497afebf33b467aa1e0c768214e",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "6f43262881910a1cbd1788e35a844ba8ac141c7d7e73f6b8cbd488e9b04d9a39",
            "1/U": "19f87676db3e434b04cec1243b3e9f4cc12d2eda6d39eb29b66b8577e1f4b5a5",
            "1/p": "943e5565fdf6b1b5d947c9efc90b78130d1d60a86d5c48ca70b5c7913f744843",
            "0/U": "545d06afd0980d78c4d3abbcffab97057141aa8de52a07c29cd3075b47926b5d",
            "0/p": "8df9b272795d173595d30e69a2f4a53bfb2064be59217021b596c37200f3b76d"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 9.165713758046583e-17,
        "answer_pressure": 0.14604275104750286,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_shear": 3.3559601304681134e-15
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "003",
      "source": {
        "locator": "basic3d-source-213:evidence/030-couette-12.json",
        "sha256": "d7547c30bc63fb8633b3b049ca1c399d916a772689c9cbf6cc4fdb1d4632e987",
        "size_bytes": 10766
      },
      "producer_case": "030-couette-12",
      "selected_reference_sha256": "2f1757253bb548c4ba370913fd22162cca126f9d8a15ba8f841c8933aa6221c5",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "2f1757253bb548c4ba370913fd22162cca126f9d8a15ba8f841c8933aa6221c5",
          "native_input_sha256": {
            "NativeValues.f90": "ca1c1799b66c689b3d931cc175f62a448caedd98eb5d26df8337d0189ff82cb0",
            "flow.sif": "bbfeaa4b2fbf67bbcfd808e7b66271b4c0c1b026eb9451cf31d9058b3c29fed1",
            "mesh/mesh.boundary": "caf8fabaabc1519e7be1ff89923455fd98a3e944cda1a0424eec4a2cb2758207",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "e36f567246d7fc6da06decae54cfc0ac83b81032cfeaa3cbc935408466da5b97",
            "mesh/mesh.nodes": "60006029ef725616afc18f2cabab2326fb1f9db50a89a541bf2191e560d16ad2",
            "native_values.dat": "f4d7391c0edaa7b56292178d98eb3481f80bcae1782ecd0809e05fb3aef236dc",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "31950d677bc83d632e5008f0e67c45d0dcf3fa4ca83d1918eec97433b374d92d",
            "mesh/solution_t0001.vtu": "ad38117c5bde1d9ca283c2ea59a1fe45219063caec60d1f4f1f4eb8f76e958d0"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "ab17e5abe727721b75ba0effde37909a0cc5f29fb0593a7b17bb220c98c1d8b5",
          "native_input_sha256": {
            "0/U": "65522f15bc6b136c9ddc03b5ac7e44d5667fe38c09a4fb165965f12f6656921b",
            "0/p": "ae83366bdd0efdebecd91b0b6f50fb11438336b2c945108ad865013f6737dcb1",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "dfad9433f26f53ad66aaa47b37867f8e3bd2e0c1e8a3e1ec441a270e1afd581a",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "c0e319e574d7e1124bc4a2f33d2a5ea8f5e0d316ebbddf905e81bc48bfe5b58a",
            "constant/pressure_transform.json": "824b13daa6ba7b14dbcaf0c2f0ec9e5975bd83921e8afbe488b3fce835a782e3",
            "constant/transportProperties": "2adc005f71435a639ecd8936dba0d4b482af57a109d38cbba3cb57cf6a282894",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "b186c3bd3d7f95ee8b95a4bd59ac3b8c1bf0bc8c6464f63478c02c462fcc6ef3",
            "12000/U": "03063158abca639401654a985962e6549a17be6e3767ae285181d300fe3773b7",
            "12000/p": "93aca21a911c8a876f5141fda189ec4b169f3665935ec1667e6812bab93f4b81",
            "0/U": "65522f15bc6b136c9ddc03b5ac7e44d5667fe38c09a4fb165965f12f6656921b",
            "0/p": "ae83366bdd0efdebecd91b0b6f50fb11438336b2c945108ad865013f6737dcb1",
            "11900/U": "e4501f68ae17542e4300d53643d55bfef2501f1f191367a38ca18010e6ce756b",
            "11900/p": "898d68b00a577c934830e734882c441297e4b88a048003264cc7e47740e82e80"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 4.730788412941295e-14,
        "answer_pressure": 1.500001047816113e-07,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 1.5003337239249959e-07,
        "answer_mean_pressure": 4.148432708461769e-10,
        "answer_shear": 2.9365565534789084e-11,
        "answer_force3": 2.76667577736589e-12,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 6.2447824689115805e-12,
        "answer_volume_flow4": 0.0,
        "answer_mass_flow4": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "004",
      "source": {
        "locator": "basic3d-source-213:evidence/033-couette-15.json",
        "sha256": "f35a4db0d533533847e9fbb76d7122401139638e44d9bb4e27c231f42570ee2a",
        "size_bytes": 10828
      },
      "producer_case": "033-couette-15",
      "selected_reference_sha256": "544ec8eb9509bef7a8cdd12b9d5d5568951d0fc29abaa6db7f665997fe57660b",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "544ec8eb9509bef7a8cdd12b9d5d5568951d0fc29abaa6db7f665997fe57660b",
          "native_input_sha256": {
            "NativeValues.f90": "2e49147ece40cba452ba0024bba459ffbe2e402b6ac67cc4272a7fe66ab7b7cd",
            "flow.sif": "e74ae294489efca9b19b01832a43446ad14669e361a98eef14f0495435f1a0ab",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "7d0ed8b1b09f5cab7a5400c0133705b21debe0096f9bfce2e3444759bfa218fc",
            "native_values.dat": "4432ab4db62f9e164c518b46ad84fdacaece04fac8aea1c61f4ea1c7e7576d8e",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "3650e3e797b52ceb9f0d80d544189ec5e52cb41ebc03d578cfd1180df5650c39",
            "mesh/solution_t0001.vtu": "471ab1c974954a59c6b404378b6ed2738f6fd980e90d224695d9716d13ebf87a"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "2fb7bcc65aae49d63de16ef6da47fc1f35621591dffa6a7d4873e465d2a728d7",
          "native_input_sha256": {
            "0/U": "6fa0f6ba4b55c7ddf031dee0e77f7691aaa32cc72e111986840cfa3560b253ba",
            "0/p": "b1cc8864890ae91cb5e84914e0cb151072ae793873af22c323a6f9dafd6b84e3",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "constant/polyMesh/boundary": "6111032427d402036e11cc8cef3ee61a4ce7953f61f1907bea0b505bc99efdcd",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "ceb3f93d305fa52968c1d36c1aa2cb3565df7792a526dfecf5b3719f3102852e",
            "constant/pressure_transform.json": "eaf27c3c0ed6c8bf69460dbf018b740710f9e3ca90c3239be37436efffdf9ce9",
            "constant/transportProperties": "6ccd7f49262a61d88f829adde553f1442c0347406fbb0ac8688f9f56de4d5d0e",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "39fe2e844e8008ab15ecf29a1b4f70a87414684d89b59ff25fcf0b08d0f71a32",
            "12000/U": "d2e305d5a28770165a7ba775d81e01fcec1f0d285b733574b084da6b642b2acd",
            "12000/p": "c236077a872f559596c07dd89bf531712c52dd65f2618378d01bbbe64da4cc45",
            "0/U": "6fa0f6ba4b55c7ddf031dee0e77f7691aaa32cc72e111986840cfa3560b253ba",
            "0/p": "b1cc8864890ae91cb5e84914e0cb151072ae793873af22c323a6f9dafd6b84e3",
            "11900/U": "634c127c1287c15bb1c8c5467a1c84acfff467ba92cdc88b94a2755c386d756b",
            "11900/p": "384878eed772e5a0392d30c272b0edd3484ec12aadde5446569da5a139391ba8"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 4.186832478241034e-12,
        "answer_pressure": 2.4975004286886815e-09,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 3.333416431772207e-09,
        "answer_mean_pressure": 3.602411147163309e-10,
        "answer_shear": 1.4785492274960177e-11,
        "answer_force3": 7.07510494635244e-10,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 6.970583807044132e-13,
        "answer_volume_flow4": 1.9515639104739078e-19,
        "answer_mass_flow4": 1.951563910473908e-18
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "005",
      "source": {
        "locator": "basic3d-source-213:evidence/039-periodic-duct-01.json",
        "sha256": "ad030c54dab89d9c0cd9728aa669d31bf0f5ec0b05b9367c8a262eb2564c4c53",
        "size_bytes": 9538
      },
      "producer_case": "039-periodic-duct-01",
      "selected_reference_sha256": "ccbc11a399778223b2f230a733e6b3cf91916f4b298617f5feb07c2f703b0780",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "ccbc11a399778223b2f230a733e6b3cf91916f4b298617f5feb07c2f703b0780",
          "native_input_sha256": {
            "NativeValues.f90": "35d5dc95b4031a006214b32ac365e554109a0f60b08ee8300fffc68cbe8b2707",
            "flow.sif": "1920d49313db3e2166e9cb9a541d6c5d788e49c236170ee60b428c174961d9a0",
            "mesh/mesh.boundary": "caf8fabaabc1519e7be1ff89923455fd98a3e944cda1a0424eec4a2cb2758207",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "e36f567246d7fc6da06decae54cfc0ac83b81032cfeaa3cbc935408466da5b97",
            "mesh/mesh.nodes": "7e45e29c48cdea287e6582b503de852093a152a6b481a26ad0455b4eeae7f970",
            "native_values.dat": "6a2e4d5322da42232af0ac7752677cc2deaecde38c15688ca79fbad88914e4ae",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "90456131ab15a9343ad2557773d3e96cae8fa815e5a9d2a87029380c61eb7f15",
            "mesh/solution_t0001.vtu": "20544855117fd7f9b95edb2a4bf7e2776d86a6e1cd9b1b782a3fa354fb0dfe80"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "92839b64c57970c2ecd9f8a0ffc2bc9d892c48cbeca52d3c8ad4d7114808d841",
          "native_input_sha256": {
            "0/U": "84afc1246e998f0a4f2f7b7a9dbb62955db2f90c53caed9c9dd0f6b342d39f00",
            "0/p": "c5ce475a278129ef3ef03e0c9d24a83bb095a02ec01d437a78306dc1171d0089",
            "constant/fvOptions": "f2645c02ef708e9861a7d5e11cbc5b945cb6c3ed2720e09d88a08ee2eecb1c66",
            "constant/polyMesh/boundary": "bfd4fe0621048c1a0e22744bf63838b202eaaa184ff358f32475bb92716fd9e2",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "f263fdbaee7d820bca0a9a60b3b1dc03b09a3c6e838e9c1cfd4b822d1e9d49e8",
            "constant/transportProperties": "8563e6aef183321991676ffa5fd9fd7c92d0d633f43db3dbe02483354486abf6",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "83a987164d95974b96fd6f4d55aa70aeebb623c1a60ad826911c23c6dd0e34e5",
            "12000/U": "d9f7cebbc4d331969562bd9f2202a2f7fba7a76742bf7e45fbdf702c561f93cb",
            "12000/p": "431bf5d03c8636adbf3d65654966f8460d7c1f01d46402362a50335aa1fa879c",
            "0/U": "84afc1246e998f0a4f2f7b7a9dbb62955db2f90c53caed9c9dd0f6b342d39f00",
            "0/p": "c5ce475a278129ef3ef03e0c9d24a83bb095a02ec01d437a78306dc1171d0089",
            "11900/U": "630e4f0480c8eae487265aeb82507eadb970c310815be60a711a7f29a0afea78",
            "11900/p": "1f37d057978141148196b9482e92d820160fa0032b159ee460af1615e9418783"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.0006000009996348574,
        "answer_pressure": 0.0,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "006",
      "source": {
        "locator": "basic3d-source-213:evidence/043-periodic-duct-05.json",
        "sha256": "274e93fac2804e2636bd38c05a0a96aed984d16b8879a76367a3574060c1b099",
        "size_bytes": 9635
      },
      "producer_case": "043-periodic-duct-05",
      "selected_reference_sha256": "2064179458f0398c1439fb5a42f1caa3c730e44b4875504a0b1728dee19fd584",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "2064179458f0398c1439fb5a42f1caa3c730e44b4875504a0b1728dee19fd584",
          "native_input_sha256": {
            "NativeValues.f90": "04782cd31e9665a4565b5d7e2fa61a52e88f398dec45587cc492f47755579a52",
            "flow.sif": "e3dd3ebf6b913e2c76a9b2e435f2226b5c2e8c34e394f19f4a7ccee8facc9593",
            "mesh/mesh.boundary": "caf8fabaabc1519e7be1ff89923455fd98a3e944cda1a0424eec4a2cb2758207",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "e36f567246d7fc6da06decae54cfc0ac83b81032cfeaa3cbc935408466da5b97",
            "mesh/mesh.nodes": "5a7b6af91812bd9e177f8b963a0d015286384eb253eb5897d64aa4a47556250c",
            "native_values.dat": "5ec5b2eb9ef170b5a05045ea564700c37cc52eb47362a64d2600f82a8a09afea",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "404e2920755b14eec1ab0da1add44ee62cf168a4d2dede76755fc72c9f0dd4c8",
            "mesh/solution_t0001.vtu": "064ab964e972ba1c3a74ac186de3d7443d6c34a1e1713d9681f29f719248e806"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "9217fa974b499c10bc8b27c3567e3e95ef7986716902af4695ee649d5c561ef5",
          "native_input_sha256": {
            "0/U": "f77b8e6d6669aebb356cb02b706755dde439da9686b93c859cd277fc4af02b09",
            "0/p": "6fd9db6aa4c80ade12ed0cb23ddaa1c955ca86e66c79a6de6a84cc9febff3db1",
            "constant/fvOptions": "1bbf51bd7eb07a4098b415b852d417316d369947d5fe4e14fd648c791c7f1cc4",
            "constant/polyMesh/boundary": "e7d8388c241fd8fd17d97130f329a77ca2493882e4e32d872eb4a7797d35c762",
            "constant/polyMesh/faces": "7bf6db617180b022ab101df84e2fabcaee866362c1c7d80f81633dc80e8e543f",
            "constant/polyMesh/neighbour": "d91fd4806b41622b897188acaa4e5dfe70f820a0dfa2f6590fd8adfa5de6702d",
            "constant/polyMesh/owner": "0408d6f0800e366204523d1f1ee1358a74a67c9e429c4f7b7c8fedf0c187098b",
            "constant/polyMesh/points": "d8b957941abe56cc6fdadbbfab19c9ee718e7bbc4a087fc530a7336e08e78fea",
            "constant/transportProperties": "35d1aabce8ead980f0fd7c95cafff9c5cf5ebcde3abc274a52f2c4bc0ccfa09e",
            "constant/turbulenceProperties": "1e10d6ff3ec56fd8d1c1804cf35ac93403e4e9a79579ddb63657d39534ee29fa",
            "run.sh": "a48e215fc9451b1c081f389a557d266e23ea98082d5bebd4bdc29df7d31c963d",
            "system/controlDict": "862d86cead96d6d9f6d534202845a774902518bc0d48fe9c32fd3d573b7be240",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6"
          },
          "raw_sha256": {
            "flow.log": "cfe940dc35c4430190b04d5652940b9c7ab326252ab81ff9193aad34af6fb125",
            "12000/U": "57f3e23ffe971e9e50df8244df037e74fc5d415bdd59fe54ac8c5d10a0dc9522",
            "12000/p": "111f74213fa18887d6489a75bf4af1346046f0f1e6aa4dd8ba2d6ec5db18a4b7",
            "0/U": "f77b8e6d6669aebb356cb02b706755dde439da9686b93c859cd277fc4af02b09",
            "0/p": "6fd9db6aa4c80ade12ed0cb23ddaa1c955ca86e66c79a6de6a84cc9febff3db1",
            "11900/U": "6134a7dbc94b8c55b646365c81e2f48fe2084190917c04367fa84e911c018067",
            "11900/p": "3ec05e0a48ae41a8a62372dc4d62cc0415f6878b2ee93e69d625250ae6add767"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.0005842004371794662,
        "answer_pressure": 3.028688411177427e-13,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "007",
      "source": {
        "locator": "basic3d-source-213:evidence/071-cavity-13.json",
        "sha256": "74253ae8172b434c9cfb40e64a16f5c1a59342d27614298e3ac2fdbe0441a609",
        "size_bytes": 14184
      },
      "producer_case": "071-cavity-13",
      "selected_reference_sha256": "47b44411e7a03dcbf6a55276eaad24041057f794af49fc73954a22a6c7d2ce1a",
      "reference_hash_match": true,
      "native_grid_parameter_n": 32,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "47b44411e7a03dcbf6a55276eaad24041057f794af49fc73954a22a6c7d2ce1a",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.sif": "22490fd8b2eaf283823145585a9954c8d32647a6fefc06eb2d98f4c6cac2e8d8",
            "native_values.dat": "91d9aa4209bdb3fbc8df192192095e5dad96f3afcc43c805e764b7bd2e7c438f",
            "flow.log": "69001fb2978d419103d4dac382326726dd3009b3f6a7338f4691629cbbe57467",
            "mesh/solution_t0001.vtu": "baedbd6d75e62a0f64e6d797892592e600b449037233063fbf61afda08db89c3"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "8fee4c3e815f323807cfac5488e61abbbd23b4381f1e04ce72476d123d1c0211",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "b4dbd45a5dd288022579bbd2a3b342a82312b15565e20c395aa4aa7ce7e6ee36",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "900/U": "21b98cf5bde6c548efad4dbebb273036645c7222e92f1a70844a1c8f16805fc7",
            "900/p": "ed800e7b625ea437dabbdacd609452032bd4b1ca86464e1e63634def4dbd5a8f",
            "0/U": "276af842388e70e03e6a253f15ac1a6d3f64b34f85e4b0dec2444e179cad36b4",
            "0/p": "950191d4e2f086960211b6e00debd0f1c25ad4f2a927e7b61ad2904fa2b0bb36",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "998/U": "eedac63ec5091e2a58adfa8251d44a7b009c2d7bfe535313abf7208f865ac241",
            "998/p": "5046dc39f0a3d6f0a7d9dd7528d4913d4e9d0d3f79a04fc5480b90d632a5758c"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.0001320355675705682,
        "answer_pressure": 1.9975476650265523e-06,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "008",
      "source": {
        "locator": "basic3d-source-213:evidence/075-cavity-17.json",
        "sha256": "5fad35a586152e9bb0e8b1228ca5eace4273a85ce72168fe5bd0955a48e1c8d4",
        "size_bytes": 9744
      },
      "producer_case": "075-cavity-17",
      "selected_reference_sha256": "921009fbe63536e5b68f08efd6cdfd1d391e26fdd6e8716a5827a1e930f5c325",
      "reference_hash_match": true,
      "native_grid_parameter_n": 24,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "921009fbe63536e5b68f08efd6cdfd1d391e26fdd6e8716a5827a1e930f5c325",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.sif": "1aef328a04c13d0bd45e4b79d528e5ab48e9d4b78b7309ac351dfcc8b199b674",
            "native_values.dat": "941bb81404d29d494b19ddeafedf7086d54e6921bcfa5dbf091ef70419215861",
            "flow.log": "17dadf00872688be31a497a1b2165c92306df52946eb984775c9f8b1f86a6d0a",
            "mesh/solution_t0001.vtu": "ebf9ad58727890ac2a44933414dd5e437cfcf0280cacdcec09c1be3df51f5d44"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "077bb5cf603be8f245bbf93b346ccf5acb86d3b4cc4a784c0f4aac0f776302c7",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "13da653be430a6d82b6d713532c3fdcb9d067899fb8522087883aa989698fb18",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "500/U": "29566183a1e659483195064ae41e23597f4503424d88c747294b9545a0bb0875",
            "500/p": "1507f76a2591de89b52b66c95279de7736b3b1ffdcedb351832591fab5251bc3",
            "525/U": "5421f3ceaf9e4626fbd49554db3cc9a32d7ecf58fa5b39b08a208f5bee6a8697",
            "525/p": "a4c97e69e23861b1af1912c7360a029934379400399169a4547f4f38af2ca45d",
            "0/U": "6a6a12fa818b0cfd5ab594b916b5f8c89c5b4218c57b68cedd6e8a21bd64f252",
            "0/p": "bacb1a31c4344803a994be958b6e6c837cd0267c6a9d11fc8f11e4f77d6d6ba4",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 0.00021020000823940548,
        "answer_pressure": 0.001352097562233645,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "009",
      "source": {
        "locator": "basic3d-source-213:evidence/085-plug-03.json",
        "sha256": "f2e5f904fef7d1f1990b7154b515f0a21e540dfba23ad3a58c0753b938fc31fa",
        "size_bytes": 8881
      },
      "producer_case": "085-plug-03",
      "selected_reference_sha256": "7e95326b59dc4fc85f54f14831f48431d072755a201cacb50ef085abc101b9ba",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "7e95326b59dc4fc85f54f14831f48431d072755a201cacb50ef085abc101b9ba",
          "native_input_sha256": {
            "NativeValues.f90": "ca1c1799b66c689b3d931cc175f62a448caedd98eb5d26df8337d0189ff82cb0",
            "flow.sif": "034e8025bf11a6f97d14f632fde13928e093e3774f3d7fd2dbb2c17837c76a87",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "536d763cb3e8df9e0542bde2d33b6ba41980d890af09487128be4f69c5ad3f0a",
            "native_values.dat": "055e8e97036b4f42d8c6fc778b0ac0c5355de4283c32752fdafd9fe93a0e1092",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "b9d46bf28b2413a7308b37873d78f8a98e22a98e636d75a277c518b9172cd4ca",
            "mesh/solution_t0001.vtu": "aef063e81b7ad762da86f71efc1b45f0e750ab5e01624241aba543d399fd4e11"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "a18a9e19fa53148f8d928c9d661beb5605ad36b4b201a45221c0bd5a33248cd2",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "4e35427c25b81922e13128d80d5a5210481a920678a588b0faf5521a4114a5db",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "12000/U": "e8e246d1eb825d2882f400998486c81bd414c7352abdf09a7304dc0a7f495589",
            "12000/p": "3a7c358479b42b4e20f6342565c20a4287fa45b291d095fe4d3923d9e89a2fc9",
            "0/U": "3e636426fb89600b5b13bf804c7a9f79a87a03b5932156da9fdd2695b0b57998",
            "0/p": "db8b8a210d0b11e4b50b014bcffa6a3c007c31cc32f6a7451006d4d1e2459281",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "11900/U": "5c03c3485467cf0d6bf7126134f809542944b643fbbc3884ed50ba5f70a48458",
            "11900/p": "bf646d9e889e6e665d08db22890f6fff5fb1bb82ae4bc01ed930283fbb9c99b7"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 1.9100291793058875e-12,
        "answer_pressure": 2.1443247177899138e-10,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 1.180532666474098e-10,
        "answer_mean_pressure": 2.4378277174719187e-11,
        "answer_shear": 2.101354887688721e-11,
        "answer_force3": 3.093747480420461e-11,
        "answer_volume_flow3": 0.0,
        "answer_mass_flow3": 0.0,
        "answer_force4": 3.1177727066733496e-11,
        "answer_volume_flow4": 0.0,
        "answer_mass_flow4": 0.0,
        "answer_volume_flow1": 2.7755575615628914e-17,
        "answer_mass_flow1": 4.440892098500626e-16,
        "answer_volume_flow2": 2.7755575615628914e-17,
        "answer_mass_flow2": 4.440892098500626e-16
      },
      "analytic_check_recorded": true
    },
    {
      "task": "newtonian-incompressible-steady-3d",
      "alias": "010",
      "source": {
        "locator": "basic3d-source-213:evidence/086-plug-04.json",
        "sha256": "9b123531d13d237a4ca8847c2ff6aa6df5d0cf988cc74535c8097d6220f2bdb7",
        "size_bytes": 9080
      },
      "producer_case": "086-plug-04",
      "selected_reference_sha256": "49714ad37f7e06ed15954722d255024055b49aae778cb00d63de75afc05e95e7",
      "reference_hash_match": true,
      "native_grid_parameter_n": 12,
      "runs": [
        {
          "solver": "elmer",
          "image_id": "sha256:49e9458cc3b1ea3d7e7383c32056af59b0f718e74b0f30adbe3e1bccc0e7b059",
          "output_sha256": "49714ad37f7e06ed15954722d255024055b49aae778cb00d63de75afc05e95e7",
          "native_input_sha256": {
            "NativeValues.f90": "b470d98601b1c52d46d41c8b720cd7bf59ee312f96f63ac73c09db464a892515",
            "flow.sif": "c66411295d2178f46ede70fe9a82103275216cd16305a3c74c495920f2b15521",
            "mesh/mesh.boundary": "e60b4d0e70c6cd96e764d46afed3b4ec3348365d61988ca94fc7a986db3500a9",
            "mesh/mesh.elements": "c3a23487eeb40ac091d63d62b360f07b70a047662ee13a3e6fc918dfac7232f7",
            "mesh/mesh.header": "9e41c9f559b95e1d180c128c3da51e8abfd5c7483ebbc66636ee23bcf9208cac",
            "mesh/mesh.nodes": "c0c761c3a13747636f749baa4142f392b515742d297253db7ff75d24b11b5c0f",
            "native_values.dat": "84532abf83c1a759de6776ae51c67afef7ac2b4a1c9c48a60d652ae452393cf6",
            "run.sh": "c6615711bed7a4dcb0ee3baf04557ff7ba4afe8473b22efed3cb407f4523d3c0"
          },
          "raw_sha256": {
            "flow.log": "9fda01f6cf241f5d7812a181608a5f92651a33dc17f575648e66882970c7fc6c",
            "mesh/solution_t0001.vtu": "e69666e5711f872b8d3a63feeb5b69307151d30097e229a77f950527d81bc7e2"
          }
        },
        {
          "solver": "openfoam",
          "image_id": "sha256:d6e27c56bb5f598bc93597fdf671d6e9d06534b1851885f1b093e3cc627ea67e",
          "output_sha256": "ceb2b84ad9bd31b1d67bc273b29d38c7da770df6916264825ee6a01cec8e97df",
          "native_input_sha256": null,
          "raw_sha256": {
            "flow.log": "d8fd43e61306efb4eb9ab3fa832a2f0e325a7a04157116fe1e3371de7398a9a8",
            "system/fvSolution": "c2b779532fa0c7c3afc5be0205c9e9df354578b262608511f30b4450a7b866a6",
            "system/fvSchemes": "12572880a13d7cc1ede4601a0ee0471cabc92d7ae309bf4e3424475227d19fe7",
            "12000/U": "631d61634f8040fcc30d342a5ac2bdcc79c1d21a3d5522f3e5a2e000fbb4778e",
            "12000/p": "c4352af42233beffa00d5bcb56f34262f07381c75298fa3099d530f5635cacb5",
            "0/U": "1027a020e401d0a81e516eeb829ef0fced876c0baa3cbfa325a42ecfa89834b0",
            "0/p": "8ffc437f1af153e78811f60e29e32d194319ecb64cfa839ba74f03f34b0fa65d",
            "constant/fvOptions": "05b825bf6f01d9d32c10a751a88b6c35e3574fd34722de2da0124b59e3af6397",
            "11900/U": "b0f3633720698db114178b3af0113191390c5643c8ab318d02792acd04ce8600",
            "11900/p": "c31adc11543c307964a397f2ff69f2284dab162267548c77ea78054b8f047fe6"
          }
        }
      ],
      "pairwise_max_absolute_differences": {
        "answer_velocity": 4.801290282019366e-09,
        "answer_pressure": 2.0002437761283543e-10,
        "answer_density": 0.0,
        "answer_dynamic_viscosity": 0.0,
        "answer_traction": 5.159741994637793e-10,
        "answer_mean_pressure": 6.160266671784551e-12,
        "answer_shear": 1.301042063029921e-11,
        "answer_force3": 5.154178460351559e-11,
        "answer_volume_flow3": 2.1553247643666534e-09,
        "answer_mass_flow3": 2.1553247643666534e-08,
        "answer_force4": 1.1383794688995582e-10,
        "answer_volume_flow4": 2.155324928514863e-09,
        "answer_mass_flow4": 2.155324928514863e-08,
        "answer_volume_flow1": 3.44603101609664e-09,
        "answer_mass_flow1": 3.44603101609664e-08,
        "answer_volume_flow2": 3.4460311826300938e-09,
        "answer_mass_flow2": 3.4460311715278635e-08
      },
      "analytic_check_recorded": true
    }
  ],
  "interpretation": "The selected producer output hash matches an existing paired-solver attempt. Pairwise absolute discrepancies are observations, not exact error bounds. Historical max_budget_ratio is deliberately omitted and is not an RMS score.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/evidence/fixed-cfdcodebench.json <==
{
  "scope": "historical_numerical_certificates",
  "source_index": {
    "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/author/evidence-index.json",
    "sha256": "a304d1ca2eef88363cc205ce11f5546120aa17c2d841fdbfd0eae811daca54d3",
    "size_bytes": 12189
  },
  "cases": [
    {
      "task": "cc-1d-burgers-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-burgers-equation/author/data-evidence/certificate.json",
        "sha256": "c3b7ce0baf00b964d5f87f0521c206b0d48767692d1c95115e77810e22b6a4ba",
        "size_bytes": 3307
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Burgers_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Burgers_Equation",
      "development_case_id": "C01-base",
      "selected_reference_sha256": "a01ed6747409ac95ec9e601d595d5ec0a7b13f14f1968ddaa39d0e0b20e74564",
      "source_reference_sha256": "a01ed6747409ac95ec9e601d595d5ec0a7b13f14f1968ddaa39d0e0b20e74564",
      "reference_hash_match": true,
      "numerical_validation_sha256": "c861bc17f6b7a465abc81bed0c3188879747b1715dd084e0ab6486ecd6170276",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 4.182264741324426,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 4.182264741324426,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 2.4017796254920324e-16,
            "reference_rms": 4.182264741324426,
            "nrmse": 5.742772813400246e-17,
            "nmse": 3.297943958632898e-33,
            "max_abs": 8.881784197001252e-16
          }
        }
      }
    },
    {
      "task": "cc-1d-diffusion",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-diffusion/author/data-evidence/certificate.json",
        "sha256": "c2bf2bb6b6b0f72e21a428eed8b14f2c5a5764fc401c6bcb3c4007f2b58d21ae",
        "size_bytes": 4123
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Diffusion",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Diffusion",
      "development_case_id": "C02-base",
      "selected_reference_sha256": "76fe36d3a76727a830aa90a728fefccefdf1272cd6c7413ab87c00fd82de95d3",
      "source_reference_sha256": "76fe36d3a76727a830aa90a728fefccefdf1272cd6c7413ab87c00fd82de95d3",
      "reference_hash_match": true,
      "numerical_validation_sha256": "86eba91592c88a41ab64296508be516c6e8a8f1409785812bfc5492c4cbcf71e",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 1.5779233923431829e-16,
            "reference_rms": 1.292530922567379,
            "nrmse": 1.2208012704322178e-16,
            "nmse": 1.490355741888917e-32,
            "max_abs": 4.440892098500626e-16
          }
        },
        "source_C02-N201": {
          "u": {
            "rmse": 0.007211349245447234,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.00557924697934746,
            "nmse": 3.112799685655776e-05,
            "max_abs": 0.014136964999037938
          }
        },
        "source_C02-N401": {
          "u": {
            "rmse": 0.0036069475507684912,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.002790608323400064,
            "nmse": 7.787494814629717e-06,
            "max_abs": 0.007069188708931806
          }
        },
        "source_C02-N801": {
          "u": {
            "rmse": 0.0018037977734789328,
            "reference_rms": 1.292530922567379,
            "nrmse": 0.001395554831211322,
            "nmse": 1.9475732869172614e-06,
            "max_abs": 0.0035346848804962416
          }
        }
      }
    },
    {
      "task": "cc-1d-euler-shock-tube",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-euler-shock-tube/author/data-evidence/certificate.json",
        "sha256": "e7401c69c1871c31aebb530751d7fea3e2b9d44daa2189ddb968227b3cd6b080",
        "size_bytes": 5216
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Euler_Shock_Tube",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Euler_Shock_Tube",
      "development_case_id": "C03-base",
      "selected_reference_sha256": "4b72a83e3626a1f9c90ffe88739d8671e8995010644835f25bf8bf7ae1bddd52",
      "source_reference_sha256": "4b72a83e3626a1f9c90ffe88739d8671e8995010644835f25bf8bf7ae1bddd52",
      "reference_hash_match": true,
      "numerical_validation_sha256": "8db17fa2237708583978e6e6f2a630a751d2b1a94d97ac477740455f491cd529",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "rho": {
            "rmse": 0.0,
            "reference_rms": 0.6743201258587633,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.4889445632965085,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "E": {
            "rmse": 0.0,
            "reference_rms": 2.4034690735772726,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "rho": {
            "rmse": 0.0,
            "reference_rms": 0.6743201258587633,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.4889445632965085,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "E": {
            "rmse": 0.0,
            "reference_rms": 2.4034690735772726,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "clawpack_exact_Riemann": {
          "rho": {
            "rmse": 1.2899625854847775e-16,
            "reference_rms": 0.6743201258587633,
            "nrmse": 1.9129824782286876e-16,
            "nmse": 3.659501962009971e-32,
            "max_abs": 6.661338147750939e-16
          },
          "u": {
            "rmse": 5.42832645933576e-17,
            "reference_rms": 0.4889445632965085,
            "nrmse": 1.1102130725695141e-16,
            "nmse": 1.2325730665042413e-32,
            "max_abs": 1.1102230246251565e-16
          },
          "E": {
            "rmse": 2.0591569550578067e-16,
            "reference_rms": 2.4034690735772726,
            "nrmse": 8.567436867381868e-17,
            "nmse": 7.340097447657403e-33,
            "max_abs": 8.881784197001252e-16
          }
        }
      }
    },
    {
      "task": "cc-1d-linear-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-linear-convection/author/data-evidence/certificate.json",
        "sha256": "6fd992c9e6253e2d32878ab35f0e68320882952c60ee22e7cc9ac742e9598e94",
        "size_bytes": 3316
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Linear_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Linear_Convection",
      "development_case_id": "C04-base",
      "selected_reference_sha256": "927ed5294af42048640aaa7be3d8e4f72306ae3eadd2d398227bea6fff0971b8",
      "source_reference_sha256": "927ed5294af42048640aaa7be3d8e4f72306ae3eadd2d398227bea6fff0971b8",
      "reference_hash_match": true,
      "numerical_validation_sha256": "75f65586df735c50acdfa2c137b7ae116217ea611e9f7ea14343f26845043003",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.3522734610555942,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 0.3522734610555942,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 1.1518836714130351e-12,
            "reference_rms": 0.3522734610555942,
            "nrmse": 3.269856514201761e-12,
            "nmse": 1.069196162346769e-23,
            "max_abs": 7.231350522435689e-12
          }
        }
      }
    },
    {
      "task": "cc-1d-nonlinear-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-nonlinear-convection/author/data-evidence/certificate.json",
        "sha256": "75365633fee587a5175d3f5bdb015e08c3a1ff4557943577580860f668ce1aa4",
        "size_bytes": 4178
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_Nonlinear_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_Nonlinear_Convection",
      "development_case_id": "C05-base",
      "selected_reference_sha256": "95fbeda2b8120d8e7be669188c0db82b6cffdf9ebcc2d4211fa9edcdeaffc675",
      "source_reference_sha256": "95fbeda2b8120d8e7be669188c0db82b6cffdf9ebcc2d4211fa9edcdeaffc675",
      "reference_hash_match": true,
      "numerical_validation_sha256": "eb78278aa6848e3d13ee58a340c95f62f6c4e3c814aaa164080560274d228fa8",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 2.1028398722849265e-16,
            "reference_rms": 0.44181891952188457,
            "nrmse": 4.759506167278939e-16,
            "nmse": 2.2652898956366253e-31,
            "max_abs": 6.661338147750939e-16
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 1.3902995653644572e-16,
            "reference_rms": 0.44181891952188457,
            "nrmse": 3.1467633094322293e-16,
            "nmse": 9.902119325588876e-32,
            "max_abs": 5.551115123125783e-16
          }
        },
        "source_C05-N2049": {
          "u": {
            "rmse": 0.017202935281714186,
            "reference_rms": 0.44181891952188457,
            "nrmse": 0.03893661978153942,
            "nmse": 0.001516060360012167,
            "max_abs": 0.2393267751387123
          }
        },
        "source_C05-N4097": {
          "u": {
            "rmse": 0.006139094956738076,
            "reference_rms": 0.44181891952188457,
            "nrmse": 0.01389504768917889,
            "nmse": 0.00019307235028455562,
            "max_abs": 0.0866058425009172
          }
        },
        "source_C05-N8193": {
          "u": {
            "rmse": 0.0006564335269620704,
            "reference_rms": 0.44181891952188457,
            "nrmse": 0.0014857524156557886,
            "nmse": 2.2074602406270113e-06,
            "max_abs": 0.008654357995744544
          }
        }
      }
    },
    {
      "task": "cc-2d-burgers-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-burgers-equation/author/data-evidence/certificate.json",
        "sha256": "adcc6f7888742c189ed805eeb4f8e8868dce203795e928bfdbf41200ef4a6036",
        "size_bytes": 7799
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Burgers_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Burgers_Equation",
      "development_case_id": "C06-base",
      "selected_reference_sha256": "579dfa3cc1b52f73cddb29c5b3e6f7960991953a97baf0aea3fce4016ae72033",
      "source_reference_sha256": "579dfa3cc1b52f73cddb29c5b3e6f7960991953a97baf0aea3fce4016ae72033",
      "reference_hash_match": true,
      "numerical_validation_sha256": "7c0b1e4e71bcb9f97d19b3858c0b38657244d17af7f6c17c5a84cff10838208a",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.012621081174174138,
            "reference_rms": 1.0879267339211496,
            "nrmse": 0.011601039647849011,
            "nmse": 0.0001345841209109647,
            "max_abs": 0.08821962524885985
          },
          "v": {
            "rmse": 0.012621081174174138,
            "reference_rms": 1.0879267339211496,
            "nrmse": 0.011601039647849011,
            "nmse": 0.0001345841209109647,
            "max_abs": 0.08821962524885985
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.007146243664967466,
            "reference_rms": 1.0869963194218046,
            "nrmse": 0.006574303461090556,
            "nmse": 4.322146599850726e-05,
            "max_abs": 0.047747336048388656
          },
          "v": {
            "rmse": 0.007146243664967466,
            "reference_rms": 1.0869963194218046,
            "nrmse": 0.006574303461090556,
            "nmse": 4.322146599850726e-05,
            "max_abs": 0.047747336048388656
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.935668410600993e-06,
            "reference_rms": 1.086996361634912,
            "nrmse": 2.7007159492103174e-06,
            "nmse": 7.293866638318986e-12,
            "max_abs": 2.5672822030919917e-05
          },
          "v": {
            "rmse": 2.935668410600993e-06,
            "reference_rms": 1.086996361634912,
            "nrmse": 2.7007159492103174e-06,
            "nmse": 7.293866638318986e-12,
            "max_abs": 2.5672822030919917e-05
          }
        },
        "independent_FEM_L0": {
          "u": {
            "rmse": 0.011400692269173635,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.010488252464825425,
            "nmse": 0.00011000343976591659,
            "max_abs": 0.13976061178391985
          },
          "v": {
            "rmse": 0.011400692269173635,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.010488252464825425,
            "nmse": 0.00011000343976591659,
            "max_abs": 0.13976061178391985
          }
        },
        "independent_FEM_L1": {
          "u": {
            "rmse": 0.010195686660276612,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.009379687936527817,
            "nmse": 8.797854578664544e-05,
            "max_abs": 0.06844772411511757
          },
          "v": {
            "rmse": 0.010195686660276612,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.009379687936527817,
            "nmse": 8.797854578664544e-05,
            "max_abs": 0.06844772411511757
          }
        },
        "independent_FEM_L2": {
          "u": {
            "rmse": 0.008964264533096865,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.008246821102155334,
            "nmse": 6.801005829095452e-05,
            "max_abs": 0.06233747690220959
          },
          "v": {
            "rmse": 0.008964264533096865,
            "reference_rms": 1.086996361634912,
            "nrmse": 0.008246821102155334,
            "nmse": 6.801005829095452e-05,
            "max_abs": 0.06233747690220959
          }
        }
      }
    },
    {
      "task": "cc-2d-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-convection/author/data-evidence/certificate.json",
        "sha256": "e34c2bd6798e6f02eb29b20f6162d1158e6cb62f04ea4b3cf563d9fa77893a9a",
        "size_bytes": 4238
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Convection",
      "development_case_id": "C07-base",
      "selected_reference_sha256": "7278ebc8df64393ae2487db6de9fcb33260c5d7ea49fd2bfe778d1a48f66030f",
      "source_reference_sha256": "7278ebc8df64393ae2487db6de9fcb33260c5d7ea49fd2bfe778d1a48f66030f",
      "reference_hash_match": true,
      "numerical_validation_sha256": "c4e855fcd85faff3b9c880d7130a602cc1f625219f0eda6c86881ee94a5d56a9",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0801688553300424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 1.7557299871357934e-16,
            "reference_rms": 1.0801688553300424,
            "nrmse": 1.6254217833371389e-16,
            "nmse": 2.641995973746885e-32,
            "max_abs": 2.220446049250313e-16
          },
          "v": {
            "rmse": 1.7557299871357934e-16,
            "reference_rms": 1.0801688553300424,
            "nrmse": 1.6254217833371389e-16,
            "nmse": 2.641995973746885e-32,
            "max_abs": 2.220446049250313e-16
          }
        }
      }
    },
    {
      "task": "cc-2d-diffusion",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-diffusion/author/data-evidence/certificate.json",
        "sha256": "2aaee2c015a42e167cabe9935da6a0d641d9888d2467d84df7a45019e0b4dd56",
        "size_bytes": 4125
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Diffusion",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Diffusion",
      "development_case_id": "C08-base",
      "selected_reference_sha256": "7bd0eee2d8d57c580c27864ea765d04224668f0f803e567834d4ed53ff6a77b9",
      "source_reference_sha256": "7bd0eee2d8d57c580c27864ea765d04224668f0f803e567834d4ed53ff6a77b9",
      "reference_hash_match": true,
      "numerical_validation_sha256": "0a2cbe65182147edb0a18a2862cb19807b1bfcd0ddf19f7b3aeafa6b9b3a9787",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 8.931837655653145e-17,
            "reference_rms": 1.0702607522540424,
            "nrmse": 8.345478087318519e-17,
            "nmse": 6.964700450591356e-33,
            "max_abs": 4.440892098500626e-16
          }
        },
        "source_C08-N61": {
          "u": {
            "rmse": 0.016345368348253255,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.01527232341635325,
            "nmse": 0.0002332438625336918,
            "max_abs": 0.046617763083874664
          }
        },
        "source_C08-N121": {
          "u": {
            "rmse": 0.008108002282131195,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.007575726069609847,
            "nmse": 5.739162548176626e-05,
            "max_abs": 0.023643086461411444
          }
        },
        "source_C08-N241": {
          "u": {
            "rmse": 0.004037591417964892,
            "reference_rms": 1.0702607522540424,
            "nrmse": 0.003772530581413406,
            "nmse": 1.4231986987699372e-05,
            "max_abs": 0.011915575851376703
          }
        }
      }
    },
    {
      "task": "cc-2d-inviscid-burgers",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-inviscid-burgers/author/data-evidence/certificate.json",
        "sha256": "1a28700f963151b4857659684ad56d5c80f18d02ec28025348b8e4a62abdeb27",
        "size_bytes": 4258
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Inviscid_Burgers",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Inviscid_Burgers",
      "development_case_id": "C09-base",
      "selected_reference_sha256": "87e3ba1192ba208c3f5381218e600477bf2f4e7da17fcaf6c7ab6ecea760a05d",
      "source_reference_sha256": "87e3ba1192ba208c3f5381218e600477bf2f4e7da17fcaf6c7ab6ecea760a05d",
      "reference_hash_match": true,
      "numerical_validation_sha256": "6c8f128cf6ec7167539ebaf36fa027b117f175fb790b6268ee0e7a222609015a",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          },
          "v": {
            "rmse": 0.0,
            "reference_rms": 1.0859801779359912,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 8.898939430958221e-17,
            "reference_rms": 1.0859801779359912,
            "nrmse": 8.194384770329329e-17,
            "nmse": 6.714794176420526e-33,
            "max_abs": 2.220446049250313e-16
          },
          "v": {
            "rmse": 8.898939430958221e-17,
            "reference_rms": 1.0859801779359912,
            "nrmse": 8.194384770329329e-17,
            "nmse": 6.714794176420526e-33,
            "max_abs": 2.220446049250313e-16
          }
        }
      }
    },
    {
      "task": "cc-2d-laplace-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-laplace-equation/author/data-evidence/certificate.json",
        "sha256": "06777adbaa196a95fc9daf3679682841942287e1c390fce40cba1ffc2bed883d",
        "size_bytes": 4183
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Laplace_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Laplace_Equation",
      "development_case_id": "C10-base",
      "selected_reference_sha256": "2affb109b13c626ccff41251fbeb4cb6f48b8b3e00e45c033bda9ad9bd5f2eb6",
      "source_reference_sha256": "2affb109b13c626ccff41251fbeb4cb6f48b8b3e00e45c033bda9ad9bd5f2eb6",
      "reference_hash_match": true,
      "numerical_validation_sha256": "6e4add6f8cb8f15d26a4695ea9d612ff79778d6e8302a46031a5cc43d8a5ccd0",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "p": {
            "rmse": 1.351837695966433e-07,
            "reference_rms": 0.29976448300816194,
            "nrmse": 4.509665996453707e-07,
            "nmse": 2.033708739957081e-13,
            "max_abs": 3.110867157152253e-06
          }
        },
        "truncation_128_256": {
          "p": {
            "rmse": 2.4987975499151526e-10,
            "reference_rms": 0.2997644830100628,
            "nrmse": 8.335869295867417e-10,
            "nmse": 6.948671691778514e-19,
            "max_abs": 4.5970257600558284e-09
          }
        },
        "independent_FEM_L0": {
          "p": {
            "rmse": 3.6448652468500805e-05,
            "reference_rms": 0.2997644830100628,
            "nrmse": 0.00012159096402116878,
            "nmse": 1.4784362531597161e-08,
            "max_abs": 0.0006969359368361738
          }
        },
        "independent_FEM_L1": {
          "p": {
            "rmse": 1.2855367708486482e-05,
            "reference_rms": 0.2997644830100628,
            "nrmse": 4.2884892764480504e-05,
            "nmse": 1.8391140274209923e-09,
            "max_abs": 0.0004564684911431832
          }
        },
        "independent_FEM_L2": {
          "p": {
            "rmse": 3.5523908393367384e-07,
            "reference_rms": 0.2997644830100628,
            "nrmse": 1.1850606194788888e-06,
            "nmse": 1.4043686718396877e-12,
            "max_abs": 1.4052840365222363e-05
          }
        }
      }
    },
    {
      "task": "cc-2d-linear-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-linear-convection/author/data-evidence/certificate.json",
        "sha256": "c349fe6465f3005cef7e2f8fc0d505c266743ec9048fffa33821bdc47a345ed9",
        "size_bytes": 3245
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Linear_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Linear_Convection",
      "development_case_id": "C11-base",
      "selected_reference_sha256": "99bdaffe1cacddffcf8bb5cf065cad2e4b89eb034f985cb47639462537976f7d",
      "source_reference_sha256": "99bdaffe1cacddffcf8bb5cf065cad2e4b89eb034f985cb47639462537976f7d",
      "reference_hash_match": true,
      "numerical_validation_sha256": "0ff0a54d49d29a68bcad5e12f3d107c95d1035718a454d62ca972a6af10e41c9",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0925529376077445,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0925529376077445,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 1.0925529376077445,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        }
      }
    },
    {
      "task": "cc-2d-navier-stokes-cavity",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-navier-stokes-cavity/author/data-evidence/certificate.json",
        "sha256": "099b346a6cd1e13b3eafbd97d1f076ef5f1d1699f00d2bfb7f333bc5135f3831",
        "size_bytes": 9334
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Navier_Stokes_Cavity",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Navier_Stokes_Cavity",
      "development_case_id": "C12-base",
      "selected_reference_sha256": "cc4288b02e29d48e4437487e5e0fda0f7246425a6ba6911039dc28d50a0615ae",
      "source_reference_sha256": "cc4288b02e29d48e4437487e5e0fda0f7246425a6ba6911039dc28d50a0615ae",
      "reference_hash_match": true,
      "numerical_validation_sha256": "4ac88786ec9d4a80a45a08ca5b77e77c37e2ef1169bbc2f70006816a84093a2d",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.001584310746611051,
            "reference_rms": 0.21191695780668743,
            "nrmse": 0.00747609234772176,
            "nmse": 5.5891956791663866e-05,
            "max_abs": 0.03097724918942264
          },
          "v": {
            "rmse": 0.001768260095665553,
            "reference_rms": 0.15082413163517744,
            "nrmse": 0.011723986582881363,
            "nmse": 0.00013745186139558222,
            "max_abs": 0.03309832703855653
          },
          "p": {
            "rmse": 0.0017173979795368109,
            "reference_rms": 0.08640252868865617,
            "nrmse": 0.0198767096935936,
            "nmse": 0.00039508358824339774,
            "max_abs": 0.051223344748113186
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.00038637477498585325,
            "reference_rms": 0.21194632751311937,
            "nrmse": 0.0018229840522333979,
            "nmse": 3.3232708546973e-06,
            "max_abs": 0.007881141357840583
          },
          "v": {
            "rmse": 0.0004132870509575857,
            "reference_rms": 0.1511444261639742,
            "nrmse": 0.0027343849948473593,
            "nmse": 7.476861300046393e-06,
            "max_abs": 0.007048215847854145
          },
          "p": {
            "rmse": 0.0006489654676614082,
            "reference_rms": 0.08684790256972587,
            "nrmse": 0.007472436851775276,
            "nmse": 5.58373125037692e-05,
            "max_abs": 0.018446511459791815
          }
        },
        "half_dt": {
          "u": {
            "rmse": 4.953842757036747e-07,
            "reference_rms": 0.2119464738115078,
            "nrmse": 2.3373084099726005e-06,
            "nmse": 5.463010603328646e-12,
            "max_abs": 1.0840402152670348e-06
          },
          "v": {
            "rmse": 4.544039063335359e-07,
            "reference_rms": 0.1511447469336756,
            "nrmse": 3.006415476238381e-06,
            "nmse": 9.038534015765651e-12,
            "max_abs": 1.1281476187952055e-06
          },
          "p": {
            "rmse": 1.75484985375748e-07,
            "reference_rms": 0.08684797092103547,
            "nrmse": 2.0205997159715304e-06,
            "nmse": 4.082823212184229e-12,
            "max_abs": 4.3737744052918526e-07
          }
        },
        "independent_OpenFOAM_N64": {
          "u": {
            "rmse": 0.0008506587834738065,
            "reference_rms": 0.2119464738115078,
            "nrmse": 0.004013554781903709,
            "nmse": 1.610862198734213e-05,
            "max_abs": 0.005879302883174509
          },
          "v": {
            "rmse": 0.0007163551174146653,
            "reference_rms": 0.1511447469336756,
            "nrmse": 0.00473953036375794,
            "nmse": 2.246314806898347e-05,
            "max_abs": 0.006604399443247422
          },
          "p": {
            "rmse": 0.000601161186392899,
            "reference_rms": 0.08684797092103547,
            "nrmse": 0.006921994607559583,
            "nmse": 4.791400934708395e-05,
            "max_abs": 0.013841064627220234
          }
        },
        "independent_OpenFOAM_N128": {
          "u": {
            "rmse": 0.0005560630261889427,
            "reference_rms": 0.2119464738115078,
            "nrmse": 0.002623601214915569,
            "nmse": 6.8832833349064495e-06,
            "max_abs": 0.009733597733714176
          },
          "v": {
            "rmse": 0.0006355496644617913,
            "reference_rms": 0.1511447469336756,
            "nrmse": 0.004204907397414739,
            "nmse": 1.7681246220833194e-05,
            "max_abs": 0.011425576950010397
          },
          "p": {
            "rmse": 0.0004575315108919068,
            "reference_rms": 0.08684797092103547,
            "nrmse": 0.005268188836650045,
            "nmse": 2.7753813618604157e-05,
            "max_abs": 0.01100716059971063
          }
        }
      }
    },
    {
      "task": "cc-2d-navier-stokes-channel",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-navier-stokes-channel/author/data-evidence/certificate.json",
        "sha256": "bd822fe4c8abcff11781dd8f53c93d81bf1a0a69092d692dcc625533479d2a3d",
        "size_bytes": 3336
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Navier_Stokes_Channel",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Navier_Stokes_Channel",
      "development_case_id": "C13-base",
      "selected_reference_sha256": "f1b900a8e04e30c02c0d2f3a7a5e200b3278ef6242e60235b841409c423d85d0",
      "source_reference_sha256": "f1b900a8e04e30c02c0d2f3a7a5e200b3278ef6242e60235b841409c423d85d0",
      "reference_hash_match": true,
      "numerical_validation_sha256": "cf60c4c54442eade0df3a83a0d4256d23266412aab46adb9113aee63961e103e",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 2.5899764640983154,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 2.5899764640983154,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_representation": {
          "u": {
            "rmse": 3.0518221575137005e-16,
            "reference_rms": 2.5899764640983154,
            "nrmse": 1.1783204209835064e-16,
            "nmse": 1.3884390145067478e-32,
            "max_abs": 8.881784197001252e-16
          }
        }
      }
    },
    {
      "task": "cc-2d-poisson-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-poisson-equation/author/data-evidence/certificate.json",
        "sha256": "306e3c169fc34ba76532b0876d792606e6f0dd8a62e4282ce2baee867217fc1f",
        "size_bytes": 4179
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Poisson_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Poisson_Equation",
      "development_case_id": "C14-base",
      "selected_reference_sha256": "240d296e54f26ea3de965ceffa34069fa0a7586952d2b9ff564cd9a077aac9f6",
      "source_reference_sha256": "240d296e54f26ea3de965ceffa34069fa0a7586952d2b9ff564cd9a077aac9f6",
      "reference_hash_match": true,
      "numerical_validation_sha256": "193b42223d9d6c3a29c163046d008f073eabb4511b02818e24b79e8fc6c55b04",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "p": {
            "rmse": 7.846172144797552e-10,
            "reference_rms": 0.13180639986366868,
            "nrmse": 5.952800587007219e-09,
            "nmse": 3.5435834828673494e-17,
            "max_abs": 4.097121975021878e-09
          }
        },
        "truncation_128_256": {
          "p": {
            "rmse": 4.133632571768779e-12,
            "reference_rms": 0.13180639986362983,
            "nrmse": 3.136139501606552e-11,
            "nmse": 9.835370973536994e-22,
            "max_abs": 4.264597008862836e-11
          }
        },
        "independent_FEM_L0": {
          "p": {
            "rmse": 9.542257630599092e-05,
            "reference_rms": 0.13180639986362983,
            "nrmse": 0.0007239601142639317,
            "nmse": 5.24118247045045e-07,
            "max_abs": 0.001026631414162038
          }
        },
        "independent_FEM_L1": {
          "p": {
            "rmse": 4.8856848367532166e-06,
            "reference_rms": 0.13180639986362983,
            "nrmse": 3.7067129075735834e-05,
            "nmse": 1.3739720579172608e-09,
            "max_abs": 5.684042893533414e-05
          }
        },
        "independent_FEM_L2": {
          "p": {
            "rmse": 2.8519031067672383e-07,
            "reference_rms": 0.13180639986362983,
            "nrmse": 2.163706094482429e-06,
            "nmse": 4.681624063300406e-12,
            "max_abs": 3.4659820664084684e-06
          }
        }
      }
    },
    {
      "task": "cc-2d-steady-heat-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-steady-heat-equation/author/data-evidence/certificate.json",
        "sha256": "f6bbc25123ccdcb0906fb48aa2c6a1d1a02cb37abcae050e769a7b10a0906b14",
        "size_bytes": 4153
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Steady_Heat_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Steady_Heat_Equation",
      "development_case_id": "C15-base",
      "selected_reference_sha256": "d193eaf1755b6a0be9e319168a4094abb0595f3ade0b96a2f350d0254463fac8",
      "source_reference_sha256": "d193eaf1755b6a0be9e319168a4094abb0595f3ade0b96a2f350d0254463fac8",
      "reference_hash_match": true,
      "numerical_validation_sha256": "b741f99d0ef592db54fe7811fe327abf9808b18686c041e3322b63aa5b615949",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "T": {
            "rmse": 0.010568170448901473,
            "reference_rms": 9.7702571198873,
            "nrmse": 0.001081667587579658,
            "nmse": 1.1700047700203971e-06,
            "max_abs": 0.17538345519270138
          }
        },
        "truncation_128_256": {
          "T": {
            "rmse": 0.0009278770314705885,
            "reference_rms": 9.770251975421946,
            "nrmse": 9.496961120396452e-05,
            "nmse": 9.019227052232183e-09,
            "max_abs": 0.0239433196837453
          }
        },
        "independent_FEM_L0": {
          "T": {
            "rmse": 0.0218629721028602,
            "reference_rms": 9.770251975421946,
            "nrmse": 0.0022377081121202104,
            "nmse": 5.007337595048596e-06,
            "max_abs": 0.7689003642591672
          }
        },
        "independent_FEM_L1": {
          "T": {
            "rmse": 0.001995450172597248,
            "reference_rms": 9.770251975421946,
            "nrmse": 0.00020423732956089609,
            "nmse": 4.171288678616608e-08,
            "max_abs": 0.05636402344214275
          }
        },
        "independent_FEM_L2": {
          "T": {
            "rmse": 0.00017356477542416053,
            "reference_rms": 9.770251975421946,
            "nrmse": 1.7764616087771353e-05,
            "nmse": 3.155815847459048e-10,
            "max_abs": 0.006225119282845526
          }
        }
      }
    },
    {
      "task": "cc-2d-unsteady-heat-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-unsteady-heat-equation/author/data-evidence/certificate.json",
        "sha256": "cfa9b5e387e49a365ff5106b24e881d3c9f135e54006f4068c3bbcbddd1bf98c",
        "size_bytes": 4390
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Unsteady_Heat_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Unsteady_Heat_Equation",
      "development_case_id": "C16-base",
      "selected_reference_sha256": "b86b4477d11364dde565a89bc9c9e18eb210af331aa8e1382192a2634742eff4",
      "source_reference_sha256": "b86b4477d11364dde565a89bc9c9e18eb210af331aa8e1382192a2634742eff4",
      "reference_hash_match": true,
      "numerical_validation_sha256": "6d59210925a8e21f5e37e7c3190cdf06839e708dad36e8f3251845b0cf236056",
      "status": "verified_with_stated_limits",
      "limitations": [
        {
          "steady_comparison_uniform_transient_bound": 3.636429214230108e-06,
          "method": "sum of absolute heat-mode coefficients; higher modes exponentially suppressed"
        }
      ],
      "checks": {
        "truncation_64_128": {
          "T": {
            "rmse": 7.143828053921834e-17,
            "reference_rms": 1.294797982811117,
            "nrmse": 5.517330231247328e-17,
            "nmse": 3.0440932880635697e-33,
            "max_abs": 8.881784197001252e-16
          }
        },
        "truncation_128_256": {
          "T": {
            "rmse": 8.407461554190792e-17,
            "reference_rms": 1.294797982811117,
            "nrmse": 6.493261239052501e-17,
            "nmse": 4.216244151858163e-33,
            "max_abs": 8.881784197001252e-16
          }
        },
        "independent_FEM_L0": {
          "T": {
            "rmse": 5.9813036626929074e-05,
            "reference_rms": 1.294797982811117,
            "nrmse": 4.619487937189234e-05,
            "nmse": 2.1339668801836845e-09,
            "max_abs": 0.001094220657495093
          }
        },
        "independent_FEM_L1": {
          "T": {
            "rmse": 3.148477437227098e-06,
            "reference_rms": 1.294797982811117,
            "nrmse": 2.4316360382269707e-06,
            "nmse": 5.912853822404158e-12,
            "max_abs": 4.3879964448656494e-05
          }
        },
        "independent_FEM_L2": {
          "T": {
            "rmse": 1.828727121031592e-06,
            "reference_rms": 1.294797982811117,
            "nrmse": 1.412364820851257e-06,
            "nmse": 1.9947743871782034e-12,
            "max_abs": 5.477922324637063e-06
          }
        }
      }
    },
    {
      "task": "cc-fully-developed-turbulent-channel-flow",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-fully-developed-turbulent-channel-flow/author/data-evidence/certificate.json",
        "sha256": "6c2ac0e6129163b73a242f9a650acbbc3f5204e9cc4fa19a1a68c8215302b5c5",
        "size_bytes": 3380
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Fully_Developed_Turbulent_Channel_Flow",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Fully_Developed_Turbulent_Channel_Flow",
      "development_case_id": "C17-base",
      "selected_reference_sha256": "fc1231b9b7540e9b45a973ea0cbf86271f6861926c6ff38db9d33cb1b5cf01e5",
      "source_reference_sha256": "fc1231b9b7540e9b45a973ea0cbf86271f6861926c6ff38db9d33cb1b5cf01e5",
      "reference_hash_match": true,
      "numerical_validation_sha256": "99dd9ef2f4f4285866ca961fab33b890dc53b92b8470e46027414cb371dfdaaf",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "truncation_64_128": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 17.79113420419274,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "truncation_128_256": {
          "u": {
            "rmse": 0.0,
            "reference_rms": 17.79113420419274,
            "nrmse": 0.0,
            "nmse": 0.0,
            "max_abs": 0.0
          }
        },
        "independent_flux_BVP": {
          "u": {
            "rmse": 2.085361809962491e-12,
            "reference_rms": 17.79113420419274,
            "nrmse": 1.1721353939711416e-13,
            "nmse": 1.3739013817998832e-26,
            "max_abs": 4.066080805387173e-12
          }
        }
      }
    },
    {
      "task": "cc-lid-driven-cavity",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-lid-driven-cavity/author/data-evidence/certificate.json",
        "sha256": "039ce7e446a06303ef728dc685033621a4603d2557c9ae1ec43aff3d58c0bf03",
        "size_bytes": 9301
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Lid_Driven_Cavity",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Lid_Driven_Cavity",
      "development_case_id": "C18-base",
      "selected_reference_sha256": "d5e9e2085276cf7e95b0d06659a597ffae3007ac090979f6f5428e084821260f",
      "source_reference_sha256": "d5e9e2085276cf7e95b0d06659a597ffae3007ac090979f6f5428e084821260f",
      "reference_hash_match": true,
      "numerical_validation_sha256": "65486858308d3b73c85ed16f423b7f0161d69b9c6baf567a4fd407a0af4286c0",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.0016553560589993473,
            "reference_rms": 0.214449357526454,
            "nrmse": 0.007719100108729149,
            "nmse": 5.958450648858237e-05,
            "max_abs": 0.030854106602247078
          },
          "v": {
            "rmse": 0.0015111957211817735,
            "reference_rms": 0.1361491294900743,
            "nrmse": 0.011099562126043152,
            "nmse": 0.00012320027938989158,
            "max_abs": 0.03208930260106996
          },
          "p": {
            "rmse": 0.015989177106850605,
            "reference_rms": 0.7055672197698121,
            "nrmse": 0.022661451182591785,
            "nmse": 0.0005135413697009906,
            "max_abs": 0.4873559582338842
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.0003986312708036552,
            "reference_rms": 0.21442565266596048,
            "nrmse": 0.0018590652090711202,
            "nmse": 3.456123451578648e-06,
            "max_abs": 0.008034352643474461
          },
          "v": {
            "rmse": 0.0003540651352558204,
            "reference_rms": 0.13636912919358948,
            "nrmse": 0.002596373074680193,
            "nmse": 6.7411531429242785e-06,
            "max_abs": 0.007264194852545036
          },
          "p": {
            "rmse": 0.006169240989014244,
            "reference_rms": 0.7100963572714676,
            "nrmse": 0.008687892742781334,
            "nmse": 7.547948031007257e-05,
            "max_abs": 0.1779275003357128
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.1114088686945315e-05,
            "reference_rms": 0.2144333567004048,
            "nrmse": 9.846457198562081e-05,
            "nmse": 9.695271936311503e-09,
            "max_abs": 5.730659586222764e-05
          },
          "v": {
            "rmse": 1.9554218056577683e-05,
            "reference_rms": 0.13638490307194975,
            "nrmse": 0.00014337523887275025,
            "nmse": 2.0556459121818194e-08,
            "max_abs": 4.777526250857034e-05
          },
          "p": {
            "rmse": 1.4368968448620426e-05,
            "reference_rms": 0.7100937321199979,
            "nrmse": 2.023531232379929e-05,
            "nmse": 4.0946786484170346e-10,
            "max_abs": 4.741564707261281e-05
          }
        },
        "independent_OpenFOAM_N64": {
          "u": {
            "rmse": 0.0004772701783528552,
            "reference_rms": 0.2144333567004048,
            "nrmse": 0.0022257273107918205,
            "nmse": 4.953862062004589e-06,
            "max_abs": 0.005955212530408649
          },
          "v": {
            "rmse": 0.0005168511352058767,
            "reference_rms": 0.13638490307194975,
            "nrmse": 0.00378965063994812,
            "nmse": 1.4361451972859196e-05,
            "max_abs": 0.006702217187738946
          },
          "p": {
            "rmse": 0.005215851908274923,
            "reference_rms": 0.7100937321199979,
            "nrmse": 0.0073453005882799455,
            "nmse": 5.3953440732185715e-05,
            "max_abs": 0.11467298832998196
          }
        },
        "independent_OpenFOAM_N128": {
          "u": {
            "rmse": 0.0005764287073097158,
            "reference_rms": 0.2144333567004048,
            "nrmse": 0.002688148505342255,
            "nmse": 7.2261423867738e-06,
            "max_abs": 0.009679520467583205
          },
          "v": {
            "rmse": 0.0005819190477667657,
            "reference_rms": 0.13638490307194975,
            "nrmse": 0.004266740927034825,
            "nmse": 1.8205078138434002e-05,
            "max_abs": 0.0111842013483201
          },
          "p": {
            "rmse": 0.004256213806891872,
            "reference_rms": 0.7100937321199979,
            "nrmse": 0.005993876039695305,
            "nmse": 3.592654997923347e-05,
            "max_abs": 0.1118041651702999
          }
        }
      }
    },
    {
      "task": "cc-flow-past-circular-cylinder",
      "alias": "001",
      "source": {
        "locator": "benchmark:runs/cfdcodebench-local-20261019/local-pool/cc-flow-past-circular-cylinder/C19-base/certification.json",
        "sha256": "0fa4dcbe4cc56d4539a499729dd643152ea8b9727028bd2e3cda2526d59082c2",
        "size_bytes": 4195
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:cc-flow-past-circular-cylinder",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "cc-flow-past-circular-cylinder",
      "development_case_id": "C19-base",
      "selected_reference_sha256": "6dbc24e7f9fa1567ad96232a73bc44cd213907dfaabcbe74586c5b148a637775",
      "source_reference_sha256": "6dbc24e7f9fa1567ad96232a73bc44cd213907dfaabcbe74586c5b148a637775",
      "reference_hash_match": true,
      "numerical_validation_sha256": "0fa4dcbe4cc56d4539a499729dd643152ea8b9727028bd2e3cda2526d59082c2",
      "status": "verified_with_stated_limits",
      "limitations": [
        "OpenFOAM psi/omega are reconstructed from velocity; reconstruction and exterior streamfunction closure require separate audit",
        "Pairwise differences are verification evidence, not a rigorous exact-solution error bound; prior NRMSE<=0.01 failures are retained in historical evidence."
      ],
      "checks": {
        "space_L0_L1": {
          "psi": {
            "rmse": 0.0046598407954275755,
            "reference_rms": 20.603787443448155,
            "nrmse": 0.0002261642820873387,
            "nmse": 5.115028249208131e-08,
            "max_abs": 0.02632663494517473
          },
          "omega": {
            "rmse": 0.04664701133739954,
            "reference_rms": 0.42507235723050274,
            "nrmse": 0.10973899041876393,
            "nmse": 0.012042646018129563,
            "max_abs": 1.6905186156245016
          }
        },
        "space_L1_L2": {
          "psi": {
            "rmse": 0.0011668433768644917,
            "reference_rms": 20.60374216961855,
            "nrmse": 5.6632594567460284e-05,
            "nmse": 3.2072507674423323e-09,
            "max_abs": 0.006936658277375329
          },
          "omega": {
            "rmse": 0.012502471174888457,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.029410131601336213,
            "nmse": 0.000864955840807915,
            "max_abs": 0.8370335709577041
          }
        },
        "independent_FEM_L0_dt1": {
          "psi": {
            "rmse": 0.009817488880660821,
            "reference_rms": 20.60374216961855,
            "nrmse": 0.0004764905714621733,
            "nmse": 2.270432646923485e-07,
            "max_abs": 0.14670192378207147
          },
          "omega": {
            "rmse": 0.11209412445847096,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.2636841074012397,
            "nmse": 0.06952930849598851,
            "max_abs": 3.8846281560236235
          }
        },
        "independent_FEM_L1_dt1": {
          "psi": {
            "rmse": 0.0033761618615982393,
            "reference_rms": 20.60374216961855,
            "nrmse": 0.00016386158561897517,
            "nmse": 2.685061924156473e-08,
            "max_abs": 0.04700876345812688
          },
          "omega": {
            "rmse": 0.0344496144954514,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.08103739506806457,
            "nmse": 0.0065670593994175755,
            "max_abs": 1.2493455932005904
          }
        },
        "independent_FEM_L2_dt1": {
          "psi": {
            "rmse": 0.0004977177945651564,
            "reference_rms": 20.60374216961855,
            "nrmse": 2.4156669718914996e-05,
            "nmse": 5.835446919087447e-10,
            "max_abs": 0.005588704849383674
          },
          "omega": {
            "rmse": 0.006442856495570064,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.015155824378449725,
            "nmse": 0.00022969901259041098,
            "max_abs": 0.18441294494061822
          }
        },
        "independent_FEM_L2_dt2": {
          "psi": {
            "rmse": 0.0004975429862817997,
            "reference_rms": 20.60374216961855,
            "nrmse": 2.4148185421163764e-05,
            "nmse": 5.831348591349062e-10,
            "max_abs": 0.005584597079142384
          },
          "omega": {
            "rmse": 0.006438456342537135,
            "reference_rms": 0.42510762428279725,
            "nrmse": 0.01514547369833583,
            "nmse": 0.00022938537354698238,
            "max_abs": 0.18445369896440766
          }
        }
      }
    },
    {
      "task": "cc-1d-kdv-burgers-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-1d-kdv-burgers-equation/author/data-evidence/certificate.json",
        "sha256": "65cc78f6c766c59dd22387792e37ff8498eb8fe83a54ec980c77dfacb3a62cb4",
        "size_bytes": 5399
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:1D_KdV_Burgers_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "1D_KdV_Burgers_Equation",
      "development_case_id": "C20-base",
      "selected_reference_sha256": "5d40c9c70dfdf223b7c63825734c0e9cadb3030c20f624ba5f59f2a94571098c",
      "source_reference_sha256": "5d40c9c70dfdf223b7c63825734c0e9cadb3030c20f624ba5f59f2a94571098c",
      "reference_hash_match": true,
      "numerical_validation_sha256": "26ce81fd353a99914291b07a19e5842c1466a706702764b0576be0b62aca305c",
      "status": "verified_with_stated_limits",
      "limitations": [
        "Space/time checks use the same Dedalus engine and equation case; not an independent solver cross-validation"
      ],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 2.8407823366157268e-05,
            "reference_rms": 0.1753483662977809,
            "nrmse": 0.00016200791581892702,
            "nmse": 2.6246564787992544e-08,
            "max_abs": 9.707635143262755e-05
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 8.496606391767287e-05,
            "reference_rms": 0.17534865172140843,
            "nrmse": 0.00048455498849609525,
            "nmse": 2.34793536876451e-07,
            "max_abs": 0.00015578015275413692
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.132331259219637e-05,
            "reference_rms": 0.1753487121631028,
            "nrmse": 0.00012160518505754535,
            "nmse": 1.4787821032879851e-08,
            "max_abs": 4.000888066159336e-05
          }
        },
        "RK443_vs_SBDF2": {
          "u": {
            "rmse": 7.1238359693456485e-06,
            "reference_rms": 0.1753487121631028,
            "nrmse": 4.062667972559344e-05,
            "nmse": 1.650527105525945e-09,
            "max_abs": 1.360417835601091e-05
          }
        }
      }
    },
    {
      "task": "cc-2d-rayleigh-benard-convection",
      "alias": "001",
      "source": {
        "locator": "benchmark:runs/cfdcodebench-local-20261019/local-pool/cc-2d-rayleigh-benard-convection/C21-base/certification.json",
        "sha256": "2b72ef43855cd2692786838d4d88bc6d26ce05a840afb4418bdba7d6aeb0e63c",
        "size_bytes": 3309
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Rayleigh_Benard_Convection",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Rayleigh_Benard_Convection",
      "development_case_id": "C21-base",
      "selected_reference_sha256": "1de912b495ad711ef564c7479d06564dace52335fed735fbbe63090557d6f91d",
      "source_reference_sha256": "1de912b495ad711ef564c7479d06564dace52335fed735fbbe63090557d6f91d",
      "reference_hash_match": true,
      "numerical_validation_sha256": "2b72ef43855cd2692786838d4d88bc6d26ce05a840afb4418bdba7d6aeb0e63c",
      "status": "verified_with_stated_limits",
      "limitations": [
        "Space/time checks use the same Dedalus engine and equation case; not an independent solver cross-validation"
      ],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.00314624572379992,
            "reference_rms": 0.20259284027234906,
            "nrmse": 0.015529895921150854,
            "nmse": 0.0002411776673217779,
            "max_abs": 0.01008575706642345
          },
          "w": {
            "rmse": 0.00276585674722019,
            "reference_rms": 0.19688409295176537,
            "nrmse": 0.014048147342699734,
            "nmse": 0.0001973504437622016,
            "max_abs": 0.009953223504804543
          },
          "b": {
            "rmse": 0.005939609572474391,
            "reference_rms": 0.5182872243204023,
            "nrmse": 0.011460073283231379,
            "nmse": 0.00013133327965703364,
            "max_abs": 0.010299952201776597
          },
          "p": {
            "rmse": 0.001410006087853857,
            "reference_rms": 0.14919813319914188,
            "nrmse": 0.009450561194166247,
            "nmse": 8.931310688468096e-05,
            "max_abs": 0.0028859529501063796
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 0.00040414487707124235,
            "reference_rms": 0.2028261809731732,
            "nrmse": 0.001992567602131682,
            "nmse": 3.970325649064801e-06,
            "max_abs": 0.0010853591389289319
          },
          "w": {
            "rmse": 0.00037633806359418974,
            "reference_rms": 0.19711383392793866,
            "nrmse": 0.0019092422692755919,
            "nmse": 3.6452060427886118e-06,
            "max_abs": 0.0008307045301639282
          },
          "b": {
            "rmse": 0.0005602467516189164,
            "reference_rms": 0.5183149112678805,
            "nrmse": 0.0010809003164668058,
            "nmse": 1.168345494138041e-06,
            "max_abs": 0.0012909622135745535
          },
          "p": {
            "rmse": 0.0001712927549588533,
            "reference_rms": 0.1492310442034827,
            "nrmse": 0.001147835933690101,
            "nmse": 1.317527330670226e-06,
            "max_abs": 0.0003766205060263539
          }
        },
        "half_dt": {
          "u": {
            "rmse": 5.931696040009361e-05,
            "reference_rms": 0.20286074456722175,
            "nrmse": 0.0002924023596908263,
            "nmse": 8.549913995276336e-08,
            "max_abs": 0.0001594432538877255
          },
          "w": {
            "rmse": 5.46725225111877e-05,
            "reference_rms": 0.19714796458983497,
            "nrmse": 0.0002773172049984565,
            "nmse": 7.690483218815594e-08,
            "max_abs": 0.0001182323163395893
          },
          "b": {
            "rmse": 7.801454149367275e-05,
            "reference_rms": 0.5183186296891417,
            "nrmse": 0.0001505146391139008,
            "nmse": 2.2654656587587797e-08,
            "max_abs": 0.0001837708897793333
          },
          "p": {
            "rmse": 2.9391049454039463e-05,
            "reference_rms": 0.14923689539524373,
            "nrmse": 0.00019694224659524894,
            "nmse": 3.8786248493983845e-08,
            "max_abs": 6.628178513207184e-05
          }
        }
      }
    },
    {
      "task": "cc-2d-shear-flow-with-tracer",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-2d-shear-flow-with-tracer/author/data-evidence/certificate.json",
        "sha256": "98672b97d0497d55022040b9420819c8e084600dbb53463c7333f9aadd66097a",
        "size_bytes": 9593
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:2D_Shear_Flow_With_Tracer",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "2D_Shear_Flow_With_Tracer",
      "development_case_id": "C22-base",
      "selected_reference_sha256": "f98db963d005e95216a76f6a73676bc9a733d3851d8333680cc8e39008872d3a",
      "source_reference_sha256": "f98db963d005e95216a76f6a73676bc9a733d3851d8333680cc8e39008872d3a",
      "reference_hash_match": true,
      "numerical_validation_sha256": "9999b615adc6db8bd5a91845d51d44aab626065e96ae501c18f30f096499e07a",
      "status": "verified_with_stated_limits",
      "limitations": [
        "Space/time checks use the same Dedalus engine and equation case; not an independent solver cross-validation"
      ],
      "checks": {
        "space_L0_L1": {
          "u": {
            "rmse": 0.0006263831249206998,
            "reference_rms": 0.4379484492864326,
            "nrmse": 0.001430266794964776,
            "nmse": 2.0456631047788126e-06,
            "max_abs": 0.0023588997809186607
          },
          "w": {
            "rmse": 0.0005620552935634056,
            "reference_rms": 0.07723873314980104,
            "nrmse": 0.007276858004303679,
            "nmse": 5.295266241479852e-05,
            "max_abs": 0.0017686117008610391
          },
          "s": {
            "rmse": 0.008865789468679114,
            "reference_rms": 0.3987273478419459,
            "nrmse": 0.022235217916864534,
            "nmse": 0.0004944049158104536,
            "max_abs": 0.0437428040658855
          },
          "p": {
            "rmse": 0.00011456312050583665,
            "reference_rms": 0.041171713337552325,
            "nrmse": 0.0027825686914356496,
            "nmse": 7.742688522557903e-06,
            "max_abs": 0.0003663445880378244
          }
        },
        "space_L1_L2": {
          "u": {
            "rmse": 1.5162656180900307e-05,
            "reference_rms": 0.4379483454360245,
            "nrmse": 3.4622019557590195e-05,
            "nmse": 1.198684238246158e-09,
            "max_abs": 6.15355452590477e-05
          },
          "w": {
            "rmse": 1.1894781271940488e-05,
            "reference_rms": 0.0772393169298653,
            "nrmse": 0.00015399904795560486,
            "nmse": 2.3715706771232684e-08,
            "max_abs": 3.649600051670518e-05
          },
          "s": {
            "rmse": 0.0002997115500051294,
            "reference_rms": 0.39872423827518216,
            "nrmse": 0.0007516762745641802,
            "nmse": 5.650172217426847e-07,
            "max_abs": 0.001981273833017525
          },
          "p": {
            "rmse": 2.2613562775443302e-06,
            "reference_rms": 0.041172562559389864,
            "nrmse": 5.492386523871108e-05,
            "nmse": 3.016630972760095e-09,
            "max_abs": 6.5497501722106e-06
          }
        },
        "half_dt": {
          "u": {
            "rmse": 2.53430306134044e-08,
            "reference_rms": 0.43794834616308415,
            "nrmse": 5.786762488187844e-08,
            "nmse": 3.3486620094697966e-15,
            "max_abs": 1.1179130679495053e-07
          },
          "w": {
            "rmse": 1.8844965307161036e-08,
            "reference_rms": 0.07723931098506745,
            "nrmse": 2.439815304774573e-07,
            "nmse": 5.952698721412243e-14,
            "max_abs": 7.02074881564485e-08
          },
          "s": {
            "rmse": 8.571585048982768e-07,
            "reference_rms": 0.398724242741874,
            "nrmse": 2.149752668671275e-06,
            "nmse": 4.621436536459268e-12,
            "max_abs": 4.2706801965941565e-06
          },
          "p": {
            "rmse": 5.807731437932489e-07,
            "reference_rms": 0.041172022374359823,
            "nrmse": 1.4106014480234267e-05,
            "nmse": 1.9897964451657884e-10,
            "max_abs": 1.3426768657037735e-06
          }
        }
      }
    },
    {
      "task": "cc-pipe-flow-disk-evp",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-pipe-flow-disk-evp/author/data-evidence/certificate.json",
        "sha256": "2a58e2c3408929693c037fa1f13dc59e8c8281d236fc793121722b2c4e6bc2a7",
        "size_bytes": 4902
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Pipe_Flow_Disk_EVP",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Pipe_Flow_Disk_EVP",
      "development_case_id": "C23-base",
      "selected_reference_sha256": "875741e3117f9f50d304a7c8acb468d040e2e5827fbedc68ff410bcc94661458",
      "source_reference_sha256": "875741e3117f9f50d304a7c8acb468d040e2e5827fbedc68ff410bcc94661458",
      "reference_hash_match": true,
      "numerical_validation_sha256": "5b1778236d9ac37db62b4d8e9f73aa7af5fa068744aa73f4d400b1e275adde0a",
      "status": "verified_with_stated_limits",
      "limitations": [
        {
          "independent_Galerkin_mass_condition": 55200661980102.74,
          "note": "Ill-conditioning recorded; convergence at order32/48 is required along with residuals"
        }
      ],
      "checks": {
        "space_L0_L1": {
          "s": {
            "rmse": 1.9333192866066717e-08,
            "reference_rms": 0.07252741579453673,
            "nrmse": 2.6656392833347066e-07,
            "nmse": 7.105632788857169e-14,
            "max_abs": 1.9333192866066717e-08
          }
        },
        "space_L1_L2": {
          "s": {
            "rmse": 1.0504097591734762e-13,
            "reference_rms": 0.07252741579443168,
            "nrmse": 1.4482933766049358e-12,
            "nmse": 2.0975537047177262e-24,
            "max_abs": 1.0504097591734762e-13
          }
        },
        "independent_Galerkin": {
          "s": {
            "max_abs": 1.2536311433386516e-09
          }
        }
      }
    },
    {
      "task": "cc-lane-emden-equation",
      "alias": "001",
      "source": {
        "locator": "benchmark:qbank/02-fluid-mechanics/2.13-cfdcodebench/cc-lane-emden-equation/author/data-evidence/certificate.json",
        "sha256": "dd2f48e20abeac27e421df2e924daf6ea7997a86d8d6c0a72f2969eac30b1fe6",
        "size_bytes": 5179
      },
      "source_id": "CFDCodeBench:e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2:Lane_Emden_Equation",
      "source_revision": "e37e8b61fbb1f3532dcfd2f2e8ab67e7c91c3ee2",
      "source_problem": "Lane_Emden_Equation",
      "development_case_id": "C24-base",
      "selected_reference_sha256": "915a3d2a056f24632058ef7b7d7cc1c4fa4604f4f9296459a624f093dd726896",
      "source_reference_sha256": "915a3d2a056f24632058ef7b7d7cc1c4fa4604f4f9296459a624f093dd726896",
      "reference_hash_match": true,
      "numerical_validation_sha256": "87be43e234e7ba1597920bb12122ccb321efdc22279d8a0e2ca5d2a10ca2ffb4",
      "status": "verified_with_stated_limits",
      "limitations": [],
      "checks": {
        "space_L0_L1": {
          "f": {
            "rmse": 2.176366090926758e-10,
            "reference_rms": 1.37195500631748,
            "nrmse": 1.586324683320651e-10,
            "nmse": 2.5164260009123633e-20,
            "max_abs": 1.9672438789086755e-08
          }
        },
        "space_L1_L2": {
          "f": {
            "rmse": 1.3425846701783458e-14,
            "reference_rms": 1.3719550063174772,
            "nrmse": 9.785923474138079e-15,
            "nmse": 9.576429824168669e-29,
            "max_abs": 3.4017233474514796e-12
          }
        },
        "independent_regular_IVP": {
          "f": {
            "rmse": 1.2257416954978105e-08,
            "reference_rms": 1.3719550011924542,
            "nrmse": 8.934270398318019e-09,
            "nmse": 7.982118755026161e-17,
            "max_abs": 2.391485106834068e-06
          }
        }
      }
    }
  ],
  "interpretation": "Checks mix analytic agreement, independent solver comparison, and same-engine refinement. Historical check metrics are not new benchmark RMS scores. Limitations are retained.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}

==> supplement/supplement/evidence/heat-conduction-steady-2d.json <==
{
  "scope": "independent_P1_FEM_comparison",
  "source": {
    "locator": "benchmark:runs/release-assembly/ch01/baseline-steady-numerical/report.json",
    "sha256": "aa49c9f0635d33b3f972703f505285e8acf5a73834eae6217b6f280d791b7650",
    "size_bytes": 132429
  },
  "cases": [
    {
      "task": "heat-conduction-steady-2d",
      "alias": "01-constant-dirichlet",
      "selected_reference_sha256": "f0dbb957b1d239ff1218d5c8f7f6eb07d12ac4769c9c3ca2466141c42787fc97",
      "source_reference_sha256": "f0dbb957b1d239ff1218d5c8f7f6eb07d12ac4769c9c3ca2466141c42787fc97",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "02-affine-shifted",
      "selected_reference_sha256": "e6ab6cb3c5951d15bfe4cd2163d6f9a7fa2b4850be23f8862f7c401ba8f90464",
      "source_reference_sha256": "e6ab6cb3c5951d15bfe4cd2163d6f9a7fa2b4850be23f8862f7c401ba8f90464",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "03-bilinear-dirichlet",
      "selected_reference_sha256": "66d1113657cc8440a491f45c4fe105fc16de229877756cfc745285f39d21d078",
      "source_reference_sha256": "66d1113657cc8440a491f45c4fe105fc16de229877756cfc745285f39d21d078",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "04-quadratic-source",
      "selected_reference_sha256": "579a512a4589407eda596f4aa3fd4b847dbebad459e13dd653379b77cc48cad6",
      "source_reference_sha256": "579a512a4589407eda596f4aa3fd4b847dbebad459e13dd653379b77cc48cad6",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "05-anisotropic-quadratic",
      "selected_reference_sha256": "6da2adac68c3350f1e63a141ea6269fcfeae4b5619a3433dc225ed5d9b16a5a3",
      "source_reference_sha256": "6da2adac68c3350f1e63a141ea6269fcfeae4b5619a3433dc225ed5d9b16a5a3",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "06-cubic-source",
      "selected_reference_sha256": "f5c4154ec65492a59abecc0aa227485f0fa8ca7586cbe1a3af265bc019b3d583",
      "source_reference_sha256": "f5c4154ec65492a59abecc0aa227485f0fa8ca7586cbe1a3af265bc019b3d583",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "07-zero-boundary-bubble",
      "selected_reference_sha256": "ac1f9d7385ede7172186cce52141382f2c3f391d66cf4cbb45f76a034183c69c",
      "source_reference_sha256": "ac1f9d7385ede7172186cce52141382f2c3f391d66cf4cbb45f76a034183c69c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "08-harmonic-quartic",
      "selected_reference_sha256": "dc0736dd7ad86bac95066042aebeaefb6f37da1036e5b3ab18dac7a4a01acf20",
      "source_reference_sha256": "dc0736dd7ad86bac95066042aebeaefb6f37da1036e5b3ab18dac7a4a01acf20",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "09-dirichlet-derivative",
      "selected_reference_sha256": "80d80fbf83b0af89c4b5d4648d1f0d658eaca65fad25b55ff4a7f08340fb4e25",
      "source_reference_sha256": "80d80fbf83b0af89c4b5d4648d1f0d658eaca65fad25b55ff4a7f08340fb4e25",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "10-insulated-sides",
      "selected_reference_sha256": "40c35de54d3aff9649984708d9a6fa7cef2cb6e38fee1d74928c4258a6a51ee5",
      "source_reference_sha256": "40c35de54d3aff9649984708d9a6fa7cef2cb6e38fee1d74928c4258a6a51ee5",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "11-signed-heat-flux",
      "selected_reference_sha256": "88a9ab033795d99be04bcdd4d6f024b6334077ca50bfff0992a7c28d1babf085",
      "source_reference_sha256": "88a9ab033795d99be04bcdd4d6f024b6334077ca50bfff0992a7c28d1babf085",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "12-cubic-derivative",
      "selected_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "source_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "13-dirichlet-robin",
      "selected_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "source_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "14-four-operators",
      "selected_reference_sha256": "b4254da7176a26f0507148d686e5269e2da4fcbbf7b40e654c1908f07040dcee",
      "source_reference_sha256": "b4254da7176a26f0507148d686e5269e2da4fcbbf7b40e654c1908f07040dcee",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "15-pure-robin-constant",
      "selected_reference_sha256": "c6570cfa039c35c980ee5dd0eb8686ee3be43d41a45857e241f850e8e5010f1c",
      "source_reference_sha256": "c6570cfa039c35c980ee5dd0eb8686ee3be43d41a45857e241f850e8e5010f1c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "16-pure-robin-quadratic",
      "selected_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "source_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "17-pure-flux-affine-mean",
      "selected_reference_sha256": "3e18882a5da5d2e361e93f9e263d48d6d1ccb97ebbedf6f5855744c5ad7a1c43",
      "source_reference_sha256": "3e18882a5da5d2e361e93f9e263d48d6d1ccb97ebbedf6f5855744c5ad7a1c43",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "18-pure-flux-source-mean",
      "selected_reference_sha256": "6f6eaca3dd3df1c3b6dd53624c9f0b907a655e716161bf034b6d2699371c7eb2",
      "source_reference_sha256": "6f6eaca3dd3df1c3b6dd53624c9f0b907a655e716161bf034b6d2699371c7eb2",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "19-pure-derivative-mean",
      "selected_reference_sha256": "2d05fe9157fd5f19a0afc067f2f3e88a24b2c589b4403d0ed4bd8dbc4335e735",
      "source_reference_sha256": "2d05fe9157fd5f19a0afc067f2f3e88a24b2c589b4403d0ed4bd8dbc4335e735",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "20-robin-flux-no-dirichlet",
      "selected_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "source_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "21-robin-derivative-large-k",
      "selected_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "source_reference_sha256": "a50da679e72fecb630172b4b2134cbfc21914a85a6a4d31e0810d2d6795ecd00",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "22-small-k-flux",
      "selected_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "source_reference_sha256": "af64184b812f2af0f8cdbf10b16a600f933ed52a5cd8da5d3b5abb1ab5c64f58",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "23-long-shifted-domain",
      "selected_reference_sha256": "ee9e3c2bbafddbb01908b341ac5325642efa56fae9bb210b9e4cb4504a4bd179",
      "source_reference_sha256": "ee9e3c2bbafddbb01908b341ac5325642efa56fae9bb210b9e4cb4504a4bd179",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "24-quartic-four-operators",
      "selected_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "source_reference_sha256": "969bc8a78ebaf06e0dedd573099ea589d862392b7f361bc88ee0df4ee83bdefe",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "25-zero-solution",
      "selected_reference_sha256": "51d50e40cfd65cfff11f799947def4189099d7c1fe6bdfcda38fb0856604996c",
      "source_reference_sha256": "51d50e40cfd65cfff11f799947def4189099d7c1fe6bdfcda38fb0856604996c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "26-small-temperature",
      "selected_reference_sha256": "a30777dd694452be46c0565eeb2f9bfc4cc8151ec6e609db4a8a0c08da5ed498",
      "source_reference_sha256": "a30777dd694452be46c0565eeb2f9bfc4cc8151ec6e609db4a8a0c08da5ed498",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "27-sparse-tags",
      "selected_reference_sha256": "27b971af7fa36ec76200c877a823e70912188c65a00e9d7bb3cbd6434c9c5a95",
      "source_reference_sha256": "27b971af7fa36ec76200c877a823e70912188c65a00e9d7bb3cbd6434c9c5a95",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "28-unstructured-quadratic",
      "selected_reference_sha256": "2291ccc75fabeab0d6c5d07949d0f928fcc8b6d2e6a59571e45ab9d011cc4d13",
      "source_reference_sha256": "2291ccc75fabeab0d6c5d07949d0f928fcc8b6d2e6a59571e45ab9d011cc4d13",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "29-bubble-coarser",
      "selected_reference_sha256": "c4edf029cf78ed3204e425e7d01bf36f394f7d8708ace9c6a9b0fa2c3ac2340f",
      "source_reference_sha256": "c4edf029cf78ed3204e425e7d01bf36f394f7d8708ace9c6a9b0fa2c3ac2340f",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "30-bubble-refined",
      "selected_reference_sha256": "aa02aa62a7a5fc31e3b472839c518e50b80e5e7905d07f8d14228130b796a2b6",
      "source_reference_sha256": "aa02aa62a7a5fc31e3b472839c518e50b80e5e7905d07f8d14228130b796a2b6",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "31-quartic-pure-flux",
      "selected_reference_sha256": "e8a93fce822176ed9ceeddcc7fdcc8bb0e0a5fd7b84fe29110a036e80fc97c03",
      "source_reference_sha256": "e8a93fce822176ed9ceeddcc7fdcc8bb0e0a5fd7b84fe29110a036e80fc97c03",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-steady-2d",
      "alias": "32-rotated-boundary-roles",
      "selected_reference_sha256": "f39bffd5b35ff845e9698194b32d7317f09eb7d26e304b5ad7c42769ca36f5e0",
      "source_reference_sha256": "f39bffd5b35ff845e9698194b32d7317f09eb7d26e304b5ad7c42769ca36f5e0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.01,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    }
  ],
  "interpretation": "Existing comparison under the recorded historical pointwise condition. No new RMS score or exact error bound is inferred.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/evidence/heat-conduction-transient-2d.json <==
{
  "scope": "independent_P1_FEM_comparison",
  "source": {
    "locator": "benchmark:runs/release-assembly/ch01/baseline-transient/report.json",
    "sha256": "f779333603543b60de8500993f4914839b4a9de6c70818c471e8d0635a9c7891",
    "size_bytes": 169861
  },
  "cases": [
    {
      "task": "heat-conduction-transient-2d",
      "alias": "01-zero",
      "selected_reference_sha256": "cffbb29d0fffd6e1c6b625964f2aa42a86a80c2625cc4e76f073dff4c6b35980",
      "source_reference_sha256": "cffbb29d0fffd6e1c6b625964f2aa42a86a80c2625cc4e76f073dff4c6b35980",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "02-insulated-constant",
      "selected_reference_sha256": "a50e719c9c6bce7bc8d9aa519d02e933639c698c5a7084b4b4eed207a16dbbc0",
      "source_reference_sha256": "a50e719c9c6bce7bc8d9aa519d02e933639c698c5a7084b4b4eed207a16dbbc0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "03-smooth-cooling",
      "selected_reference_sha256": "1cbfd084578bcaf97fdf1eeec5f99e06769dbaf87a838bf25e51a6df5658c3e0",
      "source_reference_sha256": "1cbfd084578bcaf97fdf1eeec5f99e06769dbaf87a838bf25e51a6df5658c3e0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "04-polynomial-bump",
      "selected_reference_sha256": "6476d817c61c14091bc4e1d97e555cff62b58228fe7be5591a8909832e802be5",
      "source_reference_sha256": "6476d817c61c14091bc4e1d97e555cff62b58228fe7be5591a8909832e802be5",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "05-two-hotspots",
      "selected_reference_sha256": "00ec00ae96f54a284915ba2ac8b50a0e206176536ed92cf3fa65018549f77ee6",
      "source_reference_sha256": "00ec00ae96f54a284915ba2ac8b50a0e206176536ed92cf3fa65018549f77ee6",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "06-localized-hotspot",
      "selected_reference_sha256": "e1efef582fc4f52ff59e1341fd69e3397e71cba1e39cdbd767a587b3fce5123f",
      "source_reference_sha256": "e1efef582fc4f52ff59e1341fd69e3397e71cba1e39cdbd767a587b3fce5123f",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "07-signed-pattern",
      "selected_reference_sha256": "901c94d502f8212e86b98b9ae04243699cab8cbaaaf466d938a6a9fb11e3a969",
      "source_reference_sha256": "901c94d502f8212e86b98b9ae04243699cab8cbaaaf466d938a6a9fb11e3a969",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "08-short-wavelength",
      "selected_reference_sha256": "c8d14d5f3e97528d4d75c6e29a7579d7a654780f97a8242bc7eb7451ce84d1ab",
      "source_reference_sha256": "c8d14d5f3e97528d4d75c6e29a7579d7a654780f97a8242bc7eb7451ce84d1ab",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "09-dirichlet-neumann",
      "selected_reference_sha256": "400d12fc1c001d7358eeba8ff8a848ff70cf6686e0d0834edd51561aca82e527",
      "source_reference_sha256": "400d12fc1c001d7358eeba8ff8a848ff70cf6686e0d0834edd51561aca82e527",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "10-reversed-natural",
      "selected_reference_sha256": "7d9aebacef92a5e7b242056220068178ef0a34d5bad375fd8392ca1931ca9087",
      "source_reference_sha256": "7d9aebacef92a5e7b242056220068178ef0a34d5bad375fd8392ca1931ca9087",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "11-one-insulated-axis",
      "selected_reference_sha256": "33fc61392206988e93d031a93a52c940d4bf9d4712f8d94dc387905e3ad0e47c",
      "source_reference_sha256": "33fc61392206988e93d031a93a52c940d4bf9d4712f8d94dc387905e3ad0e47c",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "12-other-insulated-axis",
      "selected_reference_sha256": "d1bbccb14537f7373a22152bc8d33dc0a586e7bb397a53da2a04542d92859abe",
      "source_reference_sha256": "d1bbccb14537f7373a22152bc8d33dc0a586e7bb397a53da2a04542d92859abe",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "13-four-robin",
      "selected_reference_sha256": "29ccbdf65e2179010775e3ba2029ed6c0cacd5737842a292a50dfec5c64b398f",
      "source_reference_sha256": "29ccbdf65e2179010775e3ba2029ed6c0cacd5737842a292a50dfec5c64b398f",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "14-dirichlet-robin",
      "selected_reference_sha256": "93ca18569db3deb404b9f3a8a70928d504782c2d9248f166699e37ce061b74eb",
      "source_reference_sha256": "93ca18569db3deb404b9f3a8a70928d504782c2d9248f166699e37ce061b74eb",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "15-four-operators",
      "selected_reference_sha256": "e7721963ddf80645bc20dda6684f944ede539009ea09a353463b50986c29fdad",
      "source_reference_sha256": "e7721963ddf80645bc20dda6684f944ede539009ea09a353463b50986c29fdad",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "16-robin-flux",
      "selected_reference_sha256": "fb977e2a743d0d241fb6ee9b855c4f6adf6d631f595c8ab9d0fb9e939a7f28d9",
      "source_reference_sha256": "fb977e2a743d0d241fb6ee9b855c4f6adf6d631f595c8ab9d0fb9e939a7f28d9",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "17-weak-robin",
      "selected_reference_sha256": "ebfff37753383c0c817e71e2fa90e01f8d1d08e34d003cf1a2636a63e352c752",
      "source_reference_sha256": "ebfff37753383c0c817e71e2fa90e01f8d1d08e34d003cf1a2636a63e352c752",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "18-fast-diffusion",
      "selected_reference_sha256": "aa7d122ec43afec55bb4b13d0fd02bbead7a923a7d233545c2c7804f4faff5ec",
      "source_reference_sha256": "aa7d122ec43afec55bb4b13d0fd02bbead7a923a7d233545c2c7804f4faff5ec",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "19-slow-diffusion",
      "selected_reference_sha256": "f3df787e3990cbd9a1a29b512a8ec9f00ff7872c153b01ef1b6a9c22958522b2",
      "source_reference_sha256": "f3df787e3990cbd9a1a29b512a8ec9f00ff7872c153b01ef1b6a9c22958522b2",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "20-shifted-rectangle",
      "selected_reference_sha256": "580e5dcf80ca08c48ec4c1f30024ba8e2b517ed2eef0998b00950177041f7f81",
      "source_reference_sha256": "580e5dcf80ca08c48ec4c1f30024ba8e2b517ed2eef0998b00950177041f7f81",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "21-sparse-tags",
      "selected_reference_sha256": "0102c3dce5b8a73114b2bdb4ecd62eade586e3a1396cbb87eac70e673611210e",
      "source_reference_sha256": "0102c3dce5b8a73114b2bdb4ecd62eade586e3a1396cbb87eac70e673611210e",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "22-unstructured",
      "selected_reference_sha256": "15f67d9297bb4b53294308b3464da995fe1c0c750824d60e9bfc8dc67d8c4c53",
      "source_reference_sha256": "15f67d9297bb4b53294308b3464da995fe1c0c750824d60e9bfc8dc67d8c4c53",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "23-initial-boundary-layer",
      "selected_reference_sha256": "ff73dfedc16ab2e286ce159ca733d85d4681e83b915c49d7e3238291132252b0",
      "source_reference_sha256": "ff73dfedc16ab2e286ce159ca733d85d4681e83b915c49d7e3238291132252b0",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    },
    {
      "task": "heat-conduction-transient-2d",
      "alias": "24-insulated-gradient",
      "selected_reference_sha256": "31c21eb6b81ffcd81c0dec3a777767664a399aa56ea6e9b2447c28a9ab125f0d",
      "source_reference_sha256": "31c21eb6b81ffcd81c0dec3a777767664a399aa56ea6e9b2447c28a9ab125f0d",
      "reference_hash_match": true,
      "historical_status": "accepted",
      "historical_temperature_condition": {
        "metric": "pointwise",
        "time": "per_time",
        "components": "per_component",
        "atol": 0.02,
        "rtol": 0.0
      },
      "max_reported_temperature_group_value": 0.0
    }
  ],
  "interpretation": "Existing comparison under the recorded historical pointwise condition. No new RMS score or exact error bound is inferred.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/evidence/other-flow-source-assembly.json <==
{
  "scope": "source_binding_and_assembly_only_no_numerical_validation",
  "sources": [
    {
      "locator": "benchmark:qbank/design/reviews/release-assembly-rc2-2026-10-23/local-flow-selection.json",
      "sha256": "88fbd054e5ca7e48d0f2db4c1c442fdf016f813aeb32412cc7f2d4ed2dee0867",
      "size_bytes": 230031
    },
    {
      "locator": "benchmark:qbank/design/reviews/release-assembly-rc2-2026-10-23/new-flow-report.json",
      "sha256": "d377266ca3b375dd2be18f6f5506c1afb2af001a24454887ef3f643a22a48372",
      "size_bytes": 124464
    }
  ],
  "cases": [
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "64e449ec5f0a878473523bd74aceb91800e90b00983e579483b5801f3bda4a3d",
      "source_reference_sha256": "64e449ec5f0a878473523bd74aceb91800e90b00983e579483b5801f3bda4a3d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-01-lid_start",
      "source_description": "方腔；顶壁从静止线性加速；黏性启动与主涡形成",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "03a96676a06c218322d8ec3ac17dd1b8863dbe7f354b6fd50eb307b310efea8f",
      "source_reference_sha256": "03a96676a06c218322d8ec3ac17dd1b8863dbe7f354b6fd50eb307b310efea8f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-02-velocity_reservoir",
      "source_description": "带偏心方柱直通道；速度入口线性启动、完整储槽牵引出口、无滑移侧壁；开边界及压力出口的完整牵引语义",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "dd58b58be7a5b7ba281ae32cdbac83e8713c4f81a4ccadaaf66ac48e630bf114",
      "source_reference_sha256": "dd58b58be7a5b7ba281ae32cdbac83e8713c4f81a4ccadaaf66ac48e630bf114",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-03-traction_channel",
      "source_description": "直通道；两端显式总牵引的分段线性压差驱动；完整矢量牵引、无额外压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "d29a877bac39cf6a2a5d76486f3636cc2316736ef523c59ce72a3c84bfcceb93",
      "source_reference_sha256": "d29a877bac39cf6a2a5d76486f3636cc2316736ef523c59ce72a3c84bfcceb93",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-04-periodic_acceleration",
      "source_description": "周期直通道；周期端面、无滑移壁、时变全域加速度；周期无压力跳跃，体力驱动及均值压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "a18260bdcd61e467c8c8d2d4c284a2cd372cbda264b78f890f7d345796e52538",
      "source_reference_sha256": "a18260bdcd61e467c8c8d2d4c284a2cd372cbda264b78f890f7d345796e52538",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-05-symmetry_channel",
      "source_description": "通道对称半域；速度入口、牵引出口、一个平面对称边界；对称重建与无回流保证",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "b3b5941b1323bfe1246fbdea4f40bd5c735377dfa8b3188fb67b976ff1c58797",
      "source_reference_sha256": "b3b5941b1323bfe1246fbdea4f40bd5c735377dfa8b3188fb67b976ff1c58797",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-06-slip_vortex",
      "source_description": "全滑移方盒；满足无穿透及零切向牵引的非零涡初态；滑移和物理初态，不用零初态覆盖全部瞬态",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "9b93f1ac5213dd5eb9f13a9b26c113b002cc6f09893cc2478377a4bee65f0874",
      "source_reference_sha256": "9b93f1ac5213dd5eb9f13a9b26c113b002cc6f09893cc2478377a4bee65f0874",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-07-spatial_force",
      "source_description": "非对称封闭域；空间非均匀非保守体加速度，时间按previous分段保持；静壁、点压力规范；分布源项、非线性时间采样和点规范；给定体力不补造其他源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "18725628027bc1fa978f88ae25ad5c75fbb906f81aa382251c0ca9a803ff0f06",
      "source_reference_sha256": "18725628027bc1fa978f88ae25ad5c75fbb906f81aa382251c0ca9a803ff0f06",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-08-obstacle_flux",
      "source_description": "直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；流量全边界归一化、内孔、真实面平均与整体流率/载荷",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "009",
      "selected_reference_sha256": "0af6239380b5d0483aabd3c02ac1534bd15394d5ab613db0feaaa3b603288e7f",
      "source_reference_sha256": "0af6239380b5d0483aabd3c02ac1534bd15394d5ab613db0feaaa3b603288e7f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-09-pulse",
      "source_description": "方腔；顶壁加速、保持、减速至静止；驱动撤去后的涡衰减；稳态题改为分段顶壁驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-2d",
      "alias": "010",
      "selected_reference_sha256": "5327ddd6f29b70730643fd3d0dfe41f9e104b65adef06b8a1e9857989d389235",
      "source_reference_sha256": "5327ddd6f29b70730643fd3d0dfe41f9e104b65adef06b8a1e9857989d389235",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-2-10-reversal",
      "source_description": "方腔；顶壁正向启动后反向；流向反转的记忆；稳态题改为不等速反向双壁",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "e12f69e2f0e08da10ef9e3046341068ac920945bfe6325af1be23271037c16d9",
      "source_reference_sha256": "e12f69e2f0e08da10ef9e3046341068ac920945bfe6325af1be23271037c16d9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-01-lid_start",
      "source_description": "方腔；顶壁从静止线性加速；黏性启动与主涡形成",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "1c21d1ec58c827af6db18e5ed9f0ca5858dfdad239ad2a6c1f6b542cc3068dce",
      "source_reference_sha256": "1c21d1ec58c827af6db18e5ed9f0ca5858dfdad239ad2a6c1f6b542cc3068dce",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-02-velocity_reservoir",
      "source_description": "带偏心方柱直通道；速度入口线性启动、完整储槽牵引出口、无滑移侧壁；开边界及压力出口的完整牵引语义",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "d7bf085d4eb88005398d88f74154e18359db4758713234396d1f71b9318a4312",
      "source_reference_sha256": "d7bf085d4eb88005398d88f74154e18359db4758713234396d1f71b9318a4312",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-03-traction_channel",
      "source_description": "直通道；两端显式总牵引的分段线性压差驱动；完整矢量牵引、无额外压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "661eeedfbb0e7c8c2928d05e52dd684dd850695e8706c53d4c933ad61fe3ebc3",
      "source_reference_sha256": "661eeedfbb0e7c8c2928d05e52dd684dd850695e8706c53d4c933ad61fe3ebc3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-04-periodic_acceleration",
      "source_description": "周期直通道；周期端面、无滑移壁、时变全域加速度；周期无压力跳跃，体力驱动及均值压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "002908d1b6f7dcad07efd3e5395639de61888e93f26e397324b1881623cce63a",
      "source_reference_sha256": "002908d1b6f7dcad07efd3e5395639de61888e93f26e397324b1881623cce63a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-05-symmetry_channel",
      "source_description": "通道对称半域；速度入口、牵引出口、一个平面对称边界；对称重建与无回流保证",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "f4e8ee15df6bd1f479912ba614cd175eff946c3cb624fd743854a3e9bbc2110d",
      "source_reference_sha256": "f4e8ee15df6bd1f479912ba614cd175eff946c3cb624fd743854a3e9bbc2110d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-06-slip_vortex",
      "source_description": "全滑移方盒；满足无穿透及零切向牵引的非零涡初态；滑移和物理初态，不用零初态覆盖全部瞬态",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "5cde7cb1658ec22bee58ade03edd505d1f42eb2b18ef6419de9831e6a344603d",
      "source_reference_sha256": "5cde7cb1658ec22bee58ade03edd505d1f42eb2b18ef6419de9831e6a344603d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-07-spatial_force",
      "source_description": "非对称封闭域；空间非均匀非保守体加速度，时间按previous分段保持；静壁、点压力规范；分布源项、非线性时间采样和点规范；给定体力不补造其他源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "3be5b26aef0e115d4bd6a188e91d05036f82db448e98b3e0c88964d709e2cd13",
      "source_reference_sha256": "3be5b26aef0e115d4bd6a188e91d05036f82db448e98b3e0c88964d709e2cd13",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-08-obstacle_flux",
      "source_description": "直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；流量全边界归一化、内孔、真实面平均与整体流率/载荷",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "da88d3d06573e01b12ebe9c7b36a29f79f3111c4d3ed1728c876ad2521155421",
      "source_reference_sha256": "da88d3d06573e01b12ebe9c7b36a29f79f3111c4d3ed1728c876ad2521155421",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-09-pulse",
      "source_description": "方腔；顶壁加速、保持、减速至静止；驱动撤去后的涡衰减；稳态题改为分段顶壁驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-incompressible-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "227f49b3965571db242a38b1915af77ec22cd953d3a92f5a6dc8105b737d5b82",
      "source_reference_sha256": "227f49b3965571db242a38b1915af77ec22cd953d3a92f5a6dc8105b737d5b82",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-4-10-reversal",
      "source_description": "方腔；顶壁正向启动后反向；流向反转的记忆；稳态题改为不等速反向双壁",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "ba213fa0239107c94da610e83332f4029af9c537babdd79c46114aaca7faf12c",
      "source_reference_sha256": "ba213fa0239107c94da610e83332f4029af9c537babdd79c46114aaca7faf12c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-02-power_law_thickening",
      "source_description": "周期通道；剪切增稠截断幂律、体力驱动；增稠、周期无压差及体源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "ac095b592835dd896ee85382ce7797d9778508f4b31e89bd7e46c749e0d44f88",
      "source_reference_sha256": "ac095b592835dd896ee85382ce7797d9778508f4b31e89bd7e46c749e0d44f88",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-03-cross_obstacle_flux",
      "source_description": "带偏心方柱通道；Cross、带shape的流量入口及储槽牵引出口；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "9537c867766ce1e07eabbb23443b1286393d63108318b1ce52de3f6119663fec",
      "source_reference_sha256": "9537c867766ce1e07eabbb23443b1286393d63108318b1ce52de3f6119663fec",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "source_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "3e84193c33b119b1986e0735bd64cf1c4f7d26cef2e336a6657982c51406d7d0",
      "source_reference_sha256": "3e84193c33b119b1986e0735bd64cf1c4f7d26cef2e336a6657982c51406d7d0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "69fa02884b5717f31f66ba4a8addb92c76aeb7aeeb1382da2733c05373794c4e",
      "source_reference_sha256": "69fa02884b5717f31f66ba4a8addb92c76aeb7aeeb1382da2733c05373794c4e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-08-carreau_pulse",
      "source_description": "方腔；Carreau、相向分段壁速；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "source_reference_sha256": "e94668a4dd6adb975814ceefe96256ea32739bbd425c6a54220123647891bc27",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "d1ca94926bc1b62902127fe99f46e1b2e93716ce43785a43fcd07c918dc41ab6",
      "source_reference_sha256": "d1ca94926bc1b62902127fe99f46e1b2e93716ce43785a43fcd07c918dc41ab6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-5-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、稳态不等速多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "25527597e9ccc56a92049ff6bcd740b5654ea499534a30cb9295505dd8c7cdc7",
      "source_reference_sha256": "25527597e9ccc56a92049ff6bcd740b5654ea499534a30cb9295505dd8c7cdc7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-02-power_law_thickening",
      "source_description": "周期通道；剪切增稠截断幂律、体力驱动；增稠、周期无压差及体源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "b33fcf0527568021b5653bdd3403fe31da1b1b00627df4920de794e232842248",
      "source_reference_sha256": "b33fcf0527568021b5653bdd3403fe31da1b1b00627df4920de794e232842248",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-03-cross_obstacle_flux",
      "source_description": "Cross直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "101f656b17b8a44981d705e1889a4209c55529125a0cc3d80b1f92e66fea6d56",
      "source_reference_sha256": "101f656b17b8a44981d705e1889a4209c55529125a0cc3d80b1f92e66fea6d56",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "source_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "9e8997dc5a00b94d0140310f6163d82489de86c97fd4aa50d2cdac5a964ff64c",
      "source_reference_sha256": "9e8997dc5a00b94d0140310f6163d82489de86c97fd4aa50d2cdac5a964ff64c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "7242e61ae02e40c608700457c20ac8db91af853fb7dec2e33846bdd08a8a1e29",
      "source_reference_sha256": "7242e61ae02e40c608700457c20ac8db91af853fb7dec2e33846bdd08a8a1e29",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-08-carreau_pulse",
      "source_description": "方腔；Carreau、分段线性壁速脉冲和相容物理初速度；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "source_reference_sha256": "891bc46c03e864fae908e77eb30d039814a6a88f8ffa4cf7122e99e7334bfeae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "7c06cabc15dba9ec5f67f927008d1e5f411768946e483fc08f65d9a4416478b6",
      "source_reference_sha256": "7c06cabc15dba9ec5f67f927008d1e5f411768946e483fc08f65d9a4416478b6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-6-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、非零相容物理初速度和多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "943feccb08a08f5e2635ca98d450de61bafff4ccbf3cff11235083a5eca61454",
      "source_reference_sha256": "943feccb08a08f5e2635ca98d450de61bafff4ccbf3cff11235083a5eca61454",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-03-cross_obstacle_flux",
      "source_description": "带偏心方柱通道；Cross、带shape的流量入口及储槽牵引出口；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "5bc588322dcf398b32c0823ef60d9e4818856bffaa813c93a9c65d4dae02220e",
      "source_reference_sha256": "5bc588322dcf398b32c0823ef60d9e4818856bffaa813c93a9c65d4dae02220e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "source_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "fa13d460f1076cf9124198a2998b82d320b2bca239aaa529fc74d3222d0b1955",
      "source_reference_sha256": "fa13d460f1076cf9124198a2998b82d320b2bca239aaa529fc74d3222d0b1955",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "2aa3b1f197e4e43f9eef757c06eb50b6bbfc7bd40acfdacf3e78c34d05163491",
      "source_reference_sha256": "2aa3b1f197e4e43f9eef757c06eb50b6bbfc7bd40acfdacf3e78c34d05163491",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-08-carreau_pulse",
      "source_description": "方腔；Carreau、相向分段壁速；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "source_reference_sha256": "ee138af3bda3e1e2c63f2d613e7af30715cb5653d2074859705045bd15c4ab1e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "ce8d1e30afde7c98959a2e6792ed97220de44baeffc5769b9e7ca65d8ec1ac08",
      "source_reference_sha256": "ce8d1e30afde7c98959a2e6792ed97220de44baeffc5769b9e7ca65d8ec1ac08",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-7-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、稳态不等速多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "74a19c825b2e4c867e86b9d7e03f39da495e6eabc0d652c982227443e5a16374",
      "source_reference_sha256": "74a19c825b2e4c867e86b9d7e03f39da495e6eabc0d652c982227443e5a16374",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-02-power_law_thickening",
      "source_description": "周期通道；剪切增稠截断幂律、体力驱动；增稠、周期无压差及体源",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "5409f0dba944c08db7b38726337e8c0ac224d8437499639b47f9edd8550a974f",
      "source_reference_sha256": "5409f0dba944c08db7b38726337e8c0ac224d8437499639b47f9edd8550a974f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-03-cross_obstacle_flux",
      "source_description": "Cross直通道；严格正流量和后续非均匀shape；滑移侧壁；相容穿流初速度；平台过渡、流率归一化与内孔",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "4064f71c3cbb79c5c175662fad75f00db0fd18a6a1eb58bb97efa5c4e67ad279",
      "source_reference_sha256": "4064f71c3cbb79c5c175662fad75f00db0fd18a6a1eb58bb97efa5c4e67ad279",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-04-carreau_cavity",
      "source_description": "带偏心方柱的Carreau双壁腔；Carreau、上下壁反向驱动；不同剪切层的黏度反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "source_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "48f2df127c3d2da94979228bf67bdbaec9379b3c2f4782de0efe3b4a2fe6f4c7",
      "source_reference_sha256": "48f2df127c3d2da94979228bf67bdbaec9379b3c2f4782de0efe3b4a2fe6f4c7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-07-cross_spatial_force",
      "source_description": "封闭非对称腔；Cross、空间非均匀非保守体加速度、点压力规范；源项、停滞区和点压力规范",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "4164c62408da08017d2daa9a852766ddbc41858ecbcb11c9486a305c38d6e191",
      "source_reference_sha256": "4164c62408da08017d2daa9a852766ddbc41858ecbcb11c9486a305c38d6e191",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-08-carreau_pulse",
      "source_description": "方腔；Carreau、分段线性壁速脉冲和相容物理初速度；低高剪切平台或瞬态黏度调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "source_reference_sha256": "db370aaf46c11093581705cc5d4269ef89d1604de78f143cfe46a581e10242d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-09-yasuda_slip",
      "source_description": "带滑移边界的通道；Carreau–Yasuda、速度入口及储槽牵引出口；滑移条件及非线性流率",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "generalized-newtonian-incompressible-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "cbf815d82bdc622d020c9b01b3fe62fc820f187856c6c693436403f622372157",
      "source_reference_sha256": "cbf815d82bdc622d020c9b01b3fe62fc820f187856c6c693436403f622372157",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-8-10-mixed_initial_or_drive",
      "source_description": "非对称多壁腔；截断幂律、非零相容物理初速度和多壁驱动；不同初态与驱动、混合网格及导数观测",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "9bce856cb62001e26b3c4e87e7a5b6c4aa15ccac9321c8c5dc55bd8424c165b9",
      "source_reference_sha256": "9bce856cb62001e26b3c4e87e7a5b6c4aa15ccac9321c8c5dc55bd8424c165b9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-9-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "2142e4a2732017f82a9aa245898ab39a21a47b9675c93b5a2658bebe14719842",
      "source_reference_sha256": "2142e4a2732017f82a9aa245898ab39a21a47b9675c93b5a2658bebe14719842",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-9-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "69e19a337e80ba5cfc52007b302545036afe43c8a36fea0f40a54490ce3a1def",
      "source_reference_sha256": "69e19a337e80ba5cfc52007b302545036afe43c8a36fea0f40a54490ce3a1def",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-9-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "7998a1429fd29c99b0f93109a2f55123721ccacce8744554afb5bff4b829ee1c",
      "source_reference_sha256": "7998a1429fd29c99b0f93109a2f55123721ccacce8744554afb5bff4b829ee1c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "88870c0722c5db826ae7ea3ad4a015d8be48fd51849af1587dc656b7289ed986",
      "source_reference_sha256": "88870c0722c5db826ae7ea3ad4a015d8be48fd51849af1587dc656b7289ed986",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "089f7072efaa910781fd46407c35dc884a30fd6e558629bfbfcb2d6bf6b41ebf",
      "source_reference_sha256": "089f7072efaa910781fd46407c35dc884a30fd6e558629bfbfcb2d6bf6b41ebf",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "7c72d0ec28da860bf0b1f94cbf8a5f463dd0eca4070e7c7b1f0ccd7dec7a8794",
      "source_reference_sha256": "7c72d0ec28da860bf0b1f94cbf8a5f463dd0eca4070e7c7b1f0ccd7dec7a8794",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-06-ideal_stratified_slip",
      "source_description": "高腔；理想气体、均匀竖直体加速度、滑移壁；封闭质量库存、分层和滑移",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "f07bb84c7943408ef7acee20079e173d143a17982a233f150afd73c1e37626e6",
      "source_reference_sha256": "f07bb84c7943408ef7acee20079e173d143a17982a233f150afd73c1e37626e6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-10-07-barotropic_stratified",
      "source_description": "矩形腔；线性正压、斜向体加速度；非竖直压力和密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "78801da6769dca26f5658632bec3a61701c3570f37d38d7ebd086db838a18d9e",
      "source_reference_sha256": "78801da6769dca26f5658632bec3a61701c3570f37d38d7ebd086db838a18d9e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-11-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "9e836cb68be49ae927d1968dc5cbf9c70f0df3b78487bb137aa532306c65e83b",
      "source_reference_sha256": "9e836cb68be49ae927d1968dc5cbf9c70f0df3b78487bb137aa532306c65e83b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-11-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "fda36f93dccd21a51e9e130a9aaba3f7de342fba5e436e0dbcf427c93d13e9eb",
      "source_reference_sha256": "fda36f93dccd21a51e9e130a9aaba3f7de342fba5e436e0dbcf427c93d13e9eb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-11-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "2c1628393cca016dede087210e7041c09c1a7d2527462325b61415b8d2eb42b7",
      "source_reference_sha256": "2c1628393cca016dede087210e7041c09c1a7d2527462325b61415b8d2eb42b7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-01-ideal_lid",
      "source_description": "方腔；理想气体、顶壁驱动；密度与绝对静压耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "5cdb727bca39b4852e9404d341fc1840fa8206059dd2c4922986b76a46ed3665",
      "source_reference_sha256": "5cdb727bca39b4852e9404d341fc1840fa8206059dd2c4922986b76a46ed3665",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-02-barotropic_lid",
      "source_description": "方腔；线性正压、顶壁驱动；不同于理想气体的状态关系",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "588767ee681d11e0ccea1c0d31f56cba32820e7bb52a53252721c64b0e8b0698",
      "source_reference_sha256": "588767ee681d11e0ccea1c0d31f56cba32820e7bb52a53252721c64b0e8b0698",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-03-ideal_deep",
      "source_description": "深腔；理想气体、侧壁驱动；受限回流中的密度分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "1dc55f777d35ede86aa0fd659ac737d696da58b53b2d39423acb2706e5ecb70e",
      "source_reference_sha256": "1dc55f777d35ede86aa0fd659ac737d696da58b53b2d39423acb2706e5ecb70e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-06-ideal_stratified_slip",
      "source_description": "高腔；理想气体、均匀竖直体加速度、滑移壁；封闭质量库存、分层和滑移",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-isothermal-compressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "a1b027c13212bfe70b061467744552a30230015e0b04d77e5f4d85022a1c24b7",
      "source_reference_sha256": "a1b027c13212bfe70b061467744552a30230015e0b04d77e5f4d85022a1c24b7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-1-12-07-barotropic_stratified",
      "source_description": "矩形腔；线性正压、斜向体加速度；非竖直压力和密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "39b10709b00cedfdec1a9310e0002e92d3155c8f302d4e4aea36bb9d349d88d1",
      "source_reference_sha256": "39b10709b00cedfdec1a9310e0002e92d3155c8f302d4e4aea36bb9d349d88d1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "86486e3758fcf239bf507ccc4543c6dda58f09be300c21778324c5f316c92638",
      "source_reference_sha256": "86486e3758fcf239bf507ccc4543c6dda58f09be300c21778324c5f316c92638",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "1135164959878c9d5c52531a56e1d49c963d8cc046a3a062bc6157cab7fa59c1",
      "source_reference_sha256": "1135164959878c9d5c52531a56e1d49c963d8cc046a3a062bc6157cab7fa59c1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "b1525fa735baa755887303548cf9eed23420db1a1cb6b7189f5f139c3c4aad94",
      "source_reference_sha256": "b1525fa735baa755887303548cf9eed23420db1a1cb6b7189f5f139c3c4aad94",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "237174536fc61b8b1eadbfbfcb21ea10d090ca9defa8f72938a2a8f2d9fc1f31",
      "source_reference_sha256": "237174536fc61b8b1eadbfbfcb21ea10d090ca9defa8f72938a2a8f2d9fc1f31",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "4267836156f74fc5aa4eb4926826fff4388d8cfcc7e9db561f0f2381241c5c41",
      "source_reference_sha256": "4267836156f74fc5aa4eb4926826fff4388d8cfcc7e9db561f0f2381241c5c41",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "4879dfab8d1ff8ff47417f03ce29fda975d21d9bd7fecc0e129224091038bcc1",
      "source_reference_sha256": "4879dfab8d1ff8ff47417f03ce29fda975d21d9bd7fecc0e129224091038bcc1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "a241750790ef02dc784aaad2e1d447698e7183bc8dc51906d67e81f58b44079d",
      "source_reference_sha256": "a241750790ef02dc784aaad2e1d447698e7183bc8dc51906d67e81f58b44079d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "009",
      "selected_reference_sha256": "7584307fb85f3c74dacf6ef10131e06feca9af1e5626ca46496be11c7c8dfbe8",
      "source_reference_sha256": "7584307fb85f3c74dacf6ef10131e06feca9af1e5626ca46496be11c7c8dfbe8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-2d",
      "alias": "010",
      "selected_reference_sha256": "78a270dc8de18518a7064b57b7b225aa60c2f5cecb177814639258f139ec0f32",
      "source_reference_sha256": "78a270dc8de18518a7064b57b7b225aa60c2f5cecb177814639258f139ec0f32",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-1-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "ea9d46249e0e5c6794c5048e27285859ba1d9e65eb1c9f43b6b8fd75949dd85d",
      "source_reference_sha256": "ea9d46249e0e5c6794c5048e27285859ba1d9e65eb1c9f43b6b8fd75949dd85d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "548f086d5dfa704829fe568d939baef3f8d8c9355f474da9a7d2416c80f8f1b9",
      "source_reference_sha256": "548f086d5dfa704829fe568d939baef3f8d8c9355f474da9a7d2416c80f8f1b9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "9fad6be0f97ec2290ea3c2c391bad5d6021ab6984b8d3f1eee86fbbf90b78c99",
      "source_reference_sha256": "9fad6be0f97ec2290ea3c2c391bad5d6021ab6984b8d3f1eee86fbbf90b78c99",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "11a1fe98be5dab36a171a08f4eef8df2c31995bc3bd947994967602fa62d72d6",
      "source_reference_sha256": "11a1fe98be5dab36a171a08f4eef8df2c31995bc3bd947994967602fa62d72d6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "fe91291fa39f8e98a8ed62613192d319e6d36318f06516c4c40c074e24bc4cae",
      "source_reference_sha256": "fe91291fa39f8e98a8ed62613192d319e6d36318f06516c4c40c074e24bc4cae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "c82dde55901855ecc61f6d2cf1eb9bd30a3b71a546e90891fef99e6e9f0af3b8",
      "source_reference_sha256": "c82dde55901855ecc61f6d2cf1eb9bd30a3b71a546e90891fef99e6e9f0af3b8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "34b1b70188c7208e5f77b28df47ce6440ae4052001c0d1655da701e3a9cad169",
      "source_reference_sha256": "34b1b70188c7208e5f77b28df47ce6440ae4052001c0d1655da701e3a9cad169",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "6216654dbd4afba32b24e950b519811c160f1694b06f129d7ec682e51300122d",
      "source_reference_sha256": "6216654dbd4afba32b24e950b519811c160f1694b06f129d7ec682e51300122d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "009",
      "selected_reference_sha256": "d37e88d981605dff130e9933ffdd1a5bf6287bf619f56e3362f341a6be708d2a",
      "source_reference_sha256": "d37e88d981605dff130e9933ffdd1a5bf6287bf619f56e3362f341a6be708d2a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-2d",
      "alias": "010",
      "selected_reference_sha256": "f0a1a98c00d362a98ac67487bbc5dbe71160030a254faee9d45b6316c244affe",
      "source_reference_sha256": "f0a1a98c00d362a98ac67487bbc5dbe71160030a254faee9d45b6316c244affe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-2-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "source_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "9d04beb90dbfa93420a46a4f0f983d0e2a0e225e38340e1fdc5c4794d8ba9cb6",
      "source_reference_sha256": "9d04beb90dbfa93420a46a4f0f983d0e2a0e225e38340e1fdc5c4794d8ba9cb6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "22e4e865fadc4013a73de2160813fee1a95b30be723d2b28dfb664fc93145885",
      "source_reference_sha256": "22e4e865fadc4013a73de2160813fee1a95b30be723d2b28dfb664fc93145885",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "f0c49cc4b825fb0a447d92c02a2db8e4b2c29d865c9ba8e35c8c99663ff33e83",
      "source_reference_sha256": "f0c49cc4b825fb0a447d92c02a2db8e4b2c29d865c9ba8e35c8c99663ff33e83",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "c10ddc81af8fb9d9476db078088a15045a0f2b7fc0ab51af8418ab620700a833",
      "source_reference_sha256": "c10ddc81af8fb9d9476db078088a15045a0f2b7fc0ab51af8418ab620700a833",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "42e3a4452efb19cb17a3dea568e9884a9715d498229e7c1faa9e606bfeb78128",
      "source_reference_sha256": "42e3a4452efb19cb17a3dea568e9884a9715d498229e7c1faa9e606bfeb78128",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "66b5f373d4ff897f0e7a2255b6db5ee63555721143d1790908d2c577a3a0efe9",
      "source_reference_sha256": "66b5f373d4ff897f0e7a2255b6db5ee63555721143d1790908d2c577a3a0efe9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "008",
      "selected_reference_sha256": "7e9fb18ba4c783557a20b4d5482edaeeb2e11b66cb496d1d371d92c676910fc8",
      "source_reference_sha256": "7e9fb18ba4c783557a20b4d5482edaeeb2e11b66cb496d1d371d92c676910fc8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "009",
      "selected_reference_sha256": "46c879fca9d4b62f5251806b4c207e4f123db0b37504f55949854b3f2bf0886d",
      "source_reference_sha256": "46c879fca9d4b62f5251806b4c207e4f123db0b37504f55949854b3f2bf0886d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-steady-3d",
      "alias": "010",
      "selected_reference_sha256": "37d15392e26986bfcaf387ed705d635b5a44f800d6451166eb8080b4fd677eaf",
      "source_reference_sha256": "37d15392e26986bfcaf387ed705d635b5a44f800d6451166eb8080b4fd677eaf",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-3-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "8d483e0c27b6ecada50f18496b5c710fdc292edf920a1f6035319678b36801d2",
      "source_reference_sha256": "8d483e0c27b6ecada50f18496b5c710fdc292edf920a1f6035319678b36801d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "97942d4024e0cf83853511d435464ae7ac8a95e9b0bf3581e5413c1d9593b541",
      "source_reference_sha256": "97942d4024e0cf83853511d435464ae7ac8a95e9b0bf3581e5413c1d9593b541",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "403910c0eb8903da7d6811146411e2681e721acd4e87fa7d92481e0ec33ddea4",
      "source_reference_sha256": "403910c0eb8903da7d6811146411e2681e721acd4e87fa7d92481e0ec33ddea4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "e89958104e39141f50756227f078798fcad83f1c9f3e2a306329899cf33d0322",
      "source_reference_sha256": "e89958104e39141f50756227f078798fcad83f1c9f3e2a306329899cf33d0322",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "bc32e7db4b6a8abff3266239c5ef19ad0d61f3ede64cf931bfeaa03eb2fb4984",
      "source_reference_sha256": "bc32e7db4b6a8abff3266239c5ef19ad0d61f3ede64cf931bfeaa03eb2fb4984",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "c326d0e536920fdc9b9a940ec7b085ee1a81de892e7d956021db1b04d23cbe33",
      "source_reference_sha256": "c326d0e536920fdc9b9a940ec7b085ee1a81de892e7d956021db1b04d23cbe33",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "aaaa913af3cf54650d68c24c5305fbc32c1ca558dffca5ae1bda3ce1d628ae46",
      "source_reference_sha256": "aaaa913af3cf54650d68c24c5305fbc32c1ca558dffca5ae1bda3ce1d628ae46",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "19f3db55522804cb2c71bb4ce067c972f8e7d9ae4fd2a05cca22b66b0b74bd38",
      "source_reference_sha256": "19f3db55522804cb2c71bb4ce067c972f8e7d9ae4fd2a05cca22b66b0b74bd38",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "1df7e9e200f5609188959d5c2cc07ba0671dbd4061decf3daff2714648914f8a",
      "source_reference_sha256": "1df7e9e200f5609188959d5c2cc07ba0671dbd4061decf3daff2714648914f8a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-lowmach-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "730493f3151ed82e160b1d9600abb401888299012d4b2446008ab1c38e7033c4",
      "source_reference_sha256": "730493f3151ed82e160b1d9600abb401888299012d4b2446008ab1c38e7033c4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-4-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "71a23e4a764467d4516d1a369f9339b4a3913bc830a7b4d98a62d818acf37d03",
      "source_reference_sha256": "71a23e4a764467d4516d1a369f9339b4a3913bc830a7b4d98a62d818acf37d03",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-01-vertical_gravity",
      "source_description": "方盒；均匀竖直保守加速度；等熵静水与总体质量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "ee91b0433218edfd93f66eec48605f2bfd34c0ec9eb44a6cf7041c66e4c5935e",
      "source_reference_sha256": "ee91b0433218edfd93f66eec48605f2bfd34c0ec9eb44a6cf7041c66e4c5935e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-02-horizontal_gravity",
      "source_description": "宽盒；均匀水平保守加速度；不同几何质量归一化；不是旋转复制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "80a6029c129ab8797f56e08cc8f091d4f3d82671dff188afc1b4fbce835af98f",
      "source_reference_sha256": "80a6029c129ab8797f56e08cc8f091d4f3d82671dff188afc1b4fbce835af98f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-03-oblique_gravity",
      "source_description": "非正方矩形盒；斜向保守加速度；双向温度及密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "e23a3fdcd08d3d29503e47c0663fd64853ed8dbd3d6c6ed5fe59e79ff8fb3811",
      "source_reference_sha256": "e23a3fdcd08d3d29503e47c0663fd64853ed8dbd3d6c6ed5fe59e79ff8fb3811",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-04-deep_column",
      "source_description": "深柱盒；竖直保守加速度；可观分层和温度范围限制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "a415efde91645878059396dbce22d42bdd24d81d774ee389f61d687a99af8c61",
      "source_reference_sha256": "a415efde91645878059396dbce22d42bdd24d81d774ee389f61d687a99af8c61",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-05-quadratic_potential",
      "source_description": "方盒；二次势的线性回复加速度；非均匀保守体力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "a07a832c39f35eb0f80785caf9c2140d9e74f21b61e8ca99173d89783fc5471e",
      "source_reference_sha256": "a07a832c39f35eb0f80785caf9c2140d9e74f21b61e8ca99173d89783fc5471e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-06-anisotropic_potential",
      "source_description": "矩形盒；不同方向刚度的二次势；各向异性势能与质量约束",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "64469edc53c622b34f73ef8428c37ac0fb226ba9ad39e68870913dd210cfc2cb",
      "source_reference_sha256": "64469edc53c622b34f73ef8428c37ac0fb226ba9ad39e68870913dd210cfc2cb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-07-offcentre_well",
      "source_description": "带偏心方孔的盒；偏心二次势；内孔域上的质量积分",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "947c39525055518dd5cf338443b9dabfd668e2c2b1f7848f1744ef037ebd141f",
      "source_reference_sha256": "947c39525055518dd5cf338443b9dabfd668e2c2b1f7848f1744ef037ebd141f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-08-piecewise_potential",
      "source_description": "长盒；连续分片线性势；契约分片输入的静水重建",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "009",
      "selected_reference_sha256": "75c9ba1cdfa43509684977836cf201a218f7fdf3fbbdddbee6bcac4b8fb9c903",
      "source_reference_sha256": "75c9ba1cdfa43509684977836cf201a218f7fdf3fbbdddbee6bcac4b8fb9c903",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-09-double_well",
      "source_description": "宽盒；双阱光滑保守势的采样；多个密度峰而非自由环流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-2d",
      "alias": "010",
      "selected_reference_sha256": "69ba428df83029e697021b4589553893d5c1086552d01a264fbb9e0fba8ab543",
      "source_reference_sha256": "69ba428df83029e697021b4589553893d5c1086552d01a264fbb9e0fba8ab543",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-5-10-multiaxis_well",
      "source_description": "非对称盒；含交叉项的正定二次势；耦合多方向静水平衡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "2366b4ababf4189d2f3f966c65f9cb9e261b519c1405a4bcd86b4c063ab0d33d",
      "source_reference_sha256": "2366b4ababf4189d2f3f966c65f9cb9e261b519c1405a4bcd86b4c063ab0d33d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-01-acoustic_mode",
      "source_description": "封闭矩形盒；小幅平面声学压力扰动；线性极限",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "9d2d1a4dc2206dc2014818ff404b47c7510a55fd013e211db38ccb65073162a3",
      "source_reference_sha256": "9d2d1a4dc2206dc2014818ff404b47c7510a55fd013e211db38ccb65073162a3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-02-compression_pulse",
      "source_description": "长封闭盒；有限幅平滑压缩脉冲；非线性压缩",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "b19d9cdc263a627474f28988c46e4d585a4db6a0d9bb06feb49c13868a0b3d1f",
      "source_reference_sha256": "b19d9cdc263a627474f28988c46e4d585a4db6a0d9bb06feb49c13868a0b3d1f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-03-rarefaction",
      "source_description": "长封闭盒；无真空稀疏波初态；膨胀与熵可容许性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "0996e3580f6dc7b19ce77b1ff5da7a7f78d2466cfefea4fec4e5e476351a433f",
      "source_reference_sha256": "0996e3580f6dc7b19ce77b1ff5da7a7f78d2466cfefea4fec4e5e476351a433f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-04-sod",
      "source_description": "封闭长盒；Sod型分片初态，早于端壁反射取样；激波、接触与稀疏波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "6943bc80bbd13f09fe74b2f6af4412c32df53326823f14160aa7f18e535395c0",
      "source_reference_sha256": "6943bc80bbd13f09fe74b2f6af4412c32df53326823f14160aa7f18e535395c0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-05-contact",
      "source_description": "封闭长盒；等压静止密度接触面；接触间断保持",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "006",
      "selected_reference_sha256": "0b5d0e5f875808116af6c3dbfeadc0773017c4c367868746c50af255acde0c69",
      "source_reference_sha256": "0b5d0e5f875808116af6c3dbfeadc0773017c4c367868746c50af255acde0c69",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-06-cross_acoustic",
      "source_description": "方盒；相交的低幅声学扰动；多方向波传播",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "007",
      "selected_reference_sha256": "34faf31a057ef5f2ad0cfd59bc823fd03b3cdda7ccfa3fe3e9378332a355fe5f",
      "source_reference_sha256": "34faf31a057ef5f2ad0cfd59bc823fd03b3cdda7ccfa3fe3e9378332a355fe5f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-07-radial_blast",
      "source_description": "方盒；中心高压区、静止初速度；圆柱/球面膨胀",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "008",
      "selected_reference_sha256": "408e4114b289db526313d257fcbb70af6bfcb54a0e64bd94f8c0dd3469c4300b",
      "source_reference_sha256": "408e4114b289db526313d257fcbb70af6bfcb54a0e64bd94f8c0dd3469c4300b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-08-offcentre_blast",
      "source_description": "长宽不等的盒；偏心高压区；非对称壁面反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "009",
      "selected_reference_sha256": "68d8e1372a2e06e3c31002ca86c1a3a0477a58ca8297e49e7b94025ea3804085",
      "source_reference_sha256": "68d8e1372a2e06e3c31002ca86c1a3a0477a58ca8297e49e7b94025ea3804085",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-09-gravity_adjustment",
      "source_description": "高盒；均匀初态与分段线性加速度脉冲；时变体力调整中的能量转换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-2d",
      "alias": "010",
      "selected_reference_sha256": "d5df9557ecc94c4be7c9852f34091d3e191930715867919d7540af9e2c9ac55f",
      "source_reference_sha256": "d5df9557ecc94c4be7c9852f34091d3e191930715867919d7540af9e2c9ac55f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-6-10-obstacle_reflection",
      "source_description": "带方形障碍物的盒；低幅压力脉冲；绕射和封闭内边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "4c06a81dafb3986f062ce5af187bf59b46857b8bc59b73ff01b6b6efd5e9d40f",
      "source_reference_sha256": "4c06a81dafb3986f062ce5af187bf59b46857b8bc59b73ff01b6b6efd5e9d40f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-01-vertical_gravity",
      "source_description": "方盒；均匀竖直保守加速度；等熵静水与总体质量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "00ac6332eb21766900a0120cb7cd932a4440b8a5c54fb39e1ee9c6c8c116cbea",
      "source_reference_sha256": "00ac6332eb21766900a0120cb7cd932a4440b8a5c54fb39e1ee9c6c8c116cbea",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-02-horizontal_gravity",
      "source_description": "宽盒；均匀水平保守加速度；不同几何质量归一化；不是旋转复制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "4488a5b2cb95e8ebc3c0f7877a95edb49c10c51e8c1d4a684ad631575ea907bc",
      "source_reference_sha256": "4488a5b2cb95e8ebc3c0f7877a95edb49c10c51e8c1d4a684ad631575ea907bc",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-03-oblique_gravity",
      "source_description": "非正方矩形盒；斜向保守加速度；双向温度及密度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "5bc44447fe575072f972a4fb06c0e0265732b00eb55acf5a7b17099c360047b2",
      "source_reference_sha256": "5bc44447fe575072f972a4fb06c0e0265732b00eb55acf5a7b17099c360047b2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-04-deep_column",
      "source_description": "深柱盒；竖直保守加速度；可观分层和温度范围限制",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "43822ae344d50c1a93e6618ff6ff845d6759ae0280f837b304a82caff20262d7",
      "source_reference_sha256": "43822ae344d50c1a93e6618ff6ff845d6759ae0280f837b304a82caff20262d7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-05-quadratic_potential",
      "source_description": "方盒；二次势的线性回复加速度；非均匀保守体力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "ff6013e10dab2c51e8761a5931bc5ab27cbe5be5841abc1e959d9b818d3d3288",
      "source_reference_sha256": "ff6013e10dab2c51e8761a5931bc5ab27cbe5be5841abc1e959d9b818d3d3288",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-06-anisotropic_potential",
      "source_description": "矩形盒；不同方向刚度的二次势；各向异性势能与质量约束",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "cde2513d7e83ac6e90cac7d58c3f8cd3618057c6be79cc6e9fcb9d494766094b",
      "source_reference_sha256": "cde2513d7e83ac6e90cac7d58c3f8cd3618057c6be79cc6e9fcb9d494766094b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-07-offcentre_well",
      "source_description": "带偏心方孔的盒；偏心二次势；内孔域上的质量积分",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "008",
      "selected_reference_sha256": "7a8b244d931fcee9c5355e00a8a2e82e0ec83881ddf9382795dbad7dadb3bd48",
      "source_reference_sha256": "7a8b244d931fcee9c5355e00a8a2e82e0ec83881ddf9382795dbad7dadb3bd48",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-08-piecewise_potential",
      "source_description": "长盒；连续分片线性势；契约分片输入的静水重建",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "009",
      "selected_reference_sha256": "3295bfafeb28814ff4f2f0073115b58733ca6db212f326fe5e3d47778e878370",
      "source_reference_sha256": "3295bfafeb28814ff4f2f0073115b58733ca6db212f326fe5e3d47778e878370",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-09-double_well",
      "source_description": "宽盒；双阱光滑保守势的采样；多个密度峰而非自由环流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-steady-3d",
      "alias": "010",
      "selected_reference_sha256": "23f881f5b7d096605a646eb76078e2ea18c4a4c9ba8e630a1c867f473d6735fe",
      "source_reference_sha256": "23f881f5b7d096605a646eb76078e2ea18c4a4c9ba8e630a1c867f473d6735fe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-7-10-multiaxis_well",
      "source_description": "非对称盒；含交叉项的正定二次势；耦合多方向静水平衡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "0b9b41e830dd9dba38fc0aa0a214c034177a2b3401f994f3c461fc09415e927a",
      "source_reference_sha256": "0b9b41e830dd9dba38fc0aa0a214c034177a2b3401f994f3c461fc09415e927a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-01-acoustic_mode",
      "source_description": "封闭矩形盒；小幅平面声学压力扰动；线性极限",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "b2d192929f67cee770e60d013bceba61db4b8e44bde1446d0d9526cd6e3f10b8",
      "source_reference_sha256": "b2d192929f67cee770e60d013bceba61db4b8e44bde1446d0d9526cd6e3f10b8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-02-compression_pulse",
      "source_description": "长封闭盒；有限幅平滑压缩脉冲；非线性压缩",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "3b70a927cec8e58af3742e4eff48022c75319f52d12e5af44010327505730a13",
      "source_reference_sha256": "3b70a927cec8e58af3742e4eff48022c75319f52d12e5af44010327505730a13",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-03-rarefaction",
      "source_description": "长封闭盒；无真空稀疏波初态；膨胀与熵可容许性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "4768c02eb876280753785d1005d048d16bb2f16146715e6c60a1b51c3e7132a1",
      "source_reference_sha256": "4768c02eb876280753785d1005d048d16bb2f16146715e6c60a1b51c3e7132a1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-04-sod",
      "source_description": "封闭长盒；Sod型分片初态，早于端壁反射取样；激波、接触与稀疏波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "7c8ecd06d3ce8afbc3f4011dc105ee26eec4a928370bb5bddd17675486df0253",
      "source_reference_sha256": "7c8ecd06d3ce8afbc3f4011dc105ee26eec4a928370bb5bddd17675486df0253",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-05-contact",
      "source_description": "封闭长盒；等压静止密度接触面；接触间断保持",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "cc46c191d5f44c5f002f0c560f31e10c0958bf23cfe83dd41f93dffb78aa3013",
      "source_reference_sha256": "cc46c191d5f44c5f002f0c560f31e10c0958bf23cfe83dd41f93dffb78aa3013",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-06-cross_acoustic",
      "source_description": "方盒；相交的低幅声学扰动；多方向波传播",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "69bc93f65260ef88e79409baf713e43655862c3265a7fc197e2d1b28b548ac66",
      "source_reference_sha256": "69bc93f65260ef88e79409baf713e43655862c3265a7fc197e2d1b28b548ac66",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-07-radial_blast",
      "source_description": "方盒；中心高压区、静止初速度；圆柱/球面膨胀",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "64733e07534d1dd6fa9ce7c31472b04669937ae3ae51dfa474017394f90b88ae",
      "source_reference_sha256": "64733e07534d1dd6fa9ce7c31472b04669937ae3ae51dfa474017394f90b88ae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-08-offcentre_blast",
      "source_description": "长宽不等的盒；偏心高压区；非对称壁面反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "37dd3fbfe113295e61c68a3f3e3990af80b911f4327c636c89152b7fe30a6f4e",
      "source_reference_sha256": "37dd3fbfe113295e61c68a3f3e3990af80b911f4327c636c89152b7fe30a6f4e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-09-gravity_adjustment",
      "source_description": "高盒；均匀初态与分段线性加速度脉冲；时变体力调整中的能量转换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "inviscid-compressible-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "4b9f02946b49f291a517db2d4d1cdaff6cf13ae67cda121a384a79c8794a5cc8",
      "source_reference_sha256": "4b9f02946b49f291a517db2d4d1cdaff6cf13ae67cda121a384a79c8794a5cc8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-8-10-obstacle_reflection",
      "source_description": "带方形障碍物的盒；低幅压力脉冲；绕射和封闭内边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "001",
      "selected_reference_sha256": "55a8dba222dd70a0463231952bfdf5841b51fab0b1381807d1e4aa2ec7b9815c",
      "source_reference_sha256": "55a8dba222dd70a0463231952bfdf5841b51fab0b1381807d1e4aa2ec7b9815c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "002",
      "selected_reference_sha256": "5e967e7c05be7e0902812c931a22e8f22eb50536b4dc65ae226e75c38f5ab7bf",
      "source_reference_sha256": "5e967e7c05be7e0902812c931a22e8f22eb50536b4dc65ae226e75c38f5ab7bf",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-03-deep_thermal",
      "source_description": "深盒；竖直温差与重力；气体分层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "003",
      "selected_reference_sha256": "a53f30f95de3807098bdb224c67ee7569d6f298b1dc603ea2e3fc40994851727",
      "source_reference_sha256": "a53f30f95de3807098bdb224c67ee7569d6f298b1dc603ea2e3fc40994851727",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "004",
      "selected_reference_sha256": "08eb00eeb3eb9ba6c8e84fb2bc6c25adc4de8ebd95f521d0d34c0bd79107c103",
      "source_reference_sha256": "08eb00eeb3eb9ba6c8e84fb2bc6c25adc4de8ebd95f521d0d34c0bd79107c103",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-08-power_transport",
      "source_description": "方盒；温度幂律黏度和导热、顶壁驱动；非恒定输运性质",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-2d",
      "alias": "005",
      "selected_reference_sha256": "b91c19455d093d29b170389d9777bed1bebc227e1b3d629490d380a7d0dddbce",
      "source_reference_sha256": "b91c19455d093d29b170389d9777bed1bebc227e1b3d629490d380a7d0dddbce",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-10-10-wall_pulse_or_partition",
      "source_description": "非对称盒；分段线性壁温脉冲、相容物理初态和机械驱动；壁温历史或壁温分区",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "791576af4e500f96ef7936a0a50fa4078d7a3c562f440942bf01c1ba0c42c91c",
      "source_reference_sha256": "791576af4e500f96ef7936a0a50fa4078d7a3c562f440942bf01c1ba0c42c91c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "61b6db7e96c7fcac1278e3185fa41a6f2523f2b104430a34e54ac25fc1a8a664",
      "source_reference_sha256": "61b6db7e96c7fcac1278e3185fa41a6f2523f2b104430a34e54ac25fc1a8a664",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-03-deep_thermal",
      "source_description": "深盒；竖直温差与重力；气体分层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "a302aa0ac31eaa7f88735528fc995cc9624fccbae25f8e6843021f2c5edafca7",
      "source_reference_sha256": "a302aa0ac31eaa7f88735528fc995cc9624fccbae25f8e6843021f2c5edafca7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "1fdd84c6015c24edfd1c8484baec0949445d14c805df8474614d46a12b887d84",
      "source_reference_sha256": "1fdd84c6015c24edfd1c8484baec0949445d14c805df8474614d46a12b887d84",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-08-power_transport",
      "source_description": "方盒；温度幂律黏度和导热、顶壁驱动；非恒定输运性质",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "c1bb930f63233357a60c5de50a331d93e7afc43249bfe753b363c55992de7f15",
      "source_reference_sha256": "c1bb930f63233357a60c5de50a331d93e7afc43249bfe753b363c55992de7f15",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-12-10-wall_pulse_or_partition",
      "source_description": "非对称盒；分段线性壁温脉冲、相容物理初态和机械驱动；壁温历史或壁温分区",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "005d80697af9f85bd06df7ec14465b90ccf6488a328b326d1a2bb56d4e397bc3",
      "source_reference_sha256": "005d80697af9f85bd06df7ec14465b90ccf6488a328b326d1a2bb56d4e397bc3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "3fa94e71b23b9ec1ee1cb482c8a3783c92b9db3bc0536bd2a3c5f8f59474c495",
      "source_reference_sha256": "3fa94e71b23b9ec1ee1cb482c8a3783c92b9db3bc0536bd2a3c5f8f59474c495",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "9d96565e8e0ce3a47841f3c3e04a09f86245b6437b68670e591764596b63435f",
      "source_reference_sha256": "9d96565e8e0ce3a47841f3c3e04a09f86245b6437b68670e591764596b63435f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-04-opposed_walls",
      "source_description": "矩形盒；反向双壁；双剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "00adf74176416afa26c24b428201f934d5f003f4c392192554c510616a8bf781",
      "source_reference_sha256": "00adf74176416afa26c24b428201f934d5f003f4c392192554c510616a8bf781",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-05-codirectional_walls",
      "source_description": "矩形盒；同向双壁；不同剪切拓扑",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "005",
      "selected_reference_sha256": "01335ccc4deab5f26623648a6d26f2f709f838fc741cd55e3b5e0a666de0bac9",
      "source_reference_sha256": "01335ccc4deab5f26623648a6d26f2f709f838fc741cd55e3b5e0a666de0bac9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "006",
      "selected_reference_sha256": "8e8ebfd13b72f07e31548188248dee0017da2c0ee6fc2aedc2b64de5ffaa8321",
      "source_reference_sha256": "8e8ebfd13b72f07e31548188248dee0017da2c0ee6fc2aedc2b64de5ffaa8321",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "007",
      "selected_reference_sha256": "64943a3153165f10431e973c2f902952f0bb477d9fcafdee59d9f88037961e2d",
      "source_reference_sha256": "64943a3153165f10431e973c2f902952f0bb477d9fcafdee59d9f88037961e2d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-2d",
      "alias": "008",
      "selected_reference_sha256": "4209cb6e4d4664a34117d3d27cdaeed46365d3239f14ea4f3ab2f1998d8eb8b0",
      "source_reference_sha256": "4209cb6e4d4664a34117d3d27cdaeed46365d3239f14ea4f3ab2f1998d8eb8b0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-1-10-pulsed_or_partitioned",
      "source_description": "非对称盒；多分区非均匀壁速，无物理初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "52f8fb1990eca51d8a47c4f66e299f25c4e652bed7af201d4a11526dc8fe8bb7",
      "source_reference_sha256": "52f8fb1990eca51d8a47c4f66e299f25c4e652bed7af201d4a11526dc8fe8bb7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "68df437faf72cbc6dcb94a6a4dcca3176f85464b7d9afe8da466a3c366293508",
      "source_reference_sha256": "68df437faf72cbc6dcb94a6a4dcca3176f85464b7d9afe8da466a3c366293508",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "c5ada21bc81dc8a2359fd56c03b358ed4fa6dc52bbcf894584d278d8f4d185e4",
      "source_reference_sha256": "c5ada21bc81dc8a2359fd56c03b358ed4fa6dc52bbcf894584d278d8f4d185e4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "004",
      "selected_reference_sha256": "e89090d17888ea2724bde09dda830265c645f46a8a2f1a848bfacaf5c8cf6114",
      "source_reference_sha256": "e89090d17888ea2724bde09dda830265c645f46a8a2f1a848bfacaf5c8cf6114",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "005",
      "selected_reference_sha256": "46ef347ce11e720c5fb1fffbdb4d39831e608528a7f2b8b86e0d4333073f72b1",
      "source_reference_sha256": "46ef347ce11e720c5fb1fffbdb4d39831e608528a7f2b8b86e0d4333073f72b1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "006",
      "selected_reference_sha256": "9d5300f54e723628ab0a4704f64241fb0ff38dac8f3c97827472216914d0d510",
      "source_reference_sha256": "9d5300f54e723628ab0a4704f64241fb0ff38dac8f3c97827472216914d0d510",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "rans-steady-3d",
      "alias": "007",
      "selected_reference_sha256": "e5f265267d616a608f5b2d1b77f0dcaf44238bcef33e67b905bb39412cf6e116",
      "source_reference_sha256": "e5f265267d616a608f5b2d1b77f0dcaf44238bcef33e67b905bb39412cf6e116",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-2-10-pulsed_or_partitioned",
      "source_description": "非对称盒；多分区非均匀壁速，无物理初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "001",
      "selected_reference_sha256": "ce7a28c6a704a328322b61ed16ecf21efea25679f135a346308ffcd94cfcc5ed",
      "source_reference_sha256": "ce7a28c6a704a328322b61ed16ecf21efea25679f135a346308ffcd94cfcc5ed",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "002",
      "selected_reference_sha256": "203ff3359a03b7af5e583cd0d218bc5612dedcc1d20dc38e1bc095151c85e30e",
      "source_reference_sha256": "203ff3359a03b7af5e583cd0d218bc5612dedcc1d20dc38e1bc095151c85e30e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-02-deep_cavity",
      "source_description": "深盒；顶壁驱动；深部回流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "003",
      "selected_reference_sha256": "aa669c401929740251189e243ba638457ce5dd76dca677533178b19774632474",
      "source_reference_sha256": "aa669c401929740251189e243ba638457ce5dd76dca677533178b19774632474",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "004",
      "selected_reference_sha256": "a6bb273b1d4d2c3dc20a83d6892fed160d81c4eda9657e5bc39b84139abca1ae",
      "source_reference_sha256": "a6bb273b1d4d2c3dc20a83d6892fed160d81c4eda9657e5bc39b84139abca1ae",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-04-opposed_walls",
      "source_description": "矩形盒；反向双壁；双剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "005",
      "selected_reference_sha256": "f35af3f1e9a826709d9c67ef5bed00283fed7e3b3515bfec82d195ef380878e0",
      "source_reference_sha256": "f35af3f1e9a826709d9c67ef5bed00283fed7e3b3515bfec82d195ef380878e0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-05-codirectional_walls",
      "source_description": "矩形盒；同向双壁；不同剪切拓扑",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "006",
      "selected_reference_sha256": "2582a91542ebe91e73c6b60f329b5dce6c4649cc6225f7123e16130964412e29",
      "source_reference_sha256": "2582a91542ebe91e73c6b60f329b5dce6c4649cc6225f7123e16130964412e29",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "007",
      "selected_reference_sha256": "eb8d84d42f8343b908c5da3c6f31e0d7241c56dcad28541d2ee89b621660a6ad",
      "source_reference_sha256": "eb8d84d42f8343b908c5da3c6f31e0d7241c56dcad28541d2ee89b621660a6ad",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "008",
      "selected_reference_sha256": "8c9bea1a2055839808317782e31fb4488651bd3094418594669d078fcf4aafb5",
      "source_reference_sha256": "8c9bea1a2055839808317782e31fb4488651bd3094418594669d078fcf4aafb5",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "009",
      "selected_reference_sha256": "3da5d6d4f9b91512713e1b9c5333c623114e8a4e3e8be63968e1569b937ff177",
      "source_reference_sha256": "3da5d6d4f9b91512713e1b9c5333c623114e8a4e3e8be63968e1569b937ff177",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "urans-transient-3d",
      "alias": "010",
      "selected_reference_sha256": "cb3812a059292848368d52d1b3e609c38a658ff1aa77fad379e524136fca208b",
      "source_reference_sha256": "cb3812a059292848368d52d1b3e609c38a658ff1aa77fad379e524136fca208b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-3-10-pulsed_or_partitioned",
      "source_description": "非对称盒；脉冲壁速、公开平均初速度及不同正k/积分长度尺度的空间初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "001",
      "selected_reference_sha256": "83f8b27256e83bbf75840b55e9cc7891cd970a4435d71e6ee100e8cc8a5e9c35",
      "source_reference_sha256": "83f8b27256e83bbf75840b55e9cc7891cd970a4435d71e6ee100e8cc8a5e9c35",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "002",
      "selected_reference_sha256": "fd7cf8feeece7320039fb008c97533de0d9ab5754a232c4d717806a47454f52e",
      "source_reference_sha256": "fd7cf8feeece7320039fb008c97533de0d9ab5754a232c4d717806a47454f52e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-02-deep_cavity",
      "source_description": "深盒；顶壁驱动；深部回流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "003",
      "selected_reference_sha256": "6dd661325f0e08126a6c6e05a9e3d64f680217b7c8ba8dc4cff2c7e92800998a",
      "source_reference_sha256": "6dd661325f0e08126a6c6e05a9e3d64f680217b7c8ba8dc4cff2c7e92800998a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "004",
      "selected_reference_sha256": "0acbffaa0372f5cb5ccdfeef9fd4594806a8474b1a8dc65fdf4846608e49e0ef",
      "source_reference_sha256": "0acbffaa0372f5cb5ccdfeef9fd4594806a8474b1a8dc65fdf4846608e49e0ef",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-04-opposed_walls",
      "source_description": "矩形盒；反向双壁；双剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "005",
      "selected_reference_sha256": "c3dc223061fbaffb1e2f2ebae9e01baff533d399613674b385fbbdb22a220998",
      "source_reference_sha256": "c3dc223061fbaffb1e2f2ebae9e01baff533d399613674b385fbbdb22a220998",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-05-codirectional_walls",
      "source_description": "矩形盒；同向双壁；不同剪切拓扑",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "006",
      "selected_reference_sha256": "fcf1dcb55c6b213bc7b97813614aae6491efc8c153efbe546499adfcd851df5c",
      "source_reference_sha256": "fcf1dcb55c6b213bc7b97813614aae6491efc8c153efbe546499adfcd851df5c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "007",
      "selected_reference_sha256": "2f702a62934155250671f3680c84189f10be2854f31bbe277e08ae441665bb44",
      "source_reference_sha256": "2f702a62934155250671f3680c84189f10be2854f31bbe277e08ae441665bb44",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "008",
      "selected_reference_sha256": "d7898ead1da627cf854d6332bc5a9fb0dd63eb588e8347008d40805109afd9b8",
      "source_reference_sha256": "d7898ead1da627cf854d6332bc5a9fb0dd63eb588e8347008d40805109afd9b8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "009",
      "selected_reference_sha256": "af78d6721008583e848dff82eb2cf3801c8a67bdd9582eabf42f46fa27cd8a55",
      "source_reference_sha256": "af78d6721008583e848dff82eb2cf3801c8a67bdd9582eabf42f46fa27cd8a55",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "resolved-statistics-3d",
      "alias": "010",
      "selected_reference_sha256": "c187dcdf0e4fcbcb46b4f1273649b442c217658259de090dfa9dafa641b1ffc2",
      "source_reference_sha256": "c187dcdf0e4fcbcb46b4f1273649b442c217658259de090dfa9dafa641b1ffc2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-4-10-pulsed_or_partitioned",
      "source_description": "非对称盒；完整非零散度零瞬时初速度和分段线性壁速；按DATA明确等权样本窗口；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "001",
      "selected_reference_sha256": "ce7077937cf43b77f250d3ac5252c3d370da8275fceff613cfd05c8c79d874d4",
      "source_reference_sha256": "ce7077937cf43b77f250d3ac5252c3d370da8275fceff613cfd05c8c79d874d4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-01-lid_cavity",
      "source_description": "方盒；顶壁驱动；平均主涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "002",
      "selected_reference_sha256": "3ce046a0161919c73649498681fa03dc7f0914e99ec7892c4153db581a223b07",
      "source_reference_sha256": "3ce046a0161919c73649498681fa03dc7f0914e99ec7892c4153db581a223b07",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-03-wide_cavity",
      "source_description": "宽盒；顶壁驱动；长回流与多涡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "003",
      "selected_reference_sha256": "2636bfd5b7b8db9f2e1674ca0f7ff027b510cb7ee842920a310d4482191a5dba",
      "source_reference_sha256": "2636bfd5b7b8db9f2e1674ca0f7ff027b510cb7ee842920a310d4482191a5dba",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-06-orthogonal_walls",
      "source_description": "立方盒/二维方腔；相邻壁切向运动；三维横向二次流；二维邻壁耦合",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "004",
      "selected_reference_sha256": "7d9c43d396adb8a723dcb3858251947b46656fed65e568fde1d08cc3a18e9a20",
      "source_reference_sha256": "7d9c43d396adb8a723dcb3858251947b46656fed65e568fde1d08cc3a18e9a20",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-07-obstacle",
      "source_description": "偏心方柱盒；外顶壁运动；障碍物尾流与间隙射流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "005",
      "selected_reference_sha256": "9d8ec191587d7b8821c60943e1fd4631e32a8bb9b5de98d942d15b57aa6ad305",
      "source_reference_sha256": "9d8ec191587d7b8821c60943e1fd4631e32a8bb9b5de98d942d15b57aa6ad305",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-08-spatial_acceleration",
      "source_description": "宽盒；空间非均匀、非保守体加速度与静壁；分布驱动和压力重建，不局限壁面驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "006",
      "selected_reference_sha256": "aebde25fcf9ef8068590c51ccf7c0ee5b9c852d78b8fb5e1c91b9522ef5a100d",
      "source_reference_sha256": "aebde25fcf9ef8068590c51ccf7c0ee5b9c852d78b8fb5e1c91b9522ef5a100d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-09-unequal_walls",
      "source_description": "深盒；不等速反向壁；非对称动量输入",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "isothermal-rans-3d",
      "alias": "007",
      "selected_reference_sha256": "e7f77e71c691d9ee86329432251ae61db0706d4a3287a705cdcf553cf91bbb26",
      "source_reference_sha256": "e7f77e71c691d9ee86329432251ae61db0706d4a3287a705cdcf553cf91bbb26",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-3-5-10-pulsed_or_partitioned",
      "source_description": "非对称盒；多分区非均匀壁速，无物理初态；平均响应或离散统计窗口；不得用末帧代替统计",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "001",
      "selected_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "source_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "002",
      "selected_reference_sha256": "a47a0cedf903e2e8a836edc8606d3a4e3c97df161c925dbd50443a3d3bf02334",
      "source_reference_sha256": "a47a0cedf903e2e8a836edc8606d3a4e3c97df161c925dbd50443a3d3bf02334",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "003",
      "selected_reference_sha256": "cc8f4783b93c67d3a48f878e0a9a3dff4b5d7745bcd12ba61f901a5dd31b032e",
      "source_reference_sha256": "cc8f4783b93c67d3a48f878e0a9a3dff4b5d7745bcd12ba61f901a5dd31b032e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "004",
      "selected_reference_sha256": "3fdb50c2d777e8343009f8b39cdec81a60c2488fbe2c168bda73ba7b6039fe9e",
      "source_reference_sha256": "3fdb50c2d777e8343009f8b39cdec81a60c2488fbe2c168bda73ba7b6039fe9e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "005",
      "selected_reference_sha256": "0b4ff7dda32f456b3cf0f8d692d226d437bfd6edafb4348737d132a9bc9966d6",
      "source_reference_sha256": "0b4ff7dda32f456b3cf0f8d692d226d437bfd6edafb4348737d132a9bc9966d6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "006",
      "selected_reference_sha256": "078c0c11a45de3abe54fce9db5da34474a70ea23bc4115feee99538970da3f3b",
      "source_reference_sha256": "078c0c11a45de3abe54fce9db5da34474a70ea23bc4115feee99538970da3f3b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "007",
      "selected_reference_sha256": "3fc5b19cbdb185923fb3f4175cb18e5883cae59068b925c8931eb99c8afdbe27",
      "source_reference_sha256": "3fc5b19cbdb185923fb3f4175cb18e5883cae59068b925c8931eb99c8afdbe27",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "008",
      "selected_reference_sha256": "1606ab80b84dc27b9806eb7d372b84feb52f3d828dbdf40a3780daf50836cc7e",
      "source_reference_sha256": "1606ab80b84dc27b9806eb7d372b84feb52f3d828dbdf40a3780daf50836cc7e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-rans-3d",
      "alias": "009",
      "selected_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "source_reference_sha256": "d0eaa98c857d8a56d16e0a0ac91c8e39968e84946c5c3e9d8fabee33b6950da8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-1-10-thermal_pulse_or_split",
      "source_description": "矩形腔；多分区冷热壁和机械驱动，无物理初态；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "001",
      "selected_reference_sha256": "db3fa978e1c3446655b3bf05e0abce4decc5dc9e5625ed461c4a3158382be655",
      "source_reference_sha256": "db3fa978e1c3446655b3bf05e0abce4decc5dc9e5625ed461c4a3158382be655",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "002",
      "selected_reference_sha256": "4b1e5e491263c1dcee3ff05a6e26ad20fe1fc4c243c25fda3dd1250eb124cdf2",
      "source_reference_sha256": "4b1e5e491263c1dcee3ff05a6e26ad20fe1fc4c243c25fda3dd1250eb124cdf2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "003",
      "selected_reference_sha256": "57eb7021e6dcb03ee1ac3fc4489ba3327bfe7f4ac7da3bb1c6e8d1a23bc5e6bb",
      "source_reference_sha256": "57eb7021e6dcb03ee1ac3fc4489ba3327bfe7f4ac7da3bb1c6e8d1a23bc5e6bb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-urans-3d",
      "alias": "004",
      "selected_reference_sha256": "e910422d06182a900e252e0284cabcaf36012544793fdf280de16b07ef732986",
      "source_reference_sha256": "e910422d06182a900e252e0284cabcaf36012544793fdf280de16b07ef732986",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-2-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "001",
      "selected_reference_sha256": "ba6412a8f3fc0922a4afb95b6d105cf430d920d6e361615b6df455115be8d27a",
      "source_reference_sha256": "ba6412a8f3fc0922a4afb95b6d105cf430d920d6e361615b6df455115be8d27a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-01-horizontal_conduction",
      "source_description": "方腔；左右温差、静壁、无浮力；导热基线与绝对温度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "002",
      "selected_reference_sha256": "3ec40f56f9a7d7df749f09120b3baf000b63c8cb890d47db017b41d13cf853ac",
      "source_reference_sha256": "3ec40f56f9a7d7df749f09120b3baf000b63c8cb890d47db017b41d13cf853ac",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-02-natural_convection",
      "source_description": "方腔；左右温差和竖直重力；Boussinesq自然对流",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "003",
      "selected_reference_sha256": "2e1fcdacb9e93f60729ed6a33cdc46118100c6cc38a12743ccbab481a2d43aac",
      "source_reference_sha256": "2e1fcdacb9e93f60729ed6a33cdc46118100c6cc38a12743ccbab481a2d43aac",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-03-heated_lid",
      "source_description": "方腔/有限深度盒；顶壁运动且壁面温差；3D另用侧壁沿z驱动；强制热输运、黏性耗散和真实三维流动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "004",
      "selected_reference_sha256": "07ea85d113d260bad7b50d32b54b2dcafb8913c149bd37c5d23819b0282a01f0",
      "source_reference_sha256": "07ea85d113d260bad7b50d32b54b2dcafb8913c149bd37c5d23819b0282a01f0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-04-mixed_aiding",
      "source_description": "深腔；侧壁运动与浮力协同；混合对流协同",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "005",
      "selected_reference_sha256": "e56eec995f244bf5354741e7bc87ff0157542d8b0a3b505ca69ae72f89aad921",
      "source_reference_sha256": "e56eec995f244bf5354741e7bc87ff0157542d8b0a3b505ca69ae72f89aad921",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-05-mixed_opposing",
      "source_description": "深腔；侧壁运动与浮力相反；竞争驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "006",
      "selected_reference_sha256": "81925ca99d5c45f48cbe612c4aa44eab83ab7cd6f830fb9601e6a724cf7ef2c6",
      "source_reference_sha256": "81925ca99d5c45f48cbe612c4aa44eab83ab7cd6f830fb9601e6a724cf7ef2c6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-06-heat_source",
      "source_description": "矩形腔；局部体热源、一片定温壁；源项与总能量流出",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "007",
      "selected_reference_sha256": "8642795c1ea30586c94b8c47c14757ca8f63bac08f925b47495fe7507dfcda85",
      "source_reference_sha256": "8642795c1ea30586c94b8c47c14757ca8f63bac08f925b47495fe7507dfcda85",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-07-heat_flux",
      "source_description": "宽腔；底壁热通量、顶壁定温；非Dirichlet热条件",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "008",
      "selected_reference_sha256": "0a706ac79ad83365189d334d9e88b41ae5e1e1391c05a6e76d514c2221ed8b89",
      "source_reference_sha256": "0a706ac79ad83365189d334d9e88b41ae5e1e1391c05a6e76d514c2221ed8b89",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-08-variable_viscosity",
      "source_description": "方腔；顶壁驱动、温度幂律黏度；温黏反馈",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "009",
      "selected_reference_sha256": "ce01c4327a6c80cf6738febf6a4d27987e3dde48bac6071e54a212ca67823114",
      "source_reference_sha256": "ce01c4327a6c80cf6738febf6a4d27987e3dde48bac6071e54a212ca67823114",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-09-variable_conductivity",
      "source_description": "带偏心方柱的腔；冷热外壁、温度幂律导热；非线性导热和内孔边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "thermal-statistics-3d",
      "alias": "010",
      "selected_reference_sha256": "4b666adccae6ae731107044aa653f1cc969d8905bdbb7be1e8fbb9f20fabad2f",
      "source_reference_sha256": "4b666adccae6ae731107044aa653f1cc969d8905bdbb7be1e8fbb9f20fabad2f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-3-10-thermal_pulse_or_split",
      "source_description": "矩形腔；分段线性壁温脉冲、相容物理初态和机械驱动；非均匀或非定常热驱动",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "001",
      "selected_reference_sha256": "5f4e8683727ddd72e350763fb338726106943c34ef9014a1dfc9f636c61b6a1d",
      "source_reference_sha256": "5f4e8683727ddd72e350763fb338726106943c34ef9014a1dfc9f636c61b6a1d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-01-stable_layers",
      "source_description": "方盒；稳定重力分层、零初速度；分层基线",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "002",
      "selected_reference_sha256": "c78479940afa13e9c5416a6ab5f49ba971ba7cbb7180765702096a768de44250",
      "source_reference_sha256": "c78479940afa13e9c5416a6ab5f49ba971ba7cbb7180765702096a768de44250",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-02-lock_exchange",
      "source_description": "长盒；水平相分离；密度流交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "003",
      "selected_reference_sha256": "8c5877198c20e60bb2a89f96375dc0aac6d93e3a39826cf53769243eb10c9fef",
      "source_reference_sha256": "8c5877198c20e60bb2a89f96375dc0aac6d93e3a39826cf53769243eb10c9fef",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-03-rt_wave",
      "source_description": "方盒；上重下轻、界面低幅扰动；Rayleigh–Taylor发展",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "004",
      "selected_reference_sha256": "b1a8564e5847f77b823ef621a37f584a0de18838243ec194ee8afad69a38010d",
      "source_reference_sha256": "b1a8564e5847f77b823ef621a37f584a0de18838243ec194ee8afad69a38010d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-04-rising_blob",
      "source_description": "高盒；轻相团块位于重相内部；无表面张力浮升",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "005",
      "selected_reference_sha256": "816c3fe9ae77e82fd97dfb322893dcd3e628c2ebd371dd8187ee7b2420e1f92a",
      "source_reference_sha256": "816c3fe9ae77e82fd97dfb322893dcd3e628c2ebd371dd8187ee7b2420e1f92a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-05-sinking_blob",
      "source_description": "高盒；重相团块位于轻相内部；沉降和变形",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "006",
      "selected_reference_sha256": "bd62c0c2f0c955634376777b8e8de0a49b1b1f6e30948db2dd459b68a7878bf8",
      "source_reference_sha256": "bd62c0c2f0c955634376777b8e8de0a49b1b1f6e30948db2dd459b68a7878bf8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-06-two_blobs",
      "source_description": "方盒；两种尺寸的轻相团块；团块相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "007",
      "selected_reference_sha256": "6d71f44aa2e607605ba95754818e80d2c869575873907f0505c30afbb2cc1fe7",
      "source_reference_sha256": "6d71f44aa2e607605ba95754818e80d2c869575873907f0505c30afbb2cc1fe7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-07-inclined_interface",
      "source_description": "长盒；斜界面、稳定密度序；界面调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "008",
      "selected_reference_sha256": "7547bb0481afcdbeb487fa924fc993be53641002e7e98e776bef4ad1e7a22bea",
      "source_reference_sha256": "7547bb0481afcdbeb487fa924fc993be53641002e7e98e776bef4ad1e7a22bea",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-08-obstacle_exchange",
      "source_description": "带固定方柱盒；侧向分层释放；不同相绕障",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "009",
      "selected_reference_sha256": "1210cd77fec566a0b5b4e8533d182165f21d817dfe5674ab9da759d840f4f6ff",
      "source_reference_sha256": "1210cd77fec566a0b5b4e8533d182165f21d817dfe5674ab9da759d840f4f6ff",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-09-viscosity_contrast",
      "source_description": "矩形盒；近等密度、黏度对比及相容涡初态；黏性对比而非仅密度对比",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-2d",
      "alias": "010",
      "selected_reference_sha256": "76c4f1deaa342938f43d99941d15539bb9316cfed9451aebad6c2bddcec05ea2",
      "source_reference_sha256": "76c4f1deaa342938f43d99941d15539bb9316cfed9451aebad6c2bddcec05ea2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-3-10-double_lock",
      "source_description": "三段长盒；两端重相、中间轻相；双向密度前缘相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "001",
      "selected_reference_sha256": "9f57a585004c08853d73a673ac020a491ede3edd880ae3a0d7016f76593e0a72",
      "source_reference_sha256": "9f57a585004c08853d73a673ac020a491ede3edd880ae3a0d7016f76593e0a72",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-01-stable_layers",
      "source_description": "方盒；稳定重力分层、零初速度；分层基线",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "002",
      "selected_reference_sha256": "40144fe6c053f59efb35fa7ec97f6049c0073d43c36fb059609ddfc0104f2a2a",
      "source_reference_sha256": "40144fe6c053f59efb35fa7ec97f6049c0073d43c36fb059609ddfc0104f2a2a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-02-lock_exchange",
      "source_description": "长盒；水平相分离；密度流交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "003",
      "selected_reference_sha256": "7ba5ca69849b250526d79ccd208e5e7b9ca2079b3c0cdfdc3656765752a8e530",
      "source_reference_sha256": "7ba5ca69849b250526d79ccd208e5e7b9ca2079b3c0cdfdc3656765752a8e530",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-03-rt_wave",
      "source_description": "方盒；上重下轻、界面低幅扰动；Rayleigh–Taylor发展",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "004",
      "selected_reference_sha256": "10d1259eefb61ec936015538c8d636f1c36834b006d21aa3d1cb43c7f59a0acc",
      "source_reference_sha256": "10d1259eefb61ec936015538c8d636f1c36834b006d21aa3d1cb43c7f59a0acc",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-04-rising_blob",
      "source_description": "高盒；轻相团块位于重相内部；无表面张力浮升",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "005",
      "selected_reference_sha256": "df39f2b65d14c10ba8e4e7e7fdeb018e982987ef1c860a770190bb7f11952bbb",
      "source_reference_sha256": "df39f2b65d14c10ba8e4e7e7fdeb018e982987ef1c860a770190bb7f11952bbb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-05-sinking_blob",
      "source_description": "高盒；重相团块位于轻相内部；沉降和变形",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "006",
      "selected_reference_sha256": "3300a8f1d9531cd2db0ccf6c3af2b1edb77bdeb78c5033bf60d42356c0871ea4",
      "source_reference_sha256": "3300a8f1d9531cd2db0ccf6c3af2b1edb77bdeb78c5033bf60d42356c0871ea4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-06-two_blobs",
      "source_description": "方盒；两种尺寸的轻相团块；团块相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "007",
      "selected_reference_sha256": "6ad73201cf7d899a376885b383fe935c77f3c2baeb86fa7fe9fcc203fe739441",
      "source_reference_sha256": "6ad73201cf7d899a376885b383fe935c77f3c2baeb86fa7fe9fcc203fe739441",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-07-inclined_interface",
      "source_description": "长盒；斜界面、稳定密度序；界面调整",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "008",
      "selected_reference_sha256": "2cbe70a4475c3f5c19507fc992aff10b521cf143b1f52457931057c512b4111f",
      "source_reference_sha256": "2cbe70a4475c3f5c19507fc992aff10b521cf143b1f52457931057c512b4111f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-08-obstacle_exchange",
      "source_description": "带固定方柱盒；侧向分层释放；不同相绕障",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "009",
      "selected_reference_sha256": "762215d17794ea76a6eb9b55af42c68aa82c55e13ed5144a4eb8ff384116ec9d",
      "source_reference_sha256": "762215d17794ea76a6eb9b55af42c68aa82c55e13ed5144a4eb8ff384116ec9d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-09-viscosity_contrast",
      "source_description": "矩形盒；近等密度、黏度对比及相容涡初态；黏性对比而非仅密度对比",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "immiscible-interface-3d",
      "alias": "010",
      "selected_reference_sha256": "075165ce1a854a01566ebe1a8c0e4c629ecbfd86364341a2250c86de48fe1f5e",
      "source_reference_sha256": "075165ce1a854a01566ebe1a8c0e4c629ecbfd86364341a2250c86de48fe1f5e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-5-4-10-double_lock",
      "source_description": "三段长盒；两端重相、中间轻相；双向密度前缘相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "001",
      "selected_reference_sha256": "b375a10da6bc9ae934d59ddb438a2dc2013679ffc99b123b0c59ec8cec17cad0",
      "source_reference_sha256": "b375a10da6bc9ae934d59ddb438a2dc2013679ffc99b123b0c59ec8cec17cad0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-01-squeeze",
      "source_description": "矩形面积；均匀间隙线性减小；可压缩挤压",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "002",
      "selected_reference_sha256": "44b47d0e9cc2c58b655121fd7cb0e06333be64a148c0c8a30e903c14be280e47",
      "source_reference_sha256": "44b47d0e9cc2c58b655121fd7cb0e06333be64a148c0c8a30e903c14be280e47",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-02-separation",
      "source_description": "矩形面积；均匀间隙线性增大；气膜稀释",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "003",
      "selected_reference_sha256": "74a80b3af6d502adc36ff07d1c65393e4cb722df60f9c3640ca1f72e6399d18e",
      "source_reference_sha256": "74a80b3af6d502adc36ff07d1c65393e4cb722df60f9c3640ca1f72e6399d18e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-03-wedge_start",
      "source_description": "收敛楔形面积；壁速从零启动；剪切泵送瞬态",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "004",
      "selected_reference_sha256": "fc265ba505b5baecd485744cdcbf94a8b3e96bbeb4fb8126ac724f6fec614b11",
      "source_reference_sha256": "fc265ba505b5baecd485744cdcbf94a8b3e96bbeb4fb8126ac724f6fec614b11",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-04-pressure_pulse",
      "source_description": "矩形面积；侧边压力脉冲、恒定间隙；压力扩散",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "005",
      "selected_reference_sha256": "23babe63270b433e3a31f75b32cbd59c33b0b96b8dc4830885a7bc773ee74b66",
      "source_reference_sha256": "23babe63270b433e3a31f75b32cbd59c33b0b96b8dc4830885a7bc773ee74b66",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-05-tilt_squeeze",
      "source_description": "矩形面积；倾斜间隙并挤压；空间与时间间隙变化",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "006",
      "selected_reference_sha256": "36b2fd61d2697108f48750f83ae49b5bfaaecf0c6030fa561ea22bc7af482ebe",
      "source_reference_sha256": "36b2fd61d2697108f48750f83ae49b5bfaaecf0c6030fa561ea22bc7af482ebe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-06-local_dimple",
      "source_description": "带局部凹坑的面积；滑动壁和可压缩初压；二维纹理气膜",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "007",
      "selected_reference_sha256": "a25551f0aad931e3031c6c4ce31cae82eb9168a60623a34508c0704d69767c35",
      "source_reference_sha256": "a25551f0aad931e3031c6c4ce31cae82eb9168a60623a34508c0704d69767c35",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-07-oblique_slide",
      "source_description": "非正方面积；双向间隙梯度和斜向壁速；二维气体通量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "008",
      "selected_reference_sha256": "79282a2fc07862128bc88ba28967118e5361dc1a5472267ff0c5350589e408b1",
      "source_reference_sha256": "79282a2fc07862128bc88ba28967118e5361dc1a5472267ff0c5350589e408b1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-08-two_wall_drive",
      "source_description": "矩形面积；上下壁不同速度历史；时变剪切泵送",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "009",
      "selected_reference_sha256": "6530cb10406cb854a0a39c980f1a0d843ceedc263bf1b9366d427a7f670142da",
      "source_reference_sha256": "6530cb10406cb854a0a39c980f1a0d843ceedc263bf1b9366d427a7f670142da",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-09-inner_feed",
      "source_description": "带内孔的面积；内孔供气、四周环境压；多连通供气",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "gas-film",
      "alias": "010",
      "selected_reference_sha256": "01d88b9251af37347d84e47f602651d9b909f4484aa51508ecb1c5bf5b96bdbd",
      "source_reference_sha256": "01d88b9251af37347d84e47f602651d9b909f4484aa51508ecb1c5bf5b96bdbd",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-8-2-10-squeeze_release",
      "source_description": "矩形面积；先挤压再分离；压缩/恢复历史",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-steady",
      "alias": "001",
      "selected_reference_sha256": "4a96342fc38ca48765cd34f2ba72af057e77dd15d0aabc8b533b6e1f0ec97f07",
      "source_reference_sha256": "4a96342fc38ca48765cd34f2ba72af057e77dd15d0aabc8b533b6e1f0ec97f07",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-1-01-flat_subcritical",
      "source_description": "长矩形水道；平床、储槽亚临界来流；特征储槽边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-steady",
      "alias": "002",
      "selected_reference_sha256": "45c662ca59e8df439d58a291fa0238fa2f2bb688aa19a6195541256e7b96b100",
      "source_reference_sha256": "45c662ca59e8df439d58a291fa0238fa2f2bb688aa19a6195541256e7b96b100",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-1-04-oblique_bed",
      "source_description": "矩形水道；横向床坡；双向深度梯度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-steady",
      "alias": "003",
      "selected_reference_sha256": "ff774a1d145d7cfef97afe9ca454471fbaaf32ee28aac708efe8fcb99524a8d2",
      "source_reference_sha256": "ff774a1d145d7cfef97afe9ca454471fbaaf32ee28aac708efe8fcb99524a8d2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-1-10-compound_bed",
      "source_description": "非对称水道；双床丘与储槽状态；多床形相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "001",
      "selected_reference_sha256": "c37d1bd8898b1789f4a26eea8ab1f780dd3120d57020d90ab723643eb7912823",
      "source_reference_sha256": "c37d1bd8898b1789f4a26eea8ab1f780dd3120d57020d90ab723643eb7912823",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-01-gaussian_hump",
      "source_description": "封闭方池；低幅水深隆起；全湿重力波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "002",
      "selected_reference_sha256": "7d76c32f1b5f35036893e6a70c776a68228d12da5530a0d2a372ac29c6ff7459",
      "source_reference_sha256": "7d76c32f1b5f35036893e6a70c776a68228d12da5530a0d2a372ac29c6ff7459",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-02-wet_dam",
      "source_description": "长池；两侧均正水深的坝溃初态；激波与稀疏波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "003",
      "selected_reference_sha256": "1dc290886e7362605c3deee8565d81bdd389eff56cc102140b5935f383390811",
      "source_reference_sha256": "1dc290886e7362605c3deee8565d81bdd389eff56cc102140b5935f383390811",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-03-radial_release",
      "source_description": "方池；中心高水深圆区；多方向波前",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "004",
      "selected_reference_sha256": "511c09d7859fe86257146f51770862aa7afd8e4a26037c024e4931910928d73a",
      "source_reference_sha256": "511c09d7859fe86257146f51770862aa7afd8e4a26037c024e4931910928d73a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-04-sloshing",
      "source_description": "长池；倾斜自由水面；反射与振荡",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "005",
      "selected_reference_sha256": "12458774fe27104bcda1b67be398ace585c559c3df285581f317bf7736fffb79",
      "source_reference_sha256": "12458774fe27104bcda1b67be398ace585c559c3df285581f317bf7736fffb79",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-05-bed_bump",
      "source_description": "含床丘的池；水位扰动；地形与重力波",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "006",
      "selected_reference_sha256": "29b433db6ace218fcbb085bba35923014e6b6f6ba9d41d06f27609b09ade6119",
      "source_reference_sha256": "29b433db6ace218fcbb085bba35923014e6b6f6ba9d41d06f27609b09ade6119",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-06-obstacle_wave",
      "source_description": "有岛池；入射水深脉冲；绕射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "007",
      "selected_reference_sha256": "2c504f727ac9459a51071052fad3e26e8946a5c5eb209c190177e697f377d0a7",
      "source_reference_sha256": "2c504f727ac9459a51071052fad3e26e8946a5c5eb209c190177e697f377d0a7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-07-cross_waves",
      "source_description": "方池；两个垂直方向水深脉冲；波相互作用",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "008",
      "selected_reference_sha256": "4ceab5737fe22bf76c34ce0ef6a09a2880f2b1ae57f3dc9d199801770dd91ad8",
      "source_reference_sha256": "4ceab5737fe22bf76c34ce0ef6a09a2880f2b1ae57f3dc9d199801770dd91ad8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-08-friction_decay",
      "source_description": "长池；相容速度扰动、线性摩擦；动量耗散",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "fully-wet-transient",
      "alias": "009",
      "selected_reference_sha256": "ac8c951234892f694e5b68214e804301986fae6af258bec592fb05a6572354c7",
      "source_reference_sha256": "ac8c951234892f694e5b68214e804301986fae6af258bec592fb05a6572354c7",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-2-10-uneven_bed",
      "source_description": "非对称池；非平床、非均匀水深初态；全湿正性与床源项",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "001",
      "selected_reference_sha256": "b29a8320b3c1ba6065d65f3e9f1351c13034f669d8d38d959307073c9328e330",
      "source_reference_sha256": "b29a8320b3c1ba6065d65f3e9f1351c13034f669d8d38d959307073c9328e330",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-01-dry_dam",
      "source_description": "长干床池；左侧水柱；干床推进",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "002",
      "selected_reference_sha256": "26b105a2394fa994c07d24d8b029bf9fcb50ba1a58ed3a902e29b71b9343d52d",
      "source_reference_sha256": "26b105a2394fa994c07d24d8b029bf9fcb50ba1a58ed3a902e29b71b9343d52d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-02-radial",
      "source_description": "方干床池；中央水柱；多方向润湿",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "003",
      "selected_reference_sha256": "528991600aeabda583554a3b4682c3f82402b796b756e0a56a72789a307ffca1",
      "source_reference_sha256": "528991600aeabda583554a3b4682c3f82402b796b756e0a56a72789a307ffca1",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-03-slope_runup",
      "source_description": "斜坡池；低处水体向坡面推进；爬坡与回撤",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "004",
      "selected_reference_sha256": "6d4dbb3d36ff28f21679a6da0643747067d4252cef6c7710186c233ab8097a38",
      "source_reference_sha256": "6d4dbb3d36ff28f21679a6da0643747067d4252cef6c7710186c233ab8097a38",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-04-hump_overtop",
      "source_description": "带床丘水道；上游水柱释放；漫顶与背水干区",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "005",
      "selected_reference_sha256": "d40855619d11f35c683a66ff6de1ffe22b1c0c68a33abedb76983b9d042a05bb",
      "source_reference_sha256": "d40855619d11f35c683a66ff6de1ffe22b1c0c68a33abedb76983b9d042a05bb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-06-two_fronts",
      "source_description": "长干池；两端水柱释放；湿润前缘相撞",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "006",
      "selected_reference_sha256": "23a96fdae14c7e53638a717596e17f641c9028734266f53ba1ccf8d61f76767e",
      "source_reference_sha256": "23a96fdae14c7e53638a717596e17f641c9028734266f53ba1ccf8d61f76767e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-07-reservoir_flood",
      "source_description": "开水道；储槽水深随时间上升；边界洪水入射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "wetting-drying",
      "alias": "007",
      "selected_reference_sha256": "2c3e72c94e623716cc776a4d6884d4a64a3ebe13413598f1af12ced195c3efbe",
      "source_reference_sha256": "2c3e72c94e623716cc776a4d6884d4a64a3ebe13413598f1af12ced195c3efbe",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-9-3-08-drainage",
      "source_description": "含洼地的水道；湿初态、低位储槽排水；排水与残留水洼",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "001",
      "selected_reference_sha256": "81b273238412443d2bb722e5a5541aa2472d191e6b8af5a29d75846499f619e9",
      "source_reference_sha256": "81b273238412443d2bb722e5a5541aa2472d191e6b8af5a29d75846499f619e9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-01-pressure_duct",
      "source_description": "三维微管；两端Maxwell储槽压差；稀薄输运与分子通量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "002",
      "selected_reference_sha256": "3f2c53f36bbeef92369620755e97f44d66c8722be052e353ada13f6213be579e",
      "source_reference_sha256": "3f2c53f36bbeef92369620755e97f44d66c8722be052e353ada13f6213be579e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-02-thermal_duct",
      "source_description": "三维微管；等压不同温储槽；非平衡热输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "003",
      "selected_reference_sha256": "f379e432d3da9ac04bc31c7ef8d27ac65575f533da3b7eadb49a70ade85aac66",
      "source_reference_sha256": "f379e432d3da9ac04bc31c7ef8d27ac65575f533da3b7eadb49a70ade85aac66",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-03-couette",
      "source_description": "有储槽的薄盒；移动Maxwell壁；壁面动量交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "004",
      "selected_reference_sha256": "3302e789ee12dd85096a4a0c35874afad2cedb8236291f1192d1d982e01cecd4",
      "source_reference_sha256": "3302e789ee12dd85096a4a0c35874afad2cedb8236291f1192d1d982e01cecd4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-04-partial_accommodation",
      "source_description": "微管；部分镜面/漫反射壁与压差；Maxwell混合反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "005",
      "selected_reference_sha256": "2951f499e998d8713d8f985b8fdba588234526e9679e386bdce5f31289f30117",
      "source_reference_sha256": "2951f499e998d8713d8f985b8fdba588234526e9679e386bdce5f31289f30117",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-05-orifice",
      "source_description": "有小孔隔板的三维域；储槽压差；孔口分子输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "006",
      "selected_reference_sha256": "f4d36b6c232ceffd26de6e9343cfa5bb880a4edd962fac9813f7f1c9ec441cb9",
      "source_reference_sha256": "f4d36b6c232ceffd26de6e9343cfa5bb880a4edd962fac9813f7f1c9ec441cb9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-06-bend",
      "source_description": "三维弯管；储槽驱动；弯曲壁碰撞历史",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "007",
      "selected_reference_sha256": "12c8d8b342b4cdcca129d87895a6f9ccfb604b57ab6249aea1ae51899bd0e161",
      "source_reference_sha256": "12c8d8b342b4cdcca129d87895a6f9ccfb604b57ab6249aea1ae51899bd0e161",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-07-obstacle",
      "source_description": "带方柱的三维管道；两端储槽驱动；阴影与绕障输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "008",
      "selected_reference_sha256": "48192f5ff0a435d4c36e9d412410b6ee63519962cf09de29b4c663c43fae45ec",
      "source_reference_sha256": "48192f5ff0a435d4c36e9d412410b6ee63519962cf09de29b4c663c43fae45ec",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-08-thermal_wall",
      "source_description": "三维管道；热壁区与冷壁区；热壁再发射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "009",
      "selected_reference_sha256": "5c27a79f0022db96091b808f512853d429c409019ac86c6a34d9c02b2c719f43",
      "source_reference_sha256": "5c27a79f0022db96091b808f512853d429c409019ac86c6a34d9c02b2c719f43",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-09-cross_reservoir",
      "source_description": "三维分支通道；多储槽温压不同；多方向半空间边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "transition-gas",
      "alias": "010",
      "selected_reference_sha256": "b8d3e04c584b0bef2a77a72232e0bbacbed1a82b2d53d515b7821c6530bb160c",
      "source_reference_sha256": "b8d3e04c584b0bef2a77a72232e0bbacbed1a82b2d53d515b7821c6530bb160c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-3-10-mixed_reflection",
      "source_description": "不等长宽高盒；不同墙分区的镜面/漫反射；三维非各向同性分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "001",
      "selected_reference_sha256": "b4e523dbfc7b2e3eeef30d2352d9ef1b03bc4f725df6ac2edb8d8b6b39750d6f",
      "source_reference_sha256": "b4e523dbfc7b2e3eeef30d2352d9ef1b03bc4f725df6ac2edb8d8b6b39750d6f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-01-pressure_duct",
      "source_description": "三维微管；两端Maxwell储槽压差；稀薄输运与分子通量",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "002",
      "selected_reference_sha256": "6dc74b32e0f9f7362bbf1111c792da78e3c0bb5f783905f20fc05d1b8c4af9e9",
      "source_reference_sha256": "6dc74b32e0f9f7362bbf1111c792da78e3c0bb5f783905f20fc05d1b8c4af9e9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-02-thermal_duct",
      "source_description": "三维微管；等压不同温储槽；非平衡热输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "003",
      "selected_reference_sha256": "50e7d48c70c9943ffe98852d84600da6965c25f01674df2b149f1607f1939085",
      "source_reference_sha256": "50e7d48c70c9943ffe98852d84600da6965c25f01674df2b149f1607f1939085",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-03-couette",
      "source_description": "有储槽的薄盒；移动Maxwell壁；壁面动量交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "004",
      "selected_reference_sha256": "09d6bb03eab8e4249e4eafb383f6519bba652ba0f86be18dbdd6bf32bf26a2e2",
      "source_reference_sha256": "09d6bb03eab8e4249e4eafb383f6519bba652ba0f86be18dbdd6bf32bf26a2e2",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-04-partial_accommodation",
      "source_description": "微管；部分镜面/漫反射壁与压差；Maxwell混合反射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "005",
      "selected_reference_sha256": "79a539d34977082f22d76c427b15b064e83855f30f23ededc9b5d628b6ddb01e",
      "source_reference_sha256": "79a539d34977082f22d76c427b15b064e83855f30f23ededc9b5d628b6ddb01e",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-05-orifice",
      "source_description": "有小孔隔板的三维域；储槽压差；孔口分子输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "006",
      "selected_reference_sha256": "b0bf8f2a62c19ca69a0748b30670f181e822d636dc6f32396c0296c49bdb359a",
      "source_reference_sha256": "b0bf8f2a62c19ca69a0748b30670f181e822d636dc6f32396c0296c49bdb359a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-06-bend",
      "source_description": "三维弯管；储槽驱动；弯曲壁碰撞历史",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "007",
      "selected_reference_sha256": "38b0a28394d36fc4d39f99b606e2b5f966c4f52d398e8f459d3541d1ac60f770",
      "source_reference_sha256": "38b0a28394d36fc4d39f99b606e2b5f966c4f52d398e8f459d3541d1ac60f770",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-07-obstacle",
      "source_description": "带方柱的三维管道；两端储槽驱动；阴影与绕障输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "008",
      "selected_reference_sha256": "3be311aebedb28aaba7ecc888038e183af35dd5d2fa3100033ebb2eba808c909",
      "source_reference_sha256": "3be311aebedb28aaba7ecc888038e183af35dd5d2fa3100033ebb2eba808c909",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-08-thermal_wall",
      "source_description": "三维管道；热壁区与冷壁区；热壁再发射",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "009",
      "selected_reference_sha256": "c6370a6e7946a6c410fb55f3ebbc5699449066db782f0d0486951933dfe0c18c",
      "source_reference_sha256": "c6370a6e7946a6c410fb55f3ebbc5699449066db782f0d0486951933dfe0c18c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-09-cross_reservoir",
      "source_description": "三维分支通道；多储槽温压不同；多方向半空间边界",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "free-molecular",
      "alias": "010",
      "selected_reference_sha256": "ad71a2fc175ed866aed2a9b648318af07bb5ca309cac27e420d9a1fb3c86c453",
      "source_reference_sha256": "ad71a2fc175ed866aed2a9b648318af07bb5ca309cac27e420d9a1fb3c86c453",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-10-4-10-mixed_reflection",
      "source_description": "不等长宽高盒；不同墙分区的镜面/漫反射；三维非各向同性分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "001",
      "selected_reference_sha256": "8203cdaba267631bf24ba49559b60e2d0f7914309c60bbde6bd9bc9bc62d2161",
      "source_reference_sha256": "8203cdaba267631bf24ba49559b60e2d0f7914309c60bbde6bd9bc9bc62d2161",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-01-lid",
      "source_description": "方腔；Oldroyd-B顶壁驱动；弹性应力与压力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "002",
      "selected_reference_sha256": "f3c919e01ec05841b5c59b85aad9460dde577fb42cf353992ed95fffa298ead6",
      "source_reference_sha256": "f3c919e01ec05841b5c59b85aad9460dde577fb42cf353992ed95fffa298ead6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-02-deep",
      "source_description": "深腔；顶壁驱动；长松弛路径",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "003",
      "selected_reference_sha256": "1b341d648a5c02aa8498484bb436f338d1c536126dbb3ed78f18ce69ba61ac6f",
      "source_reference_sha256": "1b341d648a5c02aa8498484bb436f338d1c536126dbb3ed78f18ce69ba61ac6f",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-03-opposed",
      "source_description": "矩形腔；反向双壁驱动；对向弹性剪切",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "004",
      "selected_reference_sha256": "4b3b7b026f4974427bd59e025dca882f8bf9cedb582e2292bc3160185d6a8d61",
      "source_reference_sha256": "4b3b7b026f4974427bd59e025dca882f8bf9cedb582e2292bc3160185d6a8d61",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-04-split",
      "source_description": "宽腔；分段相向顶壁；拉伸与剪切共存",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "005",
      "selected_reference_sha256": "012fd2b045b9d039fc3e7baf7b0570521bc196a6450d46fd32418c8449a5080b",
      "source_reference_sha256": "012fd2b045b9d039fc3e7baf7b0570521bc196a6450d46fd32418c8449a5080b",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-05-obstacle",
      "source_description": "偏心方柱腔；外顶壁驱动；绕障构象输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "006",
      "selected_reference_sha256": "ff9995974d9b523005c1bd4051b60c7ae04b9e3a7a43fafb5c0dd003fa70508a",
      "source_reference_sha256": "ff9995974d9b523005c1bd4051b60c7ae04b9e3a7a43fafb5c0dd003fa70508a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-06-side_drive",
      "source_description": "方腔；相邻双壁切向运动；非对称构象",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "007",
      "selected_reference_sha256": "ce13fcece1008bdb0fc48a555c648e7bdf27f119d269081ed236b9687fef8cdb",
      "source_reference_sha256": "ce13fcece1008bdb0fc48a555c648e7bdf27f119d269081ed236b9687fef8cdb",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-08-prestrained_or_unequal",
      "source_description": "深腔；不等速反向壁、无物理初态；真实聚合物预应变或构象各向异性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "008",
      "selected_reference_sha256": "1f3d350e4c9dfaa8171cf85f6e7b2c7bbfec7526d7607722bb5755037224ed35",
      "source_reference_sha256": "1f3d350e4c9dfaa8171cf85f6e7b2c7bbfec7526d7607722bb5755037224ed35",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-09-relaxation_or_segments",
      "source_description": "方腔；三段顶壁的定常驱动；松弛或多剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-steady",
      "alias": "009",
      "selected_reference_sha256": "f5fe9a9306a2aac997894ae0584d0d0f6d28efbd72facaa48e936b86926f3f6a",
      "source_reference_sha256": "f5fe9a9306a2aac997894ae0584d0d0f6d28efbd72facaa48e936b86926f3f6a",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-1-10-reversal_or_offcentre",
      "source_description": "非对称腔；偏心内孔附近的不等速定常壁驱动；弹性记忆或非对称拉伸",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "001",
      "selected_reference_sha256": "bc55899e2361b7d958c44a2aa5034043157002c772e44c90f206916d8aa33869",
      "source_reference_sha256": "bc55899e2361b7d958c44a2aa5034043157002c772e44c90f206916d8aa33869",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-01-lid",
      "source_description": "方腔；Oldroyd-B顶壁驱动；弹性应力与压力",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "002",
      "selected_reference_sha256": "5bdd87656aeee5b58fd95d4aab0c5b1143ec99e44ed6b90971155a749c6d6cd9",
      "source_reference_sha256": "5bdd87656aeee5b58fd95d4aab0c5b1143ec99e44ed6b90971155a749c6d6cd9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-02-deep",
      "source_description": "深腔；顶壁驱动；长松弛路径",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "003",
      "selected_reference_sha256": "95557de1fb99a680c62bdc3635786c815901aedb44764480f2f1306c9a6d6f3c",
      "source_reference_sha256": "95557de1fb99a680c62bdc3635786c815901aedb44764480f2f1306c9a6d6f3c",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-03-opposed",
      "source_description": "矩形腔；反向双壁驱动；对向弹性剪切",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "004",
      "selected_reference_sha256": "690f67bcbce0ee74b9c0be9b37ee23b57587c7bf3526e4b1c66a338b10c8b7ce",
      "source_reference_sha256": "690f67bcbce0ee74b9c0be9b37ee23b57587c7bf3526e4b1c66a338b10c8b7ce",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-04-split",
      "source_description": "宽腔；分段相向顶壁；拉伸与剪切共存",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "005",
      "selected_reference_sha256": "ffc88e073231666e6bf72ab01e7fd070e8708925c547430c7c198481f9eb6650",
      "source_reference_sha256": "ffc88e073231666e6bf72ab01e7fd070e8708925c547430c7c198481f9eb6650",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-05-obstacle",
      "source_description": "偏心方柱腔；外顶壁驱动；绕障构象输运",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "006",
      "selected_reference_sha256": "900e33689530765e2c50482c0e229099aa390203ce9d838a026056798dcbf514",
      "source_reference_sha256": "900e33689530765e2c50482c0e229099aa390203ce9d838a026056798dcbf514",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-06-side_drive",
      "source_description": "方腔；相邻双壁切向运动；非对称构象",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "007",
      "selected_reference_sha256": "105a85a0785d2a48cdb0936265df7188df4b557bc1ad328b102cbbf927d315a6",
      "source_reference_sha256": "105a85a0785d2a48cdb0936265df7188df4b557bc1ad328b102cbbf927d315a6",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-08-prestrained_or_unequal",
      "source_description": "深腔；非单位SPD构象初态与不等速反向壁；二维Azz恒为1；真实聚合物预应变或构象各向异性",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "008",
      "selected_reference_sha256": "672a8afe62ec79f7900f08d67d16d1100d424445beeb609926c03a9425c6f674",
      "source_reference_sha256": "672a8afe62ec79f7900f08d67d16d1100d424445beeb609926c03a9425c6f674",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-09-relaxation_or_segments",
      "source_description": "方腔；壁速撤去后的弹性松弛，保留物理构象初态；松弛或多剪切层",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "viscoelastic-transient",
      "alias": "009",
      "selected_reference_sha256": "7425a0bcd402bfe1c677374ac4f3b9b205602e45fdfc6d108aade761e6b17f75",
      "source_reference_sha256": "7425a0bcd402bfe1c677374ac4f3b9b205602e45fdfc6d108aade761e6b17f75",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-11-2-10-reversal_or_offcentre",
      "source_description": "非对称腔；分段线性壁速反转，保留物理构象与速度初态；弹性记忆或非对称拉伸",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "001",
      "selected_reference_sha256": "997ff67be788fac59a689b95f1b7b4a46265645c5534f66c83e6140810dfe53d",
      "source_reference_sha256": "997ff67be788fac59a689b95f1b7b4a46265645c5534f66c83e6140810dfe53d",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "002",
      "selected_reference_sha256": "4900e4ab22dbbfc7089259506a2568aa0e4138b4208b9f80e0a724f321cf65d3",
      "source_reference_sha256": "4900e4ab22dbbfc7089259506a2568aa0e4138b4208b9f80e0a724f321cf65d3",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-06-heated_obstacle",
      "source_description": "偏心方柱盒；内柱热壁、外壁冷却；内孔热交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "003",
      "selected_reference_sha256": "ef5d8fa3ccf60c53acd09b3c2d9c61e914a86712acf1c89e23a6f5d906fdf252",
      "source_reference_sha256": "ef5d8fa3ccf60c53acd09b3c2d9c61e914a86712acf1c89e23a6f5d906fdf252",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-2d",
      "alias": "004",
      "selected_reference_sha256": "819d8a8e15e562a3cdbb8fd5d0c9de0a07b9f0dcc02f560eb779831cf5f350d4",
      "source_reference_sha256": "819d8a8e15e562a3cdbb8fd5d0c9de0a07b9f0dcc02f560eb779831cf5f350d4",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-9-09-bulk_viscosity",
      "source_description": "矩形盒；独立非零体黏度、壁面驱动及冷热壁；独立体黏度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-3d",
      "alias": "001",
      "selected_reference_sha256": "ce4f493e2b3f64401ddb74a1ce4b829e20cbc04f00cc842e8dc145bee01fef11",
      "source_reference_sha256": "ce4f493e2b3f64401ddb74a1ce4b829e20cbc04f00cc842e8dc145bee01fef11",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-11-06-heated_obstacle",
      "source_description": "偏心方柱盒；内柱热壁、外壁冷却；内孔热交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-3d",
      "alias": "002",
      "selected_reference_sha256": "30fbbdda5a61b57ad7a971343d89f673acbcdfaefe5cd3d584e9b86198efe055",
      "source_reference_sha256": "30fbbdda5a61b57ad7a971343d89f673acbcdfaefe5cd3d584e9b86198efe055",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-11-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "newtonian-compressible-steady-3d",
      "alias": "003",
      "selected_reference_sha256": "581703fbccfd88693343072757a4f1f58653fda9baf019282da60089a31101ad",
      "source_reference_sha256": "581703fbccfd88693343072757a4f1f58653fda9baf019282da60089a31101ad",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-2-11-09-bulk_viscosity",
      "source_description": "矩形盒；独立非零体黏度、壁面驱动及冷热壁；独立体黏度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "001",
      "selected_reference_sha256": "caa28a25f8faed9a225f4c1d5dbad138f9b4e2aa7849e75976a5be871315b7b0",
      "source_reference_sha256": "caa28a25f8faed9a225f4c1d5dbad138f9b4e2aa7849e75976a5be871315b7b0",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-01-thermal_cavity",
      "source_description": "方盒；静壁、左右温差；封闭气体质量与非均匀密度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "002",
      "selected_reference_sha256": "5cf366317b591419d01c9df1e319809e4e603574eeb8483640d012d5ed82d1d9",
      "source_reference_sha256": "5cf366317b591419d01c9df1e319809e4e603574eeb8483640d012d5ed82d1d9",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-06-heated_obstacle",
      "source_description": "偏心方柱盒；内柱热壁、外壁冷却；内孔热交换",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "003",
      "selected_reference_sha256": "b2639af93eb871b26c7af9c798e0dfd1056bc3b35210599ef04d44afa88a39f8",
      "source_reference_sha256": "b2639af93eb871b26c7af9c798e0dfd1056bc3b35210599ef04d44afa88a39f8",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-07-nonuniform_source",
      "source_description": "矩形盒；局部体热源、冷却壁；源项空间分布",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    },
    {
      "task": "compressible-thermal-rans-3d",
      "alias": "004",
      "selected_reference_sha256": "bd3e9078f68861eaf0804b23dd65dde0c981495fc907e11e0457388239ea7d03",
      "source_reference_sha256": "bd3e9078f68861eaf0804b23dd65dde0c981495fc907e11e0457388239ea7d03",
      "reference_hash_match": true,
      "source_candidate_id": "ch02-2-4-4-09-bulk_viscosity",
      "source_description": "矩形盒；独立非零体黏度、壁面驱动及冷热壁；独立体黏度",
      "source_status": "unvalidated_candidate",
      "independent_numerical_qualification": "not_performed"
    }
  ],
  "interpretation": "These 320 selected reference hashes match the recorded source/assembly ledger. All retain the unvalidated-reference-rc qualification. Input/output structure, reference replay and asset completeness do not establish numerical correctness.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/evidence/rc6-publication.json <==
{
  "scope": "historical_release_publication",
  "source": {
    "locator": "benchmark:runs/github-release-rc6/publication.json",
    "sha256": "cfc6d77dd7062761a43b6a4261c038c0e5f189c53960de017b32c3fefb91e335",
    "size_bytes": 3450
  },
  "recorded_status": "complete",
  "checked_utc": "2026-10-24T10:40:51.140363+00:00",
  "release_url": "https://github.com/AXeonV/CAE-Bench/releases/tag/caeoj-qbank-20261024-rc6",
  "source_commit": "ae59825899e5223f7c5e510fd2b31edc87029e81",
  "published_at": "2026-10-24T10:39:08Z",
  "prerelease": true,
  "assets": [
    {
      "name": "caeoj-qbank-20261024-rc6-source.zip",
      "recorded_verified": true,
      "bytes": 189747986,
      "digest": "sha256:b9ff4974c225b86e07c27950a09d5e27ee973ec274fb9df5a984c705dd34f116",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6-source.zip"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part001",
      "recorded_verified": true,
      "bytes": 1900000000,
      "digest": "sha256:e3e4313c6b28b3964b3b09e692920a27cc86d0894f20483b100952b372d63410",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6.zip.part001"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part002",
      "recorded_verified": true,
      "bytes": 1900000000,
      "digest": "sha256:905751cfff0380178f4df72d65a31bb574bb2b59b724399640e3d2966b47d994",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6.zip.part002"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part003",
      "recorded_verified": true,
      "bytes": 1110665003,
      "digest": "sha256:fc5ac8815770cc23cc2170def6c647b264a00de98f0db6e1a01d5b1a8282f978",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/caeoj-qbank-20261024-rc6.zip.part003"
    },
    {
      "name": "DOWNLOAD-MANIFEST.json",
      "recorded_verified": true,
      "bytes": 827,
      "digest": "sha256:1f1e05bc97d17c1f529a6c542f12e150f0ff811b3913d852ae209a8f5281cfd4",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/DOWNLOAD-MANIFEST.json"
    },
    {
      "name": "DOWNLOAD-README.md",
      "recorded_verified": true,
      "bytes": 2509,
      "digest": "sha256:2b6ea6b521866cd861ccca50ad2f6522790c917900a7b9e254f64bcf33c76b76",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/DOWNLOAD-README.md"
    },
    {
      "name": "restore_release.py",
      "recorded_verified": true,
      "bytes": 1296,
      "digest": "sha256:d9c1d21795f90c3cd5b84710719741e5e9ad1bb2709f44525c65feed21ae97f4",
      "url": "https://github.com/AXeonV/CAE-Bench/releases/download/caeoj-qbank-20261024-rc6/restore_release.py"
    }
  ],
  "interpretation": "Historical upload verification only. Present anonymous accessibility must be checked before publication; no access policy was changed.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/evidence/transient-series-representative.json <==
{
  "scope": "series_and_quadrature_convergence_representative",
  "source": {
    "locator": "benchmark:qbank/01-prescribed-pdes/1.2-diffusion-reaction/heat-conduction-transient-2d/author/data-evidence/reference/14-dirichlet-robin/analytic.json",
    "sha256": "e559120d8c6a310ac0a3f4792fa493605ae30221b8a7a4ab5c6b36714c48c33e",
    "size_bytes": 2774
  },
  "cases": [
    {
      "task": "heat-conduction-transient-2d",
      "alias": "14-dirichlet-robin",
      "selected_reference_sha256": "93ca18569db3deb404b9f3a8a70928d504782c2d9248f166699e37ce061b74eb",
      "association": "Same author reference directory; selected array matches the local reference bytes and the independent FEM report.",
      "nodes": 2401,
      "triangles": 4608,
      "output_times_s": [
        0.0,
        0.003,
        0.007,
        0.016,
        0.035,
        0.08
      ],
      "reference": {
        "modes_per_axis": 32,
        "quadrature_order": 8,
        "quadrature_refinements": [
          {
            "quadrature_order": 6,
            "max_difference_K": 7.167433313526317e-12
          },
          {
            "quadrature_order": 8,
            "max_difference_K": 1.7763568394002505e-15
          }
        ],
        "series_tail_bound_K": 1.524844050211705e-11,
        "reference_target_K": 1e-08
      }
    }
  ],
  "interpretation": "Oracle truncation/integration evidence, separate from independent solver agreement.",
  "artifact_kind": "excerpt_of_existing_evidence",
  "new_numerical_work": false
}


==> supplement/supplement/pyproject.toml <==
[build-system]
requires = ["setuptools>=68"]
build-backend = "setuptools.build_meta"

[project]
name = "cae-bench-oj"
version = "0.3.0+bundle.78f22ff7b3c1eb66"
requires-python = ">=3.11"
dependencies = ["attrs==26.1.0", "gmsh==4.15.2", "h5py==3.16.0", "jsonschema==4.26.0", "jsonschema-specifications==2025.9.1", "numpy==2.4.6", "referencing==0.37.0", "rpds-py==2026.9.1", "typing-extensions==4.16.0"]

[project.scripts]
caeoj = "caeoj.cli:main"

[tool.setuptools.packages.find]
where = ["src"]
include = ["caeoj", "caeoj_bundle", "caeoj_ext*", "caeoj_task_ext*"]

[tool.setuptools.package-data]
"*" = ["*.json"]


==> supplement/supplement/qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/01/input/problem.json <==
{
  "task": "heat-conduction-steady-2d",
  "spatial_dimension": 2,
  "data_file": "input.h5",
  "geometries": {
    "rectangle": {
      "file": "mesh.geo",
      "format": "gmsh-geo"
    }
  },
  "meshes": {
    "main": {
      "file": "mesh.msh",
      "geometry": "rectangle"
    }
  },
  "locations": {
    "nodes": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "node",
      "ids": "node_ids"
    },
    "domain": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 2,
      "ids": "domain_ids",
      "physical_group": {
        "dimension": 2,
        "tag": 1
      }
    },
    "left": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "left_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 2
      }
    },
    "right": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "right_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 3
      }
    },
    "bottom": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "bottom_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 4
      }
    },
    "top": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "top_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 5
      }
    }
  },
  "time_axes": {
    "steady": "times"
  },
  "fields": {
    "source_coefficients": {
      "array": "source_coefficients",
      "quantity": "source_coefficients",
      "location": "domain",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        3,
        3
      ],
      "components": [
        "c00",
        "c01",
        "c02",
        "c10",
        "c11",
        "c12",
        "c20",
        "c21",
        "c22"
      ],
      "unit": "W/m3",
      "value_kind": "average"
    },
    "left_coefficients": {
      "array": "left_coefficients",
      "quantity": "left_coefficients",
      "location": "left",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "right_coefficients": {
      "array": "right_coefficients",
      "quantity": "right_coefficients",
      "location": "right",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "bottom_coefficients": {
      "array": "bottom_coefficients",
      "quantity": "bottom_coefficients",
      "location": "bottom",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "top_coefficients": {
      "array": "top_coefficients",
      "quantity": "top_coefficients",
      "location": "top",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    }
  },
  "outputs": {
    "temperature": {
      "array": "temperature",
      "quantity": "temperature",
      "location": "nodes",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "scalar",
      "component_shape": [
        1
      ],
      "components": [
        "value"
      ],
      "unit": "K",
      "value_kind": "point"
    }
  },
  "conditions": [
    {
      "role": "source",
      "variable": "temperature",
      "location": "domain",
      "operator": "polynomial",
      "data": {
        "coefficients": {
          "field": "source_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "left",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "left_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "right",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "right_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "bottom",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "bottom_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "top",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "top_coefficients"
        }
      }
    }
  ],
  "physics": {
    "model": "steady_heat_conduction",
    "parameters": {
      "conductivity": {
        "value": 1.0,
        "unit": "W/(m.K)"
      },
      "x0": {
        "value": 0.0,
        "unit": "m"
      },
      "y0": {
        "value": 0.0,
        "unit": "m"
      },
      "length_x": {
        "value": 1.0,
        "unit": "m"
      },
      "length_y": {
        "value": 1.0,
        "unit": "m"
      }
    }
  }
}


==> supplement/supplement/qbank/01-prescribed-pdes/1.1-elliptic/heat-conduction-steady-2d/samples/02/input/problem.json <==
{
  "task": "heat-conduction-steady-2d",
  "spatial_dimension": 2,
  "data_file": "input.h5",
  "geometries": {
    "rectangle": {
      "file": "mesh.geo",
      "format": "gmsh-geo"
    }
  },
  "meshes": {
    "main": {
      "file": "mesh.msh",
      "geometry": "rectangle"
    }
  },
  "locations": {
    "nodes": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "node",
      "ids": "node_ids"
    },
    "domain": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 2,
      "ids": "domain_ids",
      "physical_group": {
        "dimension": 2,
        "tag": 1
      }
    },
    "left": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "left_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 2
      }
    },
    "right": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "right_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 3
      }
    },
    "bottom": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "bottom_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 4
      }
    },
    "top": {
      "kind": "mesh",
      "mesh": "main",
      "entity": "element",
      "dimension": 1,
      "ids": "top_ids",
      "physical_group": {
        "dimension": 1,
        "tag": 5
      }
    }
  },
  "time_axes": {
    "steady": "times"
  },
  "fields": {
    "source_coefficients": {
      "array": "source_coefficients",
      "quantity": "source_coefficients",
      "location": "domain",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        3,
        3
      ],
      "components": [
        "c00",
        "c01",
        "c02",
        "c10",
        "c11",
        "c12",
        "c20",
        "c21",
        "c22"
      ],
      "unit": "W/m3",
      "value_kind": "average"
    },
    "left_coefficients": {
      "array": "left_coefficients",
      "quantity": "left_coefficients",
      "location": "left",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K",
      "value_kind": "average"
    },
    "right_coefficients": {
      "array": "right_coefficients",
      "quantity": "right_coefficients",
      "location": "right",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "K/m",
      "value_kind": "average"
    },
    "bottom_coefficients": {
      "array": "bottom_coefficients",
      "quantity": "bottom_coefficients",
      "location": "bottom",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "W/m2",
      "value_kind": "average"
    },
    "top_coefficients": {
      "array": "top_coefficients",
      "quantity": "top_coefficients",
      "location": "top",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "components",
      "component_shape": [
        5
      ],
      "components": [
        "c0",
        "c1",
        "c2",
        "c3",
        "c4"
      ],
      "unit": "W/m2",
      "value_kind": "average"
    }
  },
  "outputs": {
    "temperature": {
      "array": "temperature",
      "quantity": "temperature",
      "location": "nodes",
      "time_axis": "steady",
      "dtype": "float64",
      "kind": "scalar",
      "component_shape": [
        1
      ],
      "components": [
        "value"
      ],
      "unit": "K",
      "value_kind": "point"
    }
  },
  "conditions": [
    {
      "role": "source",
      "variable": "temperature",
      "location": "domain",
      "operator": "polynomial",
      "data": {
        "coefficients": {
          "field": "source_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "left",
      "operator": "dirichlet",
      "data": {
        "coefficients": {
          "field": "left_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "right",
      "operator": "normal_derivative",
      "data": {
        "coefficients": {
          "field": "right_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "bottom",
      "operator": "normal_flux",
      "data": {
        "coefficients": {
          "field": "bottom_coefficients"
        }
      }
    },
    {
      "role": "boundary",
      "variable": "temperature",
      "location": "top",
      "operator": "robin",
      "data": {
        "coefficients": {
          "field": "top_coefficients"
        },
        "alpha": {
          "value": 1.0,
          "unit": "W/(m2.K)"
        },
        "beta": {
          "value": 1.0,
          "unit": "W/(m.K)"
        }
      }
    }
  ],
  "physics": {
    "model": "steady_heat_conduction",
    "parameters": {
      "conductivity": {
        "value": 1.0,
        "unit": "W/(m.K)"
      },
      "x0": {
        "value": 0.0,
        "unit": "m"
      },
      "y0": {
        "value": 0.0,
        "unit": "m"
      },
      "length_x": {
        "value": 1.0,
        "unit": "m"
      },
      "length_y": {
        "value": 1.0,
        "unit": "m"
      }
    }
  }
}


==> supplement/supplement/release_download/DOWNLOAD-MANIFEST.json <==
{
  "archive": "caeoj-qbank-20261024-rc6.zip",
  "bytes": 4910665003,
  "sha256": "c1b3aef8467d6821e425b0aaecd583846bb0583a0d8c2ed52225cfeb5d7d840b",
  "parts": [
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part001",
      "bytes": 1900000000,
      "sha256": "e3e4313c6b28b3964b3b09e692920a27cc86d0894f20483b100952b372d63410"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part002",
      "bytes": 1900000000,
      "sha256": "905751cfff0380178f4df72d65a31bb574bb2b59b724399640e3d2966b47d994"
    },
    {
      "name": "caeoj-qbank-20261024-rc6.zip.part003",
      "bytes": 1110665003,
      "sha256": "fc5ac8815770cc23cc2170def6c647b264a00de98f0db6e1a01d5b1a8282f978"
    }
  ],
  "source_commit": "ae59825899e5223f7c5e510fd2b31edc87029e81",
  "release": "caeoj-qbank-20261024-rc6"
}


==> supplement/supplement/resource_locations.json <==
{
  "schema_version": 1,
  "access_checked_date": "2026-11-01",
  "source_repository": {
    "url": "https://github.com/AXeonV/CAE-Bench",
    "anonymous_access_at_check": "404",
    "availability_note": "Anonymous downloads were unavailable when manuscript version 1 was prepared. Complete evaluation-file reconstruction requires access to the identified RC6 archives."
  },
  "base_release": {
    "id": "caeoj-qbank-20261024-rc6",
    "url": "https://github.com/AXeonV/CAE-Bench/releases/tag/caeoj-qbank-20261024-rc6",
    "historical_publication_record": "evidence/rc6-publication.json",
    "source_commit": "ae59825899e5223f7c5e510fd2b31edc87029e81",
    "note": "Historical uploaded assets and their hashes are recorded. This is not a claim of current anonymous access."
  },
  "upstream_data_pool": {
    "url": "https://huggingface.co/datasets/jimzhouzzy2006/CAE-Bench",
    "public_metadata": true,
    "file_access": "manual platform approval",
    "observed_revision": "eebdf355f381244b685814da1309e7d42296488f",
    "used_as_rc6_pin": false,
    "note": "Selected RC6 assembly descriptors record a local revision. Restore the identified release archives instead of substituting the current pool."
  },
  "companion_transport": "paper-supporting-materials.zip",
  "integrity_inventory": "MANIFEST.json"
}


==> supplement/supplement/score_sensitivity.json <==
{
  "schema_version": 1,
  "purpose": "Scoring sensitivity from the same frozen submissions; official scores are unchanged",
  "source_updated_at": "2026-11-26T09:19:23.415288+00:00",
  "source_results_sha256": "8d988934fa3362d18f8ac727de2b62d3a7e90f9f5e3e0314a057f30660a67a05",
  "source_diagnostics_sha256": "54da50cfd984337236f5c2c6da10acbe8fb22cbd66dd5e84faa4afb3de69a442",
  "scope": {
    "cases": [
      "gpt-5.6-luna--medium",
      "gpt-6-luna--medium",
      "gpt-5.6-sol--medium",
      "gpt-6-sol--medium",
      "gpt-6.1-sol--medium",
      "gpt-6-astra--medium",
      "gpt-6.2-sol--medium",
      "gpt-6.2-astra--medium",
      "gemini-3.8-flash--medium",
      "gemini-4-argon--medium",
      "gemini-4-carbon--medium",
      "deepseek-v4.1-flash--high",
      "qwen3.8-flash--medium",
      "kimi-k2.7-code--thinking",
      "glm-5.3-flash--high"
    ],
    "tasks_by_case": {
      "gpt-5.6-luna--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6-luna--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-5.6-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6.1-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6-astra--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6.2-sol--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gpt-6.2-astra--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gemini-3.8-flash--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gemini-4-argon--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "gemini-4-carbon--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "deepseek-v4.1-flash--high": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "qwen3.8-flash--medium": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "kimi-k2.7-code--thinking": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ],
      "glm-5.3-flash--high": [
        "advection-1d",
        "burgers-1d",
        "compressible-navier-stokes-1d",
        "compressible-navier-stokes-2d",
        "compressible-navier-stokes-3d",
        "compressible-thermal-rans-3d",
        "darcy-flow-2d",
        "diffusion-sorption-1d",
        "free-molecular",
        "fully-wet-steady",
        "fully-wet-transient",
        "gas-film",
        "generalized-newtonian-incompressible-steady-2d",
        "generalized-newtonian-incompressible-steady-3d",
        "generalized-newtonian-incompressible-transient-2d",
        "generalized-newtonian-incompressible-transient-3d",
        "heat-conduction-steady-2d",
        "heat-conduction-transient-2d",
        "immiscible-interface-2d",
        "immiscible-interface-3d",
        "incompressible-navier-stokes-2d",
        "inviscid-compressible-steady-2d",
        "inviscid-compressible-steady-3d",
        "inviscid-compressible-transient-2d",
        "inviscid-compressible-transient-3d",
        "isothermal-rans-3d",
        "newtonian-compressible-steady-2d",
        "newtonian-compressible-steady-3d",
        "newtonian-compressible-transient-2d",
        "newtonian-compressible-transient-3d",
        "newtonian-incompressible-steady-2d",
        "newtonian-incompressible-steady-3d",
        "newtonian-incompressible-transient-2d",
        "newtonian-incompressible-transient-3d",
        "newtonian-isothermal-compressible-steady-2d",
        "newtonian-isothermal-compressible-steady-3d",
        "newtonian-isothermal-compressible-transient-2d",
        "newtonian-isothermal-compressible-transient-3d",
        "newtonian-lowmach-steady-2d",
        "newtonian-lowmach-steady-3d",
        "newtonian-lowmach-transient-2d",
        "newtonian-lowmach-transient-3d",
        "rans-steady-2d",
        "rans-steady-3d",
        "reaction-diffusion-1d",
        "reaction-diffusion-2d",
        "resolved-statistics-3d",
        "shallow-water-2d",
        "thermal-rans-3d",
        "thermal-statistics-3d",
        "thermal-urans-3d",
        "transition-gas",
        "urans-transient-3d",
        "viscoelastic-steady",
        "viscoelastic-transient",
        "wetting-drying"
      ]
    }
  },
  "policies": [
    {
      "id": "rms_4_8",
      "aggregation": "rms",
      "full_score": 0.04,
      "zero_score": 0.08
    },
    {
      "id": "rms_5_10",
      "aggregation": "rms",
      "full_score": 0.05,
      "zero_score": 0.1
    },
    {
      "id": "rms_6_12",
      "aggregation": "rms",
      "full_score": 0.06,
      "zero_score": 0.12
    },
    {
      "id": "max_5_10",
      "aggregation": "max",
      "full_score": 0.05,
      "zero_score": 0.1
    }
  ],
  "official_policy": "rms_5_10",
  "aggregation": "Equal cases within each task, then equal task weights; scores stored on 0--1 scale",
  "quantiles": "Linear interpolation at (n-1)*p among full-score case maximum-group errors",
  "checks": {
    "numerically_scored_cases": 7629,
    "group_errors": 109489,
    "case_results_verified": 9080,
    "reports_verified": 839,
    "execution_or_output_failures": 1451,
    "baseline_scores_reproduced": true
  },
  "full_score_group_errors": {
    "cases": 4359,
    "with_group_above_005": 231,
    "with_group_above_010": 68,
    "median_of_case_maxima": 0.000557784742173529,
    "p95_of_case_maxima": 0.05392632786189147,
    "maximum": 0.2499997458677393
  },
  "rows": [
    {
      "case": "gpt-5.6-luna--medium",
      "model": "gpt-5.6-luna",
      "display_name": "GPT-5.6 Luna",
      "scores": {
        "rms_4_8": 0.285201573853884,
        "rms_5_10": 0.29312745604801577,
        "rms_6_12": 0.2998581008514868,
        "max_5_10": 0.27876980464687023
      },
      "baseline_full_score_cases": 219,
      "full_score_cases_with_group_nrmse_above_005": 6,
      "full_score_cases_with_group_nrmse_above_010": 0,
      "full_score_worst_group_median": 0.002271063339224874,
      "full_score_worst_group_p95": 0.03483502323960442,
      "full_score_worst_group_max": 0.095153040003803,
      "zero_cases_becoming_positive_under_rms_6_12": 5
    },
    {
      "case": "gpt-6-luna--medium",
      "model": "gpt-6-luna",
      "display_name": "GPT-6 Luna",
      "scores": {
        "rms_4_8": 0.3540898353736184,
        "rms_5_10": 0.36075952841171655,
        "rms_6_12": 0.3660438930578597,
        "max_5_10": 0.3416233745764148
      },
      "baseline_full_score_cases": 294,
      "full_score_cases_with_group_nrmse_above_005": 10,
      "full_score_cases_with_group_nrmse_above_010": 4,
      "full_score_worst_group_median": 0.0002768018483774282,
      "full_score_worst_group_p95": 0.03361280286153375,
      "full_score_worst_group_max": 0.17404386146414433,
      "zero_cases_becoming_positive_under_rms_6_12": 2
    },
    {
      "case": "gpt-5.6-sol--medium",
      "model": "gpt-5.6-sol",
      "display_name": "GPT-5.6 Sol",
      "scores": {
        "rms_4_8": 0.42559952150666436,
        "rms_5_10": 0.44371019382886084,
        "rms_6_12": 0.46455425035802106,
        "max_5_10": 0.3883448369072035
      },
      "baseline_full_score_cases": 335,
      "full_score_cases_with_group_nrmse_above_005": 30,
      "full_score_cases_with_group_nrmse_above_010": 8,
      "full_score_worst_group_median": 0.0013022608974439303,
      "full_score_worst_group_p95": 0.07728906213700057,
      "full_score_worst_group_max": 0.24999267454250532,
      "zero_cases_becoming_positive_under_rms_6_12": 10
    },
    {
      "case": "gpt-6-sol--medium",
      "model": "gpt-6-sol",
      "display_name": "GPT-6 Sol",
      "scores": {
        "rms_4_8": 0.38157138195940804,
        "rms_5_10": 0.3990322734293616,
        "rms_6_12": 0.41222990376754487,
        "max_5_10": 0.34433179987840545
      },
      "baseline_full_score_cases": 295,
      "full_score_cases_with_group_nrmse_above_005": 23,
      "full_score_cases_with_group_nrmse_above_010": 8,
      "full_score_worst_group_median": 0.0010268177222108501,
      "full_score_worst_group_p95": 0.07284479761174593,
      "full_score_worst_group_max": 0.2499997458677393,
      "zero_cases_becoming_positive_under_rms_6_12": 6
    },
    {
      "case": "gpt-6.1-sol--medium",
      "model": "gpt-6.1-sol",
      "display_name": "GPT-6.1 Sol",
      "scores": {
        "rms_4_8": 0.4725808056476472,
        "rms_5_10": 0.5034878822489494,
        "rms_6_12": 0.5269677752844628,
        "max_5_10": 0.430119679631451
      },
      "baseline_full_score_cases": 351,
      "full_score_cases_with_group_nrmse_above_005": 17,
      "full_score_cases_with_group_nrmse_above_010": 5,
      "full_score_worst_group_median": 0.0008330504147253875,
      "full_score_worst_group_p95": 0.04611898201861038,
      "full_score_worst_group_max": 0.15408625411921315,
      "zero_cases_becoming_positive_under_rms_6_12": 9
    },
    {
      "case": "gpt-6-astra--medium",
      "model": "gpt-6-astra",
      "display_name": "GPT-6 Astra",
      "scores": {
        "rms_4_8": 0.46929467949222264,
        "rms_5_10": 0.49791762526686395,
        "rms_6_12": 0.520459287359181,
        "max_5_10": 0.427721959303451
      },
      "baseline_full_score_cases": 351,
      "full_score_cases_with_group_nrmse_above_005": 20,
      "full_score_cases_with_group_nrmse_above_010": 5,
      "full_score_worst_group_median": 0.0008542367689332293,
      "full_score_worst_group_p95": 0.05640681065382022,
      "full_score_worst_group_max": 0.15359612765231537,
      "zero_cases_becoming_positive_under_rms_6_12": 9
    },
    {
      "case": "gpt-6.2-sol--medium",
      "model": "gpt-6.2-sol",
      "display_name": "GPT-6.2 Sol",
      "scores": {
        "rms_4_8": 0.47030605777932866,
        "rms_5_10": 0.4996608231835587,
        "rms_6_12": 0.5231917139584673,
        "max_5_10": 0.4238036550057463
      },
      "baseline_full_score_cases": 347,
      "full_score_cases_with_group_nrmse_above_005": 21,
      "full_score_cases_with_group_nrmse_above_010": 7,
      "full_score_worst_group_median": 0.0008330504147246458,
      "full_score_worst_group_p95": 0.06451897899932578,
      "full_score_worst_group_max": 0.15306922440978987,
      "zero_cases_becoming_positive_under_rms_6_12": 9
    },
    {
      "case": "gpt-6.2-astra--medium",
      "model": "gpt-6.2-astra",
      "display_name": "GPT-6.2 Astra",
      "scores": {
        "rms_4_8": 0.4852703049539275,
        "rms_5_10": 0.5157002625209083,
        "rms_6_12": 0.5386052557750935,
        "max_5_10": 0.438597067733205
      },
      "baseline_full_score_cases": 354,
      "full_score_cases_with_group_nrmse_above_005": 20,
      "full_score_cases_with_group_nrmse_above_010": 7,
      "full_score_worst_group_median": 0.0009205990950247049,
      "full_score_worst_group_p95": 0.05470154911164308,
      "full_score_worst_group_max": 0.1594228671798002,
      "zero_cases_becoming_positive_under_rms_6_12": 7
    },
    {
      "case": "gemini-3.8-flash--medium",
      "model": "gemini-3.8-flash",
      "display_name": "Gemini 3.8 Flash",
      "scores": {
        "rms_4_8": 0.3965269854579986,
        "rms_5_10": 0.4105584364074881,
        "rms_6_12": 0.4239828953070759,
        "max_5_10": 0.36724549767261727
      },
      "baseline_full_score_cases": 309,
      "full_score_cases_with_group_nrmse_above_005": 15,
      "full_score_cases_with_group_nrmse_above_010": 6,
      "full_score_worst_group_median": 0.0007386706939827907,
      "full_score_worst_group_p95": 0.04769750947347805,
      "full_score_worst_group_max": 0.2201878751165659,
      "zero_cases_becoming_positive_under_rms_6_12": 7
    },
    {
      "case": "gemini-4-argon--medium",
      "model": "gemini-4-argon",
      "display_name": "Gemini 4 Argon",
      "scores": {
        "rms_4_8": 0.4547614264944748,
        "rms_5_10": 0.48196045588601183,
        "rms_6_12": 0.5060558308360606,
        "max_5_10": 0.4063261263158081
      },
      "baseline_full_score_cases": 339,
      "full_score_cases_with_group_nrmse_above_005": 24,
      "full_score_cases_with_group_nrmse_above_010": 7,
      "full_score_worst_group_median": 0.00045434739143787725,
      "full_score_worst_group_p95": 0.06938057920268413,
      "full_score_worst_group_max": 0.15125233337089045,
      "zero_cases_becoming_positive_under_rms_6_12": 5
    },
    {
      "case": "gemini-4-carbon--medium",
      "model": "gemini-4-carbon",
      "display_name": "Gemini 4 Carbon",
      "scores": {
        "rms_4_8": 0.4588779590585866,
        "rms_5_10": 0.4828481363254368,
        "rms_6_12": 0.5035773866702328,
        "max_5_10": 0.42100645788743984
      },
      "baseline_full_score_cases": 332,
      "full_score_cases_with_group_nrmse_above_005": 17,
      "full_score_cases_with_group_nrmse_above_010": 4,
      "full_score_worst_group_median": 0.0005336373721347477,
      "full_score_worst_group_p95": 0.0498116459990596,
      "full_score_worst_group_max": 0.12095708689473583,
      "zero_cases_becoming_positive_under_rms_6_12": 12
    },
    {
      "case": "deepseek-v4.1-flash--high",
      "model": "deepseek-v4.1-flash",
      "display_name": "DeepSeek V4.1 Flash",
      "scores": {
        "rms_4_8": 0.3153316304120732,
        "rms_5_10": 0.3273363182334951,
        "rms_6_12": 0.3356920843201288,
        "max_5_10": 0.28597160156343
      },
      "baseline_full_score_cases": 234,
      "full_score_cases_with_group_nrmse_above_005": 18,
      "full_score_cases_with_group_nrmse_above_010": 5,
      "full_score_worst_group_median": 0.00040393206099105554,
      "full_score_worst_group_p95": 0.07330365671407386,
      "full_score_worst_group_max": 0.1285293583342963,
      "zero_cases_becoming_positive_under_rms_6_12": 6
    },
    {
      "case": "qwen3.8-flash--medium",
      "model": "qwen3.8-flash",
      "display_name": "Qwen3.8-Flash",
      "scores": {
        "rms_4_8": 0.2631333061280691,
        "rms_5_10": 0.2700393943444012,
        "rms_6_12": 0.2759412429083241,
        "max_5_10": 0.25537884868724425
      },
      "baseline_full_score_cases": 250,
      "full_score_cases_with_group_nrmse_above_005": 3,
      "full_score_cases_with_group_nrmse_above_010": 1,
      "full_score_worst_group_median": 0.0002869473398173606,
      "full_score_worst_group_p95": 0.03216574717661287,
      "full_score_worst_group_max": 0.17410331451763403,
      "zero_cases_becoming_positive_under_rms_6_12": 3
    },
    {
      "case": "kimi-k2.7-code--thinking",
      "model": "kimi-k2.7-code",
      "display_name": "Kimi K2.7 Code",
      "scores": {
        "rms_4_8": 0.2462836618641579,
        "rms_5_10": 0.24846448001603036,
        "rms_6_12": 0.2503524711144869,
        "max_5_10": 0.23956044558699888
      },
      "baseline_full_score_cases": 221,
      "full_score_cases_with_group_nrmse_above_005": 7,
      "full_score_cases_with_group_nrmse_above_010": 1,
      "full_score_worst_group_median": 0.00029724597057653745,
      "full_score_worst_group_p95": 0.026558007042094454,
      "full_score_worst_group_max": 0.13292927483440048,
      "zero_cases_becoming_positive_under_rms_6_12": 2
    },
    {
      "case": "glm-5.3-flash--high",
      "model": "glm-5.3-flash",
      "display_name": "GLM-5.3-Flash",
      "scores": {
        "rms_4_8": 0.11854478326327057,
        "rms_5_10": 0.11924058851537836,
        "rms_6_12": 0.11970445868345023,
        "max_5_10": 0.11845238095238095
      },
      "baseline_full_score_cases": 128,
      "full_score_cases_with_group_nrmse_above_005": 0,
      "full_score_cases_with_group_nrmse_above_010": 0,
      "full_score_worst_group_median": 3.372393745353547e-07,
      "full_score_worst_group_p95": 0.0066271650450041245,
      "full_score_worst_group_max": 0.03350491586583418,
      "zero_cases_becoming_positive_under_rms_6_12": 0
    }
  ],
  "examples": [
    {
      "case": "001",
      "task": "gas-film",
      "official_score": 1.0,
      "rms_error": 0.04532028424900334,
      "group_count": 20,
      "worst_group": {
        "check": "outputs",
        "field": "film_flux",
        "time_index": 0,
        "component_index": 1,
        "nrmse": 0.17838480760033626
      },
      "report_sha256": "8d38e3057e2f2602032c79fcd897da6c1fa746ddb1fb021179c3bad999427501"
    },
    {
      "case": "009",
      "task": "thermal-statistics-3d",
      "official_score": 1.0,
      "rms_error": 0.0363194705337998,
      "group_count": 18,
      "worst_group": {
        "check": "outputs",
        "field": "temperature_variance",
        "time_index": 0,
        "component_index": 0,
        "nrmse": 0.15408625411921315
      },
      "report_sha256": "7c5ac88552494e30826a79b924dc6f6cdcef77577ae50c093b19579e21ae6a3c"
    }
  ]
}


==> supplement/supplement/src/caeoj/case-grading.schema.json <==
{
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "type": "object",
  "properties": {
    "version": {
      "const": 1
    },
    "checks": {
      "type": "array",
      "minItems": 1,
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string",
            "minLength": 1
          },
          "evaluator": {
            "type": "string",
            "minLength": 1
          }
        },
        "required": [
          "id",
          "evaluator"
        ]
      }
    },
    "scoring": {
      "type": "object",
      "properties": {
        "metric": {
          "const": "max_nrmse"
        },
        "full_credit": {
          "type": "number",
          "minimum": 0
        },
        "zero_credit": {
          "type": "number",
          "exclusiveMinimum": 0
        }
      },
      "required": [
        "metric",
        "full_credit",
        "zero_credit"
      ],
      "additionalProperties": false
    }
  },
  "required": [
    "version",
    "checks"
  ],
  "additionalProperties": false
}


==> supplement/supplement/src/caeoj/grading.schema.json <==
{
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "type": "object",
  "properties": {
    "version": {
      "type": "integer",
      "enum": [
        1,
        2
      ]
    },
    "fields": {
      "type": "object",
      "additionalProperties": {
        "$ref": "#/$defs/node"
      }
    },
    "quantities": {
      "type": "object",
      "minProperties": 1,
      "additionalProperties": {
        "type": "object",
        "properties": {
          "unit": {
            "type": "string",
            "minLength": 1
          },
          "rule": {
            "$ref": "#/$defs/node"
          }
        },
        "required": [
          "unit",
          "rule"
        ],
        "additionalProperties": false
      }
    },
    "default": {
      "$ref": "#/$defs/node"
    }
  },
  "required": [
    "version"
  ],
  "additionalProperties": false,
  "$defs": {
    "node": {
      "oneOf": [
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "pointwise"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "atol": {
              "type": "number",
              "minimum": 0
            },
            "rtol": {
              "type": "number",
              "minimum": 0
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "atol",
            "rtol"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "rmse"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "limit": {
              "type": "number",
              "minimum": 0
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "nrmse"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "limit": {
              "type": "number",
              "minimum": 0
            },
            "scale_floor": {
              "type": "number",
              "exclusiveMinimum": 0
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "limit",
            "scale_floor"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "max_abs"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "limit": {
              "type": "number",
              "minimum": 0
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "max_scaled"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "atol": {
              "type": "number",
              "minimum": 0
            },
            "rtol": {
              "type": "number",
              "minimum": 0
            },
            "limit": {
              "type": "number",
              "minimum": 0
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "atol",
            "rtol",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "metric": {
              "const": "violation_fraction"
            },
            "time": {
              "enum": [
                "per_time",
                "pooled"
              ]
            },
            "components": {
              "enum": [
                "per_component",
                "joint"
              ]
            },
            "weight_field": {
              "type": "string",
              "minLength": 1
            },
            "atol": {
              "type": "number",
              "minimum": 0
            },
            "rtol": {
              "type": "number",
              "minimum": 0
            },
            "limit": {
              "type": "number",
              "minimum": 0,
              "maximum": 1
            },
            "count": {
              "enum": [
                "scalar_values",
                "spatial_points"
              ]
            },
            "reference_offset": {
              "oneOf": [
                {
                  "type": "number"
                },
                {
                  "$ref": "#/$defs/input_offset"
                }
              ]
            }
          },
          "required": [
            "metric",
            "time",
            "components",
            "atol",
            "rtol",
            "limit"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "all": {
              "type": "array",
              "minItems": 1,
              "items": {
                "$ref": "#/$defs/node"
              }
            }
          },
          "required": [
            "all"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "any": {
              "type": "array",
              "minItems": 1,
              "items": {
                "$ref": "#/$defs/node"
              }
            }
          },
          "required": [
            "any"
          ],
          "additionalProperties": false
        }
      ]
    },
    "input_offset": {
      "type": "object",
      "properties": {
        "parameter": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        }
      },
      "required": [
        "parameter"
      ],
      "additionalProperties": false
    }
  },
  "oneOf": [
    {
      "properties": {
        "version": {
          "const": 1
        }
      },
      "required": [
        "fields"
      ],
      "not": {
        "anyOf": [
          {
            "required": [
              "quantities"
            ]
          },
          {
            "required": [
              "default"
            ]
          }
        ]
      }
    },
    {
      "properties": {
        "version": {
          "const": 2
        }
      },
      "anyOf": [
        {
          "required": [
            "quantities"
          ]
        },
        {
          "required": [
            "default"
          ]
        }
      ],
      "not": {
        "required": [
          "fields"
        ]
      }
    }
  ]
}


==> supplement/supplement/src/caeoj/problem.schema.json <==
{
  "type": "object",
  "properties": {
    "task": {
      "type": "string",
      "minLength": 1
    },
    "spatial_dimension": {
      "type": "integer",
      "minimum": 1,
      "maximum": 3
    },
    "data_file": {
      "type": "string",
      "minLength": 1
    },
    "geometries": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/geometry"
      }
    },
    "meshes": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/mesh"
      }
    },
    "locations": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/location"
      }
    },
    "time_axes": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      }
    },
    "fields": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/field"
      }
    },
    "outputs": {
      "type": "object",
      "propertyNames": {
        "type": "string",
        "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
      },
      "additionalProperties": {
        "$ref": "#/$defs/field"
      }
    },
    "physics": {
      "$ref": "#/$defs/physics"
    },
    "conditions": {
      "type": "array",
      "items": {
        "$ref": "#/$defs/condition"
      }
    }
  },
  "required": [
    "spatial_dimension",
    "data_file",
    "geometries",
    "meshes",
    "locations",
    "time_axes",
    "fields",
    "outputs",
    "conditions"
  ],
  "additionalProperties": false,
  "$schema": "https://json-schema.org/draft/2020-12/schema",
  "title": "\u901a\u7528\u6570\u636e\u534f\u8bae",
  "$defs": {
    "constant": {
      "type": "object",
      "properties": {
        "value": {
          "type": "number"
        },
        "unit": {
          "type": "string",
          "minLength": 1
        }
      },
      "required": [
        "value",
        "unit"
      ],
      "additionalProperties": false
    },
    "field": {
      "type": "object",
      "properties": {
        "array": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "quantity": {
          "type": "string",
          "minLength": 1
        },
        "location": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "time_axis": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "dtype": {
          "enum": [
            "float64",
            "int64",
            "bool"
          ]
        },
        "kind": {
          "enum": [
            "scalar",
            "vector",
            "tensor",
            "components"
          ]
        },
        "component_shape": {
          "type": "array",
          "items": {
            "type": "integer",
            "minimum": 1
          },
          "minItems": 1
        },
        "components": {
          "type": "array",
          "items": {
            "type": "string",
            "minLength": 1
          },
          "minItems": 1,
          "uniqueItems": true
        },
        "unit": {
          "type": "string",
          "minLength": 1
        },
        "value_kind": {
          "enum": [
            "point",
            "average",
            "integral"
          ]
        },
        "sampling": {
          "type": "object",
          "properties": {
            "space": {
              "enum": [
                "uniform",
                "piecewise_constant",
                "piecewise_linear"
              ]
            },
            "time": {
              "enum": [
                "constant",
                "linear",
                "previous"
              ]
            },
            "extrapolation": {
              "enum": [
                "forbid",
                "hold"
              ]
            }
          },
          "required": [
            "space",
            "time",
            "extrapolation"
          ],
          "additionalProperties": false
        }
      },
      "required": [
        "array",
        "quantity",
        "location",
        "time_axis",
        "dtype",
        "kind",
        "component_shape",
        "components",
        "unit",
        "value_kind"
      ],
      "additionalProperties": false
    },
    "location": {
      "oneOf": [
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "mesh"
            },
            "mesh": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "entity": {
              "enum": [
                "node",
                "element"
              ]
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "dimension": {
              "type": "integer",
              "minimum": 0,
              "maximum": 3
            },
            "physical_group": {
              "type": "object",
              "properties": {
                "dimension": {
                  "type": "integer",
                  "minimum": 0,
                  "maximum": 3
                },
                "tag": {
                  "type": "integer",
                  "minimum": 1
                }
              },
              "required": [
                "dimension",
                "tag"
              ],
              "additionalProperties": false
            }
          },
          "required": [
            "kind",
            "mesh",
            "entity",
            "ids"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "points"
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "coordinates": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "kind",
            "ids",
            "coordinates"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "aggregate"
            },
            "source": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            },
            "operation": {
              "enum": [
                "sum",
                "mean"
              ]
            }
          },
          "required": [
            "kind",
            "source",
            "ids",
            "operation"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "kind": {
              "const": "entities"
            },
            "ids": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "kind",
            "ids"
          ],
          "additionalProperties": false
        }
      ]
    },
    "geometry": {
      "type": "object",
      "properties": {
        "file": {
          "type": "string",
          "minLength": 1
        },
        "format": {
          "enum": [
            "gmsh-geo",
            "step",
            "brep"
          ]
        }
      },
      "required": [
        "file",
        "format"
      ],
      "additionalProperties": false
    },
    "mesh": {
      "type": "object",
      "properties": {
        "file": {
          "type": "string",
          "minLength": 1
        },
        "geometry": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        }
      },
      "required": [
        "file"
      ],
      "additionalProperties": false
    },
    "value": {
      "oneOf": [
        {
          "$ref": "#/$defs/constant"
        },
        {
          "type": "object",
          "properties": {
            "field": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "field"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "location": {
              "type": "string",
              "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
            }
          },
          "required": [
            "location"
          ],
          "additionalProperties": false
        },
        {
          "type": "object",
          "properties": {
            "option": {
              "type": "string",
              "minLength": 1
            }
          },
          "required": [
            "option"
          ],
          "additionalProperties": false
        }
      ]
    },
    "condition": {
      "type": "object",
      "properties": {
        "role": {
          "enum": [
            "boundary",
            "initial",
            "source",
            "material"
          ]
        },
        "variable": {
          "type": "string",
          "minLength": 1
        },
        "location": {
          "type": "string",
          "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
        },
        "operator": {
          "type": "string",
          "minLength": 1
        },
        "data": {
          "type": "object",
          "propertyNames": {
            "type": "string",
            "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
          },
          "additionalProperties": {
            "$ref": "#/$defs/value"
          },
          "minProperties": 1
        }
      },
      "required": [
        "role",
        "variable",
        "location",
        "operator",
        "data"
      ],
      "additionalProperties": false
    },
    "physics": {
      "type": "object",
      "properties": {
        "model": {
          "type": "string",
          "minLength": 1
        },
        "parameters": {
          "type": "object",
          "propertyNames": {
            "type": "string",
            "pattern": "^[A-Za-z][A-Za-z0-9_]*$"
          },
          "additionalProperties": {
            "$ref": "#/$defs/constant"
          }
        }
      },
      "required": [
        "model",
        "parameters"
      ],
      "additionalProperties": false
    }
  }
}


==> supplement/supplement/src/caeoj/public-runtime.json <==
{
  "version": 1,
  "files": [
    "__init__.py",
    "__main__.py",
    "cli.py",
    "grading.schema.json",
    "grading_metrics.py",
    "grading_policy.py",
    "mesh_geometry.py",
    "problem.schema.json",
    "public-runtime.json",
    "runtime.py",
    "sdk.py",
    "storage.py",
    "validation.py",
    "case_grading.py",
    "case-grading.schema.json"
  ],
  "schema_overrides": [
    "$defs.condition.properties.data.minProperties"
  ]
}


==> supplement/supplement/src/caeoj_bundle/runtime.json <==
{
  "aliases": {},
  "core_version": "0.3.0",
  "dependencies": [
    "attrs==26.1.0",
    "gmsh==4.15.2",
    "h5py==3.16.0",
    "jsonschema==4.26.0",
    "jsonschema-specifications==2025.9.1",
    "numpy==2.4.6",
    "referencing==0.37.0",
    "rpds-py==2026.9.1",
    "typing-extensions==4.16.0"
  ],
  "extensions": {},
  "id": "78f22ff7b3c1eb6647956678ce7cf4f4c6122d6f0a731992a25621c63919e14c",
  "model_namespace_diagnostics": {
    "acoustic-": "E_ACOUSTIC",
    "electrochemistry-": "E_ELECTROCHEMISTRY",
    "electromagnetic-": "E_ELECTROMAGNETIC",
    "fluid-energy-": "E_FLUID",
    "fluid-multiphase-": "E_FLUID",
    "fluid-reduced-": "E_FLUID",
    "granular-": "E_GRANULAR",
    "microstructure-": "E_MICROSTRUCTURE",
    "multibody-": "E_MULTIBODY",
    "multiphysics-": "E_MULTIPHYSICS",
    "optics-": "E_OPTICS",
    "plasma-": "E_PLASMA",
    "porous-": "E_POROUS",
    "radiation-": "E_RADIATION",
    "semiconductor-": "E_SEMICONDUCTOR",
    "solid-": "E_SOLID",
    "species-": "E_SPECIES",
    "systems-": "E_SYSTEMS",
    "thermal-": "E_THERMAL"
  },
  "model_namespaces": [
    "fluid-energy-",
    "fluid-multiphase-",
    "fluid-reduced-",
    "solid-",
    "multibody-",
    "thermal-",
    "acoustic-",
    "electromagnetic-",
    "optics-",
    "species-",
    "electrochemistry-",
    "semiconductor-",
    "granular-",
    "porous-",
    "plasma-",
    "multiphysics-",
    "systems-",
    "radiation-",
    "microstructure-"
  ],
  "modules": {},
  "strict_tasks": true,
  "tasks": {
    "heat-conduction-steady-2d": []
  },
  "version": 1
}

